Probing Hadron Structure in Proton-Nucleus Collisions

Understanding the behavior of large atomic nuclei (heavy ions) in high-energy collisions has been the focus of a concerted research effort over the past 10-15 years, with a recent focus on transverse momentum-dependent (or "unintegrated") parton distributions and their high-energy behavior. With the advent of high-energy proton-nucleus collisions at RHIC and the LHC, we are able to experimentally test this behavior for the first time. In this dissertation, I examine two sample predictions of this high-energy behavior. First, I analyze the azimuthal angular correlation for Drell-Yan pair and associated hadron production. I show that the correlation is a sensitive probe of the underlying gluon distribution, and a proper prediction of the correlation at all angles requires a gluon distribution with physically realistic behavior at all momenta. I'll then describe a numerical calculation of the cross section for inclusive hadron production, incorporating all corrections up to next-to-leading order in the strong coupling. The results of the calculation are negative at high transverse momentum, which is surprising but may be mathematically reasonable, since the perturbative approximation to the cross section may break down under those kinematic conditions. However, it may be possible to make meaningful predictions for the nuclear modification ratio $R_{pA}$ despite the negative cross section. Moving beyond next-to-leading order, I examine two proposed methods of curing the negativity: first, a straightforward resummation of selected higher-order terms corresponding to gluon loop diagrams, and the use of exact kinematic formulas, incorporating terms which disappear in the infinite-energy limit. Using these methods, the calculation can be adapted to produce reasonable results at high transverse momentum.

==> datafiles/Fg/BK-Pb85-000.dat <==
1.20226e-08 0.172877
1.31826e-08 0.172845
1.44544e-08 0.172868
1.58489e-08 0.172834
1.7378e-08 0.172857
1.90546e-08 0.172857
2.0893e-08 0.172849
2.29087e-08 0.172845
2.51189e-08 0.172858
2.75423e-08 0.17286
3.01995e-08 0.172852
3.31131e-08 0.172857
3.63078e-08 0.172847
3.98107e-08 0.172857
4.36516e-08 0.172857
4.7863e-08 0.172849
5.24807e-08 0.172855
5.7544e-08 0.17285
6.30957e-08 0.172857
6.91831e-08 0.17285
7.58578e-08 0.172852
8.31764e-08 0.172849
9.12011e-08 0.172855
1e-07 0.172852
1.09648e-07 0.172852
1.20226e-07 0.172853
1.31826e-07 0.172852
1.44544e-07 0.172853
1.58489e-07 0.172852
1.7378e-07 0.172853
1.90546e-07 0.172853
2.0893e-07 0.172852
2.29087e-07 0.172852
2.51189e-07 0.172853
2.75423e-07 0.172852
3.01995e-07 0.172852
3.31131e-07 0.172853
3.63078e-07 0.172852
3.98107e-07 0.172853
4.36516e-07 0.172852
4.7863e-07 0.172853
5.24807e-07 0.172852
5.7544e-07 0.172852
6.30957e-07 0.172852
6.91831e-07 0.172852
7.58578e-07 0.172852
8.31764e-07 0.172852
9.12011e-07 0.172852
1e-06 0.172852
1.09648e-06 0.172852
1.20226e-06 0.172852
1.31826e-06 0.172852
1.44544e-06 0.172852
1.58489e-06 0.172852
1.7378e-06 0.172852
1.90546e-06 0.172852
2.0893e-06 0.172853
2.29087e-06 0.172844
2.51189e-06 0.17286
2.75423e-06 0.172852
3.01995e-06 0.172852
3.31131e-06 0.172852
3.63078e-06 0.172852
3.98107e-06 0.172852
4.36516e-06 0.172852
4.7863e-06 0.172852
5.24807e-06 0.172852
5.7544e-06 0.172852
6.30957e-06 0.172852
6.91831e-06 0.172852
7.58578e-06 0.172852
8.31764e-06 0.172852
9.12011e-06 0.172852
1e-05 0.172852
1.09648e-05 0.172852
1.20226e-05 0.172852
1.31826e-05 0.172852
1.44544e-05 0.172852
1.58489e-05 0.17285
1.7378e-05 0.17285
1.90546e-05 0.17285
2.0893e-05 0.17285
2.29087e-05 0.17285
2.51189e-05 0.17285
2.75423e-05 0.17285
3.01995e-05 0.17285
3.31131e-05 0.172849
3.63078e-05 0.172849
3.98107e-05 0.172849
4.36516e-05 0.172849
4.7863e-05 0.172849
5.24807e-05 0.172847
5.7544e-05 0.172847
6.30957e-05 0.172847
6.91831e-05 0.172845
7.58578e-05 0.172845
8.31764e-05 0.172844
9.12011e-05 0.172844
0.0001 0.172842
0.000109648 0.172842
0.000120226 0.172841
0.000131826 0.172841
0.000144544 0.172839
0.000158489 0.172837
0.00017378 0.172836
0.000190546 0.172834
0.00020893 0.172833
0.000229087 0.172831
0.000251189 0.17283
0.000275423 0.172826
0.000301995 0.172825
0.000331131 0.172822
0.000363078 0.172818
0.000398107 0.172815
0.000436516 0.172812
0.00047863 0.172807
0.000524807 0.172802
0.00057544 0.172798
0.000630957 0.172793
0.000691831 0.172788
0.000758578 0.172782
0.000831764 0.172774
0.000912011 0.172767
0.001 0.172758
0.00109648 0.17275
0.00120226 0.172739
0.00131826 0.172729
0.00144544 0.172717
0.00158489 0.172704
0.0017378 0.172689
0.00190546 0.172674
0.0020893 0.172656
0.00229087 0.172637
0.00251189 0.172616
0.00275423 0.172599
0.00301995 0.172567
0.00331131 0.172541
0.00363078 0.172511
0.00398107 0.172479
0.00436516 0.172443
0.0047863 0.172403
0.00524807 0.17236
0.0057544 0.172314
0.00630957 0.172261
0.00691831 0.172204
0.00758578 0.172142
0.00831764 0.172074
0.00912011 0.171999
0.01 0.171916
0.0109648 0.171827
0.0120226 0.171728
0.0131826 0.17162
0.0144544 0.171501
0.0158489 0.171372
0.017378 0.171228
0.0190546 0.171072
0.020893 0.170902
0.0229087 0.170716
0.0251189 0.170511
0.0275423 0.170286
0.0301995 0.170041
0.0331131 0.169771
0.0363078 0.169479
0.0398107 0.169156
0.0436516 0.168803
0.047863 0.168418
0.0524807 0.167996
0.057544 0.167534
0.0630957 0.16703
0.0691831 0.166479
0.0758578 0.165876
0.0831764 0.165219
0.0912011 0.164501
0.1 0.163716
0.109648 0.16286
0.120226 0.161929
0.131826 0.16091
0.144544 0.159804
0.158489 0.158598
0.17378 0.157287
0.190546 0.155861
0.20893 0.154313
0.229087 0.152633
0.251189 0.150812
0.275423 0.14884
0.301995 0.146709
0.331131 0.144405
0.363078 0.141922
0.398107 0.139248
0.436516 0.136374
0.47863 0.133291
0.524807 0.129989
0.57544 0.126464
0.630957 0.122708
0.691831 0.118718
0.758578 0.114492
0.831764 0.110031
0.912011 0.10534
1 0.100425
1.09648 0.0952986
1.20226 0.0899786
1.31826 0.0844857
1.44544 0.0788477
1.58489 0.0730972
1.7378 0.0672722
1.90546 0.061419
2.0893 0.0555833
2.29087 0.0498201
2.51189 0.0441856
2.75423 0.0387372
3.01995 0.033532
3.31131 0.0286251
3.63078 0.024066
3.98107 0.0198972
4.36516 0.0161515
4.7863 0.0128497
5.24807 0.00999983
5.7544 0.00759602
6.30957 0.005619
6.91831 0.00403739
7.58578 0.00280991
8.31764 0.00188842
9.12011 0.00122138
10 0.00075743
10.9648 0.000448545
12.0226 0.000252525
13.1826 0.000134496
14.4544 6.74029e-05
15.8489 3.15967e-05
17.378 1.37646e-05
19.0546 5.53232e-06
20.893 2.03523e-06
22.9087 6.79237e-07
25.1189 2.03621e-07
27.5423 5.42196e-08
30.1995 1.26604e-08
33.1131 2.55382e-09
36.3078 4.37014e-10
39.8107 6.19805e-11
43.6516 7.04961e-12
47.863 6.08398e-13
52.4807 3.50343e-14
57.544 6.72657e-16
63.0957 -9.98409e-17
69.1831 -1.23137e-17
75.8578 -7.51894e-19
83.1764 -2.93426e-20
91.2011 -7.65895e-22
100 -1.33781e-23
109.648 -1.53763e-25
120.226 -1.13255e-27
131.826 -5.17063e-30
144.544 -1.4069e-32
158.489 -2.18131e-35
173.78 -1.83198e-38
190.546 -7.87548e-42
208.93 -1.62728e-45
229.087 -1.50746e-49
251.189 -5.79811e-54
275.423 -8.50955e-59
301.995 -4.34327e-64
331.131 -6.96301e-70
363.078 -3.13578e-76
398.107 -3.50972e-83
436.516 -8.53583e-91
478.63 -3.89325e-99
524.807 -2.83363e-108
575.44 -2.75706e-118
630.957 -2.9533e-129
691.831 -2.81502e-141
758.578 -1.89062e-154
831.764 -6.92665e-169
912.011 -1.04562e-184
1000 -4.78113e-202
1096.48 0
1202.26 0
1318.26 0
1445.44 0
1584.89 0
1737.8 0
1905.46 0
2089.3 0
2290.87 0
2511.89 0
2754.23 0
3019.95 0
3311.31 0
3630.78 0
3981.07 0
4365.16 0
4786.3 0
5248.07 0
5754.4 0
6309.57 0
6918.31 0
7585.78 0
8317.64 0
9120.11 0
10000 0
10964.8 0
12022.6 0
13182.6 0
14454.4 0
15848.9 0
17378 0
19054.6 0
20893 0
22908.7 0
25118.9 0
27542.3 0
30199.5 0
33113.1 0
36307.8 0
39810.7 0
43651.6 0
47863 0
52480.7 0
57544 0
63095.7 0
69183.1 0
75857.8 0
83176.4 0
91201.1 0
100000 0
109648 0
120226 0
131826 0
144544 0
158489 0
173780 0
190546 0
208930 0
229087 0
251189 0
275423 0
301995 0
331131 0
363078 0
398107 0
436516 0
478630 0
524807 0
575440 0
630957 0
691831 0
758578 0
831764 0
912011 0
1e+06 0
1.09648e+06 0
1.20226e+06 0
1.31826e+06 0
1.44544e+06 0
1.58489e+06 0
1.7378e+06 0
1.90546e+06 0
2.0893e+06 0
2.29087e+06 0
2.51189e+06 0
2.75423e+06 0
3.01995e+06 0
3.31131e+06 0
3.63078e+06 0
3.98107e+06 0
4.36516e+06 0
4.7863e+06 0
5.24807e+06 0
5.7544e+06 0
6.30957e+06 0
6.91831e+06 0
7.58578e+06 0
8.31764e+06 0
9.12011e+06 0
1e+07 0
1.09648e+07 0
1.20226e+07 0
1.31826e+07 0
1.44544e+07 0
1.58489e+07 0
1.7378e+07 0
1.90546e+07 0
2.0893e+07 0
2.29087e+07 0
2.51189e+07 0
2.75423e+07 0
3.01995e+07 0
3.31131e+07 0
3.63078e+07 0
3.98107e+07 0
4.36516e+07 0
4.7863e+07 0
5.24807e+07 0
5.7544e+07 0
6.30957e+07 0
6.91831e+07 0
7.58578e+07 0
8.31764e+07 0


==> datafiles/Fg/BK-Pb85-001.dat <==
1.20226e-08 -635670
1.31826e-08 -566967
1.44544e-08 -503896
1.58489e-08 -446255
1.7378e-08 -393818
1.90546e-08 -346339
2.0893e-08 -303547
2.29087e-08 -265157
2.51189e-08 -230870
2.75423e-08 -200384
3.01995e-08 -173395
3.31131e-08 -149597
3.63078e-08 -128701
3.98107e-08 -110423
4.36516e-08 -94494.4
4.7863e-08 -80661.5
5.24807e-08 -68689.2
5.7544e-08 -58360.5
6.30957e-08 -49476.7
6.91831e-08 -41857.4
7.58578e-08 -35340.5
8.31764e-08 -29780.8
9.12011e-08 -25048.9
1e-07 -21030.9
1.09648e-07 -17626.3
1.20226e-07 -14747.4
1.31826e-07 -12317.7
1.44544e-07 -10270.9
1.58489e-07 -8549.71
1.7378e-07 -7104.68
1.90546e-07 -5893.48
2.0893e-07 -4879.87
2.29087e-07 -4032.89
2.51189e-07 -3326.21
2.75423e-07 -2737.48
3.01995e-07 -2247.75
3.31131e-07 -1840.96
3.63078e-07 -1503.59
3.98107e-07 -1224.25
4.36516e-07 -993.329
4.7863e-07 -802.773
5.24807e-07 -645.819
5.7544e-07 -516.8
6.30957e-07 -410.978
6.91831e-07 -324.386
7.58578e-07 -253.723
8.31764e-07 -196.227
9.12011e-07 -149.603
1e-06 -111.94
1.09648e-06 -81.6505
1.20226e-06 -57.4164
1.31826e-06 -38.1455
1.44544e-06 -22.9325
1.58489e-06 -11.0293
1.7378e-06 -1.81757
1.90546e-06 5.21244
2.0893e-06 10.4806
2.29087e-06 14.3323
2.51189e-06 17.0507
2.75423e-06 18.868
3.01995e-06 19.9738
3.31131e-06 20.5227
3.63078e-06 20.6405
3.98107e-06 20.4291
4.36516e-06 19.9706
4.7863e-06 19.3313
5.24807e-06 18.564
5.7544e-06 17.7108
6.30957e-06 16.8049
6.91831e-06 15.8722
7.58578e-06 14.933
8.31764e-06 14.0027
9.12011e-06 13.0927
1e-05 12.2117
1.09648e-05 11.3655
1.20226e-05 10.5583
1.31826e-05 9.7926
1.44544e-05 9.0696
1.58489e-05 8.38973
1.7378e-05 7.7526
1.90546e-05 7.15728
2.0893e-05 6.6025
2.29087e-05 6.08663
2.51189e-05 5.60792
2.75423e-05 5.16448
3.01995e-05 4.75432
3.31131e-05 4.37549
3.63078e-05 4.02602
3.98107e-05 3.70397
4.36516e-05 3.40749
4.7863e-05 3.13478
5.24807e-05 2.88414
5.7544e-05 2.65396
6.30957e-05 2.44266
6.91831e-05 2.24884
7.58578e-05 2.07115
8.31764e-05 1.90828
9.12011e-05 1.75911
0.0001 1.62251
0.000109648 1.49745
0.000120226 1.38302
0.000131826 1.27834
0.000144544 1.18259
0.000158489 1.09504
0.00017378 1.015
0.000190546 0.941838
0.00020893 0.87498
0.000229087 0.81389
0.000251189 0.758077
0.000275423 0.707094
0.000301995 0.660526
0.000331131 0.617997
0.000363078 0.579158
0.000398107 0.543696
0.000436516 0.511315
0.00047863 0.481754
0.000524807 0.454765
0.00057544 0.430127
0.000630957 0.407639
0.000691831 0.387109
0.000758578 0.368372
0.000831764 0.351269
0.000912011 0.335659
0.001 0.32141
0.00109648 0.308407
0.00120226 0.296537
0.00131826 0.285705
0.00144544 0.275819
0.00158489 0.266793
0.0017378 0.258557
0.00190546 0.251037
0.0020893 0.244172
0.00229087 0.237906
0.00251189 0.232183
0.00275423 0.226963
0.00301995 0.222185
0.00331131 0.217829
0.00363078 0.213845
0.00398107 0.210205
0.00436516 0.206879
0.0047863 0.203836
0.00524807 0.201052
0.0057544 0.198504
0.00630957 0.19617
0.00691831 0.194029
0.00758578 0.192067
0.00831764 0.190263
0.00912011 0.188605
0.01 0.187077
0.0109648 0.185669
0.0120226 0.184365
0.0131826 0.183157
0.0144544 0.182035
0.0158489 0.180989
0.017378 0.180011
0.0190546 0.179091
0.020893 0.178222
0.0229087 0.177397
0.0251189 0.176611
0.0275423 0.175853
0.0301995 0.175123
0.0331131 0.174407
0.0363078 0.17371
0.0398107 0.173016
0.0436516 0.172323
0.047863 0.171626
0.0524807 0.170921
0.057544 0.170199
0.0630957 0.169455
0.0691831 0.168687
0.0758578 0.167885
0.0831764 0.167043
0.0912011 0.166155
0.1 0.165216
0.109648 0.164218
0.120226 0.163156
0.131826 0.162017
0.144544 0.160799
0.158489 0.159491
0.17378 0.158085
0.190546 0.156572
0.20893 0.154944
0.229087 0.153189
0.251189 0.151299
0.275423 0.149262
0.301995 0.147071
0.331131 0.144712
0.363078 0.142177
0.398107 0.139455
0.436516 0.136536
0.47863 0.133412
0.524807 0.130073
0.57544 0.126513
0.630957 0.122725
0.691831 0.118705
0.758578 0.114453
0.831764 0.109969
0.912011 0.105256
1 0.100324
1.09648 0.0951831
1.20226 0.0898516
1.31826 0.0843507
1.44544 0.0787077
1.58489 0.0729557
1.7378 0.0671322
1.90546 0.0612836
2.0893 0.0554556
2.29087 0.0497027
2.51189 0.0440807
2.75423 0.0386466
3.01995 0.0334574
3.31131 0.028567
3.63078 0.0240246
3.98107 0.0198721
4.36516 0.0161413
4.7863 0.0128529
5.24807 0.0100143
5.7544 0.00761934
6.30957 0.00564866
6.91831 0.00407094
7.58578 0.00284509
8.31764 0.00192329
9.12011 0.00125446
10 0.000787667
10.9648 0.000475345
12.0226 0.000275668
13.1826 0.00015406
14.4544 8.36728e-05
15.8489 4.4968e-05
17.378 2.46717e-05
19.0546 1.43962e-05
20.893 9.2321e-06
22.9087 6.52846e-06
25.1189 4.96707e-06
27.5423 3.94254e-06
30.1995 3.19389e-06
33.1131 2.61059e-06
36.3078 2.14231e-06
39.8107 1.76172e-06
43.6516 1.4508e-06
47.863 1.1961e-06
52.4807 9.8706e-07
57.544 8.15233e-07
63.0957 6.73811e-07
69.1831 5.57284e-07
75.8578 4.61174e-07
83.1764 3.81833e-07
91.2011 3.16289e-07
100 2.62101e-07
109.648 2.17277e-07
120.226 1.80178e-07
131.826 1.49458e-07
144.544 1.24008e-07
158.489 1.02917e-07
173.78 8.54312e-08
190.546 7.09303e-08
208.93 5.89012e-08
229.087 4.89199e-08
251.189 4.06361e-08
275.423 3.37593e-08
301.995 2.80498e-08
331.131 2.33082e-08
363.078 1.93703e-08
398.107 1.6099e-08
436.516 1.33812e-08
478.63 1.11231e-08
524.807 9.2467e-09
575.44 7.68728e-09
630.957 6.39122e-09
691.831 5.31393e-09
758.578 4.41843e-09
831.764 3.674e-09
912.011 3.05511e-09
1000 2.54056e-09
1096.48 2.11273e-09
1202.26 1.75701e-09
1318.26 1.46121e-09
1445.44 1.21524e-09
1584.89 1.0107e-09
1737.8 8.40602e-10
1905.46 6.99144e-10
2089.3 5.815e-10
2290.87 4.83659e-10
2511.89 4.02286e-10
2754.23 3.34607e-10
3019.95 2.78319e-10
3311.31 2.315e-10
3630.78 1.9256e-10
3981.07 1.60172e-10
4365.16 1.33232e-10
4786.3 1.10824e-10
5248.07 9.21851e-11
5754.4 7.66816e-11
6309.57 6.37858e-11
6918.31 5.30589e-11
7585.78 4.41362e-11
8317.64 3.67142e-11
9120.11 3.05404e-11
10000 2.54048e-11
10964.8 2.11329e-11
12022.6 1.75795e-11
13182.6 1.46234e-11
14454.4 1.21645e-11
15848.9 1.01191e-11
17378 8.41766e-12
19054.6 7.00229e-12
20893 5.82493e-12
22908.7 4.84552e-12
25118.9 4.03081e-12
27542.3 3.35308e-12
30199.5 2.7893e-12
33113.1 2.32032e-12
36307.8 1.9302e-12
39810.7 1.60567e-12
43651.6 1.3357e-12
47863 1.11112e-12
52480.7 9.24307e-13
57544 7.68901e-13
63095.7 6.39625e-13
69183.1 5.32084e-13
75857.8 4.42624e-13
83176.4 3.68205e-13
91201.1 3.06298e-13
100000 2.54801e-13
109648 2.11961e-13
120226 1.76325e-13
131826 1.46679e-13
144544 1.22018e-13
158489 1.01504e-13
173780 8.44379e-14
190546 7.02414e-14
208930 5.8432e-14
229087 4.86078e-14
251189 4.04355e-14
275423 3.36372e-14
301995 2.79818e-14
331131 2.32774e-14
363078 1.93637e-14
398107 1.61082e-14
436516 1.34e-14
478630 1.11471e-14
524807 9.27292e-15
575440 7.71389e-15
630957 6.41698e-15
691831 5.3381e-15
758578 4.44063e-15
831764 3.69403e-15
912011 3.07296e-15
1e+06 2.55631e-15
1.09648e+06 2.12653e-15
1.20226e+06 1.76901e-15
1.31826e+06 1.47159e-15
1.44544e+06 1.22418e-15
1.58489e+06 1.01836e-15
1.7378e+06 8.47145e-16
1.90546e+06 7.04717e-16
2.0893e+06 5.86235e-16
2.29087e+06 4.87673e-16
2.51189e+06 4.05683e-16
2.75423e+06 3.37475e-16
3.01995e+06 2.80737e-16
3.31131e+06 2.33538e-16
3.63078e+06 1.94274e-16
3.98107e+06 1.61611e-16
4.36516e+06 1.3444e-16
4.7863e+06 1.11837e-16
5.24807e+06 9.3034e-17
5.7544e+06 7.73924e-17
6.30957e+06 6.43807e-17
6.91831e+06 5.35566e-17
7.58578e+06 4.45522e-17
8.31764e+06 3.70618e-17
9.12011e+06 3.08307e-17
1e+07 2.56472e-17
1.09648e+07 2.13352e-17
1.20226e+07 1.77482e-17
1.31826e+07 1.47642e-17
1.44544e+07 1.22819e-17
1.58489e+07 1.0217e-17
1.7378e+07 8.49922e-18
1.90546e+07 7.07025e-18
2.0893e+07 5.88154e-18
2.29087e+07 4.89269e-18
2.51189e+07 4.07009e-18
2.75423e+07 3.38578e-18
3.01995e+07 2.81653e-18
3.31131e+07 2.34298e-18
3.63078e+07 1.94906e-18
3.98107e+07 1.62136e-18
4.36516e+07 1.34876e-18
4.7863e+07 1.12199e-18
5.24807e+07 9.33351e-19
5.7544e+07 7.76426e-19
6.30957e+07 6.45884e-19
6.91831e+07 5.3729e-19
7.58578e+07 4.46953e-19
8.31764e+07 3.71807e-19


==> datafiles/Fg/BK-Pb85-002.dat <==
1.20226e-08 -1.02515e+06
1.31826e-08 -915136
1.44544e-08 -814038
1.58489e-08 -721548
1.7378e-08 -637330
1.90546e-08 -561002
2.0893e-08 -492145
2.29087e-08 -430317
2.51189e-08 -375049
2.75423e-08 -325863
3.01995e-08 -282279
3.31131e-08 -243819
3.63078e-08 -210016
3.98107e-08 -180421
4.36516e-08 -154605
4.7863e-08 -132164
5.24807e-08 -112723
5.7544e-08 -95932.7
6.30957e-08 -81475.7
6.91831e-08 -69062.4
7.58578e-08 -58432.1
8.31764e-08 -49351.6
9.12011e-08 -41612.7
1e-07 -35031.6
1.09648e-07 -29446.8
1.20226e-07 -24716.4
1.31826e-07 -20717
1.44544e-07 -17341.5
1.58489e-07 -14496.8
1.7378e-07 -12103.2
1.90546e-07 -10092
2.0893e-07 -8404.38
2.29087e-07 -6990.07
2.51189e-07 -5806.27
2.75423e-07 -4816.59
3.01995e-07 -3990.13
3.31131e-07 -3300.75
3.63078e-07 -2726.36
3.98107e-07 -2248.29
4.36516e-07 -1850.83
4.7863e-07 -1520.76
5.24807e-07 -1246.97
5.7544e-07 -1020.14
6.30957e-07 -832.431
6.91831e-07 -677.313
7.58578e-07 -549.304
8.31764e-07 -443.824
9.12011e-07 -357.053
1e-06 -285.798
1.09648e-06 -227.401
1.20226e-06 -179.646
1.31826e-06 -140.692
1.44544e-06 -109.003
1.58489e-06 -83.3058
1.7378e-06 -62.5438
1.90546e-06 -45.8392
2.0893e-06 -32.4652
2.29087e-06 -21.8197
2.51189e-06 -13.4047
2.75423e-06 -6.80895
3.01995e-06 -1.69287
3.31131e-06 2.22343
3.63078e-06 5.17036
3.98107e-06 7.33727
4.36516e-06 8.87957
4.7863e-06 9.92455
5.24807e-06 10.5762
5.7544e-06 10.9195
6.30957e-06 11.0233
6.91831e-06 10.9435
7.58578e-06 10.7255
8.31764e-06 10.4056
9.12011e-06 10.0129
1e-05 9.5707
1.09648e-05 9.09728
1.20226e-05 8.60707
1.31826e-05 8.11128
1.44544e-05 7.61851
1.58489e-05 7.13522
1.7378e-05 6.66622
1.90546e-05 6.21492
2.0893e-05 5.78367
2.29087e-05 5.37398
2.51189e-05 4.98664
2.75423e-05 4.62196
3.01995e-05 4.27982
3.31131e-05 3.95981
3.63078e-05 3.66131
3.98107e-05 3.38351
4.36516e-05 3.12548
4.7863e-05 2.88627
5.24807e-05 2.66486
5.7544e-05 2.4602
6.30957e-05 2.27125
6.91831e-05 2.09701
7.58578e-05 1.9365
8.31764e-05 1.78876
9.12011e-05 1.65289
0.0001 1.52802
0.000109648 1.41334
0.000120226 1.30807
0.000131826 1.21149
0.000144544 1.12294
0.000158489 1.04176
0.00017378 0.967387
0.000190546 0.899265
0.00020893 0.836889
0.000229087 0.779792
0.000251189 0.727542
0.000275423 0.679735
0.000301995 0.636004
0.000331131 0.59601
0.000363078 0.559439
0.000398107 0.526005
0.000436516 0.495441
0.00047863 0.467505
0.000524807 0.441973
0.00057544 0.418643
0.000630957 0.397324
0.000691831 0.377847
0.000758578 0.360051
0.000831764 0.343795
0.000912011 0.328945
0.001 0.31538
0.00109648 0.30299
0.00120226 0.291672
0.00131826 0.281333
0.00144544 0.271891
0.00158489 0.263266
0.0017378 0.255388
0.00190546 0.248191
0.0020893 0.241616
0.00229087 0.235611
0.00251189 0.230124
0.00275423 0.225114
0.00301995 0.220523
0.00331131 0.216338
0.00363078 0.212508
0.00398107 0.209007
0.00436516 0.205803
0.0047863 0.202872
0.00524807 0.200187
0.0057544 0.197728
0.00630957 0.195474
0.00691831 0.193407
0.00758578 0.191508
0.00831764 0.189762
0.00912011 0.188156
0.01 0.186676
0.0109648 0.185307
0.0120226 0.184042
0.0131826 0.182869
0.0144544 0.181776
0.0158489 0.180757
0.017378 0.179802
0.0190546 0.178903
0.020893 0.178055
0.0229087 0.177248
0.0251189 0.176476
0.0275423 0.175733
0.0301995 0.175013
0.0331131 0.174308
0.0363078 0.173621
0.0398107 0.172933
0.0436516 0.172249
0.047863 0.171558
0.0524807 0.170856
0.057544 0.17014
0.0630957 0.1694
0.0691831 0.168634
0.0758578 0.167834
0.0831764 0.166993
0.0912011 0.166108
0.1 0.165169
0.109648 0.164173
0.120226 0.16311
0.131826 0.16197
0.144544 0.160751
0.158489 0.159443
0.17378 0.158034
0.190546 0.15652
0.20893 0.154888
0.229087 0.153131
0.251189 0.151237
0.275423 0.149197
0.301995 0.147003
0.331131 0.14464
0.363078 0.142101
0.398107 0.139374
0.436516 0.136451
0.47863 0.133323
0.524807 0.129979
0.57544 0.126414
0.630957 0.122622
0.691831 0.118598
0.758578 0.114342
0.831764 0.109855
0.912011 0.10514
1 0.100206
1.09648 0.095064
1.20226 0.0897325
1.31826 0.0842326
1.44544 0.0785921
1.58489 0.0728436
1.7378 0.0670252
1.90546 0.0611831
2.0893 0.0553628
2.29087 0.0496189
2.51189 0.044007
2.75423 0.0385839
3.01995 0.0334061
3.31131 0.0285274
3.63078 0.0239966
3.98107 0.0198551
4.36516 0.0161345
4.7863 0.012855
5.24807 0.0100239
5.7544 0.00763482
6.30957 0.00566835
6.91831 0.00409319
7.58578 0.00286842
8.31764 0.00194642
9.12011 0.0012764
10 0.000807727
10.9648 0.00049313
12.0226 0.000291034
13.1826 0.000167062
14.4544 9.44941e-05
15.8489 5.38698e-05
17.378 3.19403e-05
19.0546 2.03091e-05
20.893 1.40377e-05
22.9087 1.04377e-05
25.1189 8.1534e-06
27.5423 6.54552e-06
30.1995 5.32504e-06
33.1131 4.35892e-06
36.3078 3.57906e-06
39.8107 2.94416e-06
43.6516 2.42514e-06
47.863 1.99985e-06
52.4807 1.65069e-06
57.544 1.36362e-06
63.0957 1.1273e-06
69.1831 9.3253e-07
75.8578 7.71855e-07
83.1764 6.39189e-07
91.2011 5.29564e-07
100 4.38919e-07
109.648 3.63922e-07
120.226 3.01837e-07
131.826 2.50419e-07
144.544 2.07813e-07
158.489 1.72498e-07
173.78 1.43216e-07
190.546 1.18927e-07
208.93 9.87749e-08
229.087 8.20506e-08
251.189 6.81678e-08
275.423 5.66415e-08
301.995 4.70696e-08
331.131 3.91195e-08
363.078 3.25154e-08
398.107 2.70285e-08
436.516 2.24695e-08
478.63 1.86807e-08
524.807 1.55318e-08
575.44 1.29145e-08
630.957 1.07389e-08
691.831 8.9302e-09
758.578 7.42647e-09
831.764 6.17621e-09
912.011 5.13663e-09
1000 4.27218e-09
1096.48 3.55333e-09
1202.26 2.95551e-09
1318.26 2.45834e-09
1445.44 2.04484e-09
1584.89 1.70094e-09
1737.8 1.4149e-09
1905.46 1.17698e-09
2089.3 9.79086e-10
2290.87 8.14477e-10
2511.89 6.77553e-10
2754.23 5.63654e-10
3019.95 4.68907e-10
3311.31 3.9009e-10
3630.78 3.24525e-10
3981.07 2.69982e-10
4365.16 2.24607e-10
4786.3 1.86861e-10
5248.07 1.55458e-10
5754.4 1.29334e-10
6309.57 1.076e-10
6918.31 8.95189e-11
7585.78 7.44766e-11
8317.64 6.19622e-11
9120.11 5.15508e-11
10000 4.28888e-11
10964.8 3.56825e-11
12022.6 2.9687e-11
13182.6 2.46991e-11
14454.4 2.05491e-11
15848.9 1.70966e-11
17378 1.42241e-11
19054.6 1.18343e-11
20893 9.84599e-12
22908.7 8.19177e-12
25118.9 6.81548e-12
27542.3 5.67042e-12
30199.5 4.71775e-12
33113.1 3.92514e-12
36307.8 3.2657e-12
39810.7 2.71705e-12
43651.6 2.26057e-12
47863 1.88078e-12
52480.7 1.56481e-12
57544 1.30192e-12
63095.7 1.08319e-12
69183.1 9.01213e-13
75857.8 7.49809e-13
83176.4 6.2384e-13
91201.1 5.19035e-13
100000 4.31837e-13
109648 3.59288e-13
120226 2.98928e-13
131826 2.48708e-13
144544 2.06925e-13
158489 1.72161e-13
173780 1.43238e-13
190546 1.19175e-13
208930 9.91534e-14
229087 8.24957e-14
251189 6.86365e-14
275423 5.71056e-14
301995 4.75119e-14
331131 3.95299e-14
363078 3.28891e-14
398107 2.73637e-14
436516 2.27666e-14
478630 1.89418e-14
524807 1.57597e-14
575440 1.31121e-14
630957 1.09093e-14
691831 9.07653e-15
758578 7.55168e-15
831764 6.28301e-15
912011 5.22748e-15
1e+06 4.34927e-15
1.09648e+06 3.61859e-15
1.20226e+06 3.01069e-15
1.31826e+06 2.50489e-15
1.44544e+06 2.08407e-15
1.58489e+06 1.73395e-15
1.7378e+06 1.44265e-15
1.90546e+06 1.20029e-15
2.0893e+06 9.98642e-16
2.29087e+06 8.3087e-16
2.51189e+06 6.91286e-16
2.75423e+06 5.75151e-16
3.01995e+06 4.78526e-16
3.31131e+06 3.98134e-16
3.63078e+06 3.31248e-16
3.98107e+06 2.75599e-16
4.36516e+06 2.29299e-16
4.7863e+06 1.90777e-16
5.24807e+06 1.58726e-16
5.7544e+06 1.32061e-16
6.30957e+06 1.09875e-16
6.91831e+06 9.14156e-17
7.58578e+06 7.60579e-17
8.31764e+06 6.32802e-17
9.12011e+06 5.26491e-17
1e+07 4.38041e-17
1.09648e+07 3.64449e-17
1.20226e+07 3.03222e-17
1.31826e+07 2.5228e-17
1.44544e+07 2.09897e-17
1.58489e+07 1.74634e-17
1.7378e+07 1.45295e-17
1.90546e+07 1.20885e-17
2.0893e+07 1.00576e-17
2.29087e+07 8.36787e-18
2.51189e+07 6.96204e-18
2.75423e+07 5.79238e-18
3.01995e+07 4.81923e-18
3.31131e+07 4.00957e-18
3.63078e+07 3.33594e-18
3.98107e+07 2.77547e-18
4.36516e+07 2.30918e-18
4.7863e+07 1.92121e-18
5.24807e+07 1.59844e-18
5.7544e+07 1.32988e-18
6.30957e+07 1.10645e-18
6.91831e+07 9.20557e-19
7.58578e+07 7.65892e-19
8.31764e+07 6.37215e-19


==> datafiles/Fg/BK-Pb85-005.dat <==
1.20226e-08 -2.039e+06
1.31826e-08 -1.82345e+06
1.44544e-08 -1.62488e+06
1.58489e-08 -1.44275e+06
1.7378e-08 -1.27652e+06
1.90546e-08 -1.12552e+06
2.0893e-08 -989017
2.29087e-08 -866196
2.51189e-08 -756194
2.75423e-08 -658115
3.01995e-08 -571048
3.31131e-08 -494079
3.63078e-08 -426316
3.98107e-08 -366886
4.36516e-08 -314958
4.7863e-08 -269744
5.24807e-08 -230509
5.7544e-08 -196567
6.30957e-08 -167294
6.91831e-08 -142115
7.58578e-08 -120517
8.31764e-08 -102035
9.12011e-08 -86254.7
1e-07 -72811
1.09648e-07 -61380.3
1.20226e-07 -51679.2
1.31826e-07 -43460.1
1.44544e-07 -36507.9
1.58489e-07 -30635.7
1.7378e-07 -25682.8
1.90546e-07 -21510.6
2.0893e-07 -18000.1
2.29087e-07 -15049.7
2.51189e-07 -12572.6
2.75423e-07 -10494.8
3.01995e-07 -8753.62
3.31131e-07 -7295.69
3.63078e-07 -6075.96
3.98107e-07 -5056.27
4.36516e-07 -4204.44
4.7863e-07 -3493.32
5.24807e-07 -2900.11
5.7544e-07 -2405.56
6.30957e-07 -1993.53
6.91831e-07 -1650.5
7.58578e-07 -1365.08
8.31764e-07 -1127.76
9.12011e-07 -930.576
1e-06 -766.848
1.09648e-06 -631.006
1.20226e-06 -518.387
1.31826e-06 -425.096
1.44544e-06 -347.889
1.58489e-06 -284.052
1.7378e-06 -231.325
1.90546e-06 -187.827
2.0893e-06 -151.984
2.29087e-06 -122.491
2.51189e-06 -98.2621
2.75423e-06 -78.3908
3.01995e-06 -62.1257
3.31131e-06 -48.8413
3.63078e-06 -38.0186
3.98107e-06 -29.2267
4.36516e-06 -22.1079
4.7863e-06 -16.3657
5.24807e-06 -11.7548
5.7544e-06 -8.07145
6.30957e-06 -5.14761
6.91831e-06 -2.84423
7.58578e-06 -1.04645
8.31764e-06 0.34044
9.12011e-06 1.39448
1e-05 2.1799
1.09648e-05 2.74943
1.20226e-05 3.14641
1.31826e-05 3.40623
1.44544e-05 3.55789
1.58489e-05 3.62498
1.7378e-05 3.6267
1.90546e-05 3.5786
2.0893e-05 3.49323
2.29087e-05 3.38071
2.51189e-05 3.24912
2.75423e-05 3.10489
3.01995e-05 2.95307
3.31131e-05 2.79769
3.63078e-05 2.64178
3.98107e-05 2.4877
4.36516e-05 2.33724
4.7863e-05 2.19169
5.24807e-05 2.05194
5.7544e-05 1.91861
6.30957e-05 1.7921
6.91831e-05 1.67258
7.58578e-05 1.56009
8.31764e-05 1.45457
9.12011e-05 1.35587
0.0001 1.26377
0.000109648 1.17802
0.000120226 1.09833
0.000131826 1.0244
0.000144544 0.955907
0.000158489 0.892541
0.00017378 0.833986
0.000190546 0.779932
0.00020893 0.730079
0.000229087 0.68414
0.000251189 0.641838
0.000275423 0.602912
0.000301995 0.567114
0.000331131 0.53421
0.000363078 0.503982
0.000398107 0.476222
0.000436516 0.450741
0.00047863 0.42736
0.000524807 0.405912
0.00057544 0.386242
0.000630957 0.36821
0.000691831 0.35168
0.000758578 0.336533
0.000831764 0.322655
0.000912011 0.30994
0.001 0.298295
0.00109648 0.28763
0.00120226 0.277862
0.00131826 0.268918
0.00144544 0.260729
0.00158489 0.253231
0.0017378 0.246367
0.00190546 0.240082
0.0020893 0.234329
0.00229087 0.229061
0.00251189 0.224237
0.00275423 0.219823
0.00301995 0.215771
0.00331131 0.212068
0.00363078 0.208673
0.00398107 0.205561
0.00436516 0.202708
0.0047863 0.200093
0.00524807 0.197691
0.0057544 0.195488
0.00630957 0.193462
0.00691831 0.1916
0.00758578 0.189888
0.00831764 0.188307
0.00912011 0.186851
0.01 0.185503
0.0109648 0.184257
0.0120226 0.183098
0.0131826 0.182021
0.0144544 0.181015
0.0158489 0.180073
0.017378 0.179186
0.0190546 0.178351
0.020893 0.177556
0.0229087 0.176797
0.0251189 0.17607
0.0275423 0.175365
0.0301995 0.174681
0.0331131 0.174006
0.0363078 0.173344
0.0398107 0.17268
0.0436516 0.172016
0.047863 0.171343
0.0524807 0.170657
0.057544 0.169954
0.0630957 0.169225
0.0691831 0.168467
0.0758578 0.167675
0.0831764 0.166839
0.0912011 0.165957
0.1 0.165021
0.109648 0.164025
0.120226 0.162962
0.131826 0.161821
0.144544 0.1606
0.158489 0.159285
0.17378 0.157873
0.190546 0.156352
0.20893 0.154714
0.229087 0.152948
0.251189 0.151046
0.275423 0.148996
0.301995 0.14679
0.331131 0.144416
0.363078 0.141865
0.398107 0.139126
0.436516 0.13619
0.47863 0.133048
0.524807 0.129691
0.57544 0.126114
0.630957 0.122309
0.691831 0.118274
0.758578 0.114008
0.831764 0.109511
0.912011 0.104789
1 0.0998497
1.09648 0.0947059
1.20226 0.089375
1.31826 0.0838791
1.44544 0.0782461
1.58489 0.0725092
1.7378 0.0667065
1.90546 0.0608838
2.0893 0.055087
2.29087 0.04937
2.51189 0.0437883
2.75423 0.0383979
3.01995 0.0332543
3.31131 0.0284104
3.63078 0.023914
3.98107 0.0198052
4.36516 0.0161148
4.7863 0.0128619
5.24807 0.010053
5.7544 0.00768131
6.30957 0.00572724
6.91831 0.00415963
7.58578 0.00293795
8.31764 0.00201533
9.12011 0.00134175
10 0.000867504
10.9648 0.000546159
12.0226 0.000336888
13.1826 0.000205892
14.4544 0.000126851
15.8489 8.05209e-05
17.378 5.37307e-05
19.0546 3.80586e-05
20.893 2.84814e-05
22.9087 2.22018e-05
25.1189 1.77525e-05
27.5423 1.43953e-05
30.1995 1.17581e-05
33.1131 9.64113e-06
36.3078 7.92353e-06
39.8107 6.52244e-06
43.6516 5.37595e-06
47.863 4.43574e-06
52.4807 3.66338e-06
57.544 3.02795e-06
63.0957 2.50453e-06
69.1831 2.0729e-06
75.8578 1.71661e-06
83.1764 1.42226e-06
91.2011 1.17892e-06
100 9.77595e-07
109.648 8.10941e-07
120.226 6.72912e-07
131.826 5.58538e-07
144.544 4.63725e-07
158.489 3.85096e-07
173.78 3.19866e-07
190.546 2.65738e-07
208.93 2.20805e-07
229.087 1.83501e-07
251.189 1.52519e-07
275.423 1.26785e-07
301.995 1.05405e-07
331.131 8.76396e-08
363.078 7.28756e-08
398.107 6.0604e-08
436.516 5.04028e-08
478.63 4.19217e-08
524.807 3.48701e-08
575.44 2.90061e-08
630.957 2.41298e-08
691.831 2.00741e-08
758.578 1.67009e-08
831.764 1.38951e-08
912.011 1.1561e-08
1000 9.6194e-09
1096.48 8.00411e-09
1202.26 6.66024e-09
1318.26 5.54214e-09
1445.44 4.61185e-09
1584.89 3.8378e-09
1737.8 3.19373e-09
1905.46 2.65779e-09
2089.3 2.21182e-09
2290.87 1.84072e-09
2511.89 1.53189e-09
2754.23 1.2749e-09
3019.95 1.06103e-09
3311.31 8.83047e-10
3630.78 7.34927e-10
3981.07 6.11656e-10
4365.16 5.09067e-10
4786.3 4.23686e-10
5248.07 3.52628e-10
5754.4 2.9349e-10
6309.57 2.44269e-10
6918.31 2.03306e-10
7585.78 1.69212e-10
8317.64 1.40836e-10
9120.11 1.17219e-10
10000 9.75625e-11
10964.8 8.12026e-11
12022.6 6.75863e-11
13182.6 5.62532e-11
14454.4 4.68207e-11
15848.9 3.89699e-11
17378 3.24355e-11
19054.6 2.69968e-11
20893 2.24701e-11
22908.7 1.87025e-11
25118.9 1.55666e-11
27542.3 1.29565e-11
30199.5 1.07841e-11
33113.1 8.97589e-12
36307.8 7.47091e-12
39810.7 6.21826e-12
43651.6 5.17566e-12
47863 4.30786e-12
52480.7 3.58557e-12
57544 2.98439e-12
63095.7 2.48401e-12
69183.1 2.06752e-12
75857.8 1.72086e-12
83176.4 1.43233e-12
91201.1 1.19218e-12
100000 9.92291e-13
109648 8.25917e-13
120226 6.8744e-13
131826 5.7218e-13
144544 4.76244e-13
158489 3.96394e-13
173780 3.29933e-13
190546 2.74614e-13
208930 2.2857e-13
229087 1.90247e-13
251189 1.58349e-13
275423 1.318e-13
301995 1.09701e-13
331131 9.13081e-14
363078 7.59989e-14
398107 6.32565e-14
436516 5.26504e-14
478630 4.38227e-14
524807 3.64751e-14
575440 3.03594e-14
630957 2.52692e-14
691831 2.10325e-14
758578 1.75059e-14
831764 1.45708e-14
912011 1.21278e-14
1e+06 1.00943e-14
1.09648e+06 8.40185e-15
1.20226e+06 6.99314e-15
1.31826e+06 5.82061e-15
1.44544e+06 4.84469e-15
1.58489e+06 4.0324e-15
1.7378e+06 3.35629e-15
1.90546e+06 2.79355e-15
2.0893e+06 2.32516e-15
2.29087e+06 1.93531e-15
2.51189e+06 1.61082e-15
2.75423e+06 1.34073e-15
3.01995e+06 1.11593e-15
3.31131e+06 9.28827e-16
3.63078e+06 7.73092e-16
3.98107e+06 6.43468e-16
4.36516e+06 5.35577e-16
4.7863e+06 4.45777e-16
5.24807e+06 3.71033e-16
5.7544e+06 3.08823e-16
6.30957e+06 2.57042e-16
6.91831e+06 2.13944e-16
7.58578e+06 1.78071e-16
8.31764e+06 1.48214e-16
9.12011e+06 1.23362e-16
1e+07 1.02678e-16
1.09648e+07 8.54613e-17
1.20226e+07 7.11316e-17
1.31826e+07 5.92045e-17
1.44544e+07 4.92772e-17
1.58489e+07 4.10145e-17
1.7378e+07 3.41373e-17
1.90546e+07 2.84131e-17
2.0893e+07 2.36488e-17
2.29087e+07 1.96833e-17
2.51189e+07 1.63828e-17
2.75423e+07 1.36356e-17
3.01995e+07 1.13491e-17
3.31131e+07 9.44596e-18
3.63078e+07 7.86197e-18
3.98107e+07 6.54358e-18
4.36516e+07 5.44627e-18
4.7863e+07 4.53297e-18
5.24807e+07 3.77282e-18
5.7544e+07 3.14013e-18
6.30957e+07 2.61353e-18
6.91831e+07 2.17525e-18
7.58578e+07 1.81045e-18
8.31764e+07 1.50685e-18


==> datafiles/Fg/BK-Pb85-010.dat <==
1.20226e-08 -3.31639e+06
1.31826e-08 -2.97274e+06
1.44544e-08 -2.65499e+06
1.58489e-08 -2.36251e+06
1.7378e-08 -2.0947e+06
1.90546e-08 -1.85069e+06
2.0893e-08 -1.62948e+06
2.29087e-08 -1.42989e+06
2.51189e-08 -1.25068e+06
2.75423e-08 -1.0905e+06
3.01995e-08 -947973
3.31131e-08 -821695
3.63078e-08 -710277
3.98107e-08 -612357
4.36516e-08 -526625
4.7863e-08 -451831
5.24807e-08 -386802
5.7544e-08 -330441
6.30957e-08 -281741
6.91831e-08 -239778
7.58578e-08 -203715
8.31764e-08 -172801
9.12011e-08 -146360
1e-07 -123793
1.09648e-07 -104572
1.20226e-07 -88229
1.31826e-07 -74358
1.44544e-07 -62603.4
1.58489e-07 -52656.7
1.7378e-07 -44251.1
1.90546e-07 -37156.8
2.0893e-07 -31175.9
2.29087e-07 -26139.1
2.51189e-07 -21901.5
2.75423e-07 -18339.3
3.01995e-07 -15347.5
3.31131e-07 -12836.6
3.63078e-07 -10730.8
3.98107e-07 -8965.93
4.36516e-07 -7487.65
4.7863e-07 -6250.14
5.24807e-07 -5214.74
5.7544e-07 -4348.88
6.30957e-07 -3625.1
6.91831e-07 -3020.41
7.58578e-07 -2515.38
8.31764e-07 -2093.79
9.12011e-07 -1742
1e-06 -1448.54
1.09648e-06 -1203.85
1.20226e-06 -999.905
1.31826e-06 -829.985
1.44544e-06 -688.468
1.58489e-06 -570.656
1.7378e-06 -472.62
1.90546e-06 -391.077
2.0893e-06 -323.283
2.29087e-06 -266.951
2.51189e-06 -220.165
2.75423e-06 -181.333
3.01995e-06 -149.121
3.31131e-06 -122.419
3.63078e-06 -100.303
3.98107e-06 -81.9985
4.36516e-06 -66.8639
4.7863e-06 -54.3624
5.24807e-06 -44.0477
5.7544e-06 -35.5482
6.30957e-06 -28.5545
6.91831e-06 -22.809
7.58578e-06 -18.0973
8.31764e-06 -14.2415
9.12011e-06 -11.0936
1e-05 -8.53035
1.09648e-05 -6.44977
1.20226e-05 -4.76702
1.31826e-05 -3.41174
1.44544e-05 -2.32564
1.58489e-05 -1.46036
1.7378e-05 -0.775936
1.90546e-05 -0.239267
2.0893e-05 0.176987
2.29087e-05 0.495402
2.51189e-05 0.734591
2.75423e-05 0.909881
3.01995e-05 1.03388
3.31131e-05 1.11693
3.63078e-05 1.16752
3.98107e-05 1.19257
4.36516e-05 1.19774
4.7863e-05 1.18763
5.24807e-05 1.16597
5.7544e-05 1.13577
6.30957e-05 1.09944
6.91831e-05 1.05894
7.58578e-05 1.01578
8.31764e-05 0.971197
9.12011e-05 0.926127
0.0001 0.881305
0.000109648 0.837289
0.000120226 0.794492
0.000131826 0.753215
0.000144544 0.713668
0.000158489 0.675988
0.00017378 0.640252
0.000190546 0.606495
0.00020893 0.574715
0.000229087 0.544883
0.000251189 0.51695
0.000275423 0.490856
0.000301995 0.466525
0.000331131 0.443877
0.000363078 0.422827
0.000398107 0.403289
0.000436516 0.385177
0.00047863 0.368402
0.000524807 0.352883
0.00057544 0.338535
0.000630957 0.325282
0.000691831 0.313048
0.000758578 0.301759
0.000831764 0.291351
0.000912011 0.281758
0.001 0.272919
0.00109648 0.26478
0.00120226 0.257287
0.00131826 0.250391
0.00144544 0.244043
0.00158489 0.238206
0.0017378 0.232836
0.00190546 0.227897
0.0020893 0.223355
0.00229087 0.219179
0.00251189 0.215338
0.00275423 0.21181
0.00301995 0.208558
0.00331131 0.205572
0.00363078 0.202824
0.00398107 0.200295
0.00436516 0.197968
0.0047863 0.195824
0.00524807 0.193849
0.0057544 0.192028
0.00630957 0.190348
0.00691831 0.188796
0.00758578 0.187362
0.00831764 0.186033
0.00912011 0.184801
0.01 0.183657
0.0109648 0.182592
0.0120226 0.181597
0.0131826 0.180666
0.0144544 0.179793
0.0158489 0.178968
0.017378 0.178188
0.0190546 0.177447
0.020893 0.176737
0.0229087 0.176054
0.0251189 0.175392
0.0275423 0.174747
0.0301995 0.174116
0.0331131 0.173488
0.0363078 0.172868
0.0398107 0.172241
0.0436516 0.171607
0.047863 0.170963
0.0524807 0.170301
0.057544 0.169616
0.0630957 0.168905
0.0691831 0.168162
0.0758578 0.167378
0.0831764 0.166552
0.0912011 0.165677
0.1 0.164744
0.109648 0.16375
0.120226 0.162685
0.131826 0.161542
0.144544 0.160315
0.158489 0.158996
0.17378 0.157575
0.190546 0.156044
0.20893 0.154394
0.229087 0.152616
0.251189 0.150699
0.275423 0.148633
0.301995 0.146411
0.331131 0.144019
0.363078 0.141449
0.398107 0.13869
0.436516 0.135734
0.47863 0.132572
0.524807 0.129195
0.57544 0.125598
0.630957 0.121775
0.691831 0.117723
0.758578 0.11344
0.831764 0.108931
0.912011 0.104198
1 0.0992528
1.09648 0.0941069
1.20226 0.0887789
1.31826 0.0832912
1.44544 0.0776725
1.58489 0.0719562
1.7378 0.0661804
1.90546 0.0603912
2.0893 0.0546342
2.29087 0.0489629
2.51189 0.0434315
2.75423 0.0380952
3.01995 0.0330081
3.31131 0.0282215
3.63078 0.0237814
3.98107 0.0197263
4.36516 0.016085
4.7863 0.0128752
5.24807 0.0101023
5.7544 0.00775874
6.30957 0.00582466
6.91831 0.00426912
7.58578 0.00305237
8.31764 0.00212862
9.12011 0.00144919
10 0.000965825
10.9648 0.00063347
12.0226 0.000412501
13.1826 0.000270049
14.4544 0.000180432
15.8489 0.000124764
17.378 8.9998e-05
19.0546 6.76768e-05
20.893 5.26442e-05
22.9087 4.19278e-05
25.1189 3.38838e-05
27.5423 2.76135e-05
30.1995 2.26111e-05
33.1131 1.85681e-05
36.3078 1.52779e-05
39.8107 1.25893e-05
43.6516 1.03865e-05
47.863 8.57794e-06
52.4807 7.09067e-06
57.544 5.86586e-06
63.0957 4.85598e-06
69.1831 4.0224e-06
75.8578 3.33372e-06
83.1764 2.7643e-06
91.2011 2.2931e-06
100 1.90297e-06
109.648 1.57975e-06
120.226 1.31184e-06
131.826 1.08967e-06
144.544 9.05351e-07
158.489 7.52381e-07
173.78 6.25383e-07
190.546 5.19919e-07
208.93 4.32313e-07
229.087 3.59523e-07
251.189 2.99028e-07
275.423 2.48745e-07
301.995 2.0694e-07
331.131 1.72179e-07
363.078 1.43269e-07
398.107 1.19224e-07
436.516 9.9222e-08
478.63 8.25814e-08
524.807 6.87358e-08
575.44 5.72151e-08
630.957 4.76276e-08
691.831 3.96487e-08
758.578 3.30078e-08
831.764 2.74803e-08
912.011 2.28793e-08
1000 1.90493e-08
1096.48 1.58608e-08
1202.26 1.32064e-08
1318.26 1.09965e-08
1445.44 9.15655e-09
1584.89 7.62464e-09
1737.8 6.34914e-09
1905.46 5.2871e-09
2089.3 4.40278e-09
2290.87 3.66642e-09
2511.89 3.05326e-09
2754.23 2.54266e-09
3019.95 2.11748e-09
3311.31 1.7634e-09
3630.78 1.46855e-09
3981.07 1.22301e-09
4365.16 1.01853e-09
4786.3 8.48245e-10
5248.07 7.06431e-10
5754.4 5.88331e-10
6309.57 4.89976e-10
6918.31 4.08065e-10
7585.78 3.39848e-10
8317.64 2.83038e-10
9120.11 2.35724e-10
10000 1.96319e-10
10964.8 1.63503e-10
12022.6 1.36172e-10
13182.6 1.1341e-10
14454.4 9.44529e-11
15848.9 7.86646e-11
17378 6.55157e-11
19054.6 5.45645e-11
20893 4.5444e-11
22908.7 3.7848e-11
25118.9 3.15218e-11
27542.3 2.62529e-11
30199.5 2.18647e-11
33113.1 1.821e-11
36307.8 1.51663e-11
39810.7 1.26313e-11
43651.6 1.052e-11
47863 8.76158e-12
52480.7 7.29709e-12
57544 6.07741e-12
63095.7 5.06157e-12
69183.1 4.21555e-12
75857.8 3.51093e-12
83176.4 2.92407e-12
91201.1 2.43533e-12
100000 2.02827e-12
109648 1.68924e-12
120226 1.40689e-12
131826 1.17173e-12
144544 9.75873e-13
158489 8.12757e-13
173780 6.76903e-13
190546 5.63759e-13
208930 4.69526e-13
229087 3.91045e-13
251189 3.2568e-13
275423 2.71243e-13
301995 2.25905e-13
331131 1.88143e-13
363078 1.56695e-13
398107 1.30503e-13
436516 1.08689e-13
478630 9.0521e-14
524807 7.53899e-14
575440 6.27882e-14
630957 5.22927e-14
691831 4.35518e-14
758578 3.62717e-14
831764 3.02087e-14
912011 2.51592e-14
1e+06 2.09535e-14
1.09648e+06 1.7451e-14
1.20226e+06 1.45339e-14
1.31826e+06 1.21045e-14
1.44544e+06 1.00811e-14
1.58489e+06 8.39595e-15
1.7378e+06 6.99249e-15
1.90546e+06 5.82361e-15
2.0893e+06 4.85014e-15
2.29087e+06 4.03937e-15
2.51189e+06 3.36414e-15
2.75423e+06 2.80178e-15
3.01995e+06 2.33343e-15
3.31131e+06 1.94336e-15
3.63078e+06 1.61851e-15
3.98107e+06 1.34795e-15
4.36516e+06 1.12262e-15
4.7863e+06 9.34953e-16
5.24807e+06 7.78659e-16
5.7544e+06 6.48493e-16
6.30957e+06 5.40084e-16
6.91831e+06 4.49799e-16
7.58578e+06 3.74605e-16
8.31764e+06 3.11982e-16
9.12011e+06 2.59827e-16
1e+07 2.1639e-16
1.09648e+07 1.80214e-16
1.20226e+07 1.50087e-16
1.31826e+07 1.24995e-16
1.44544e+07 1.04098e-16
1.58489e+07 8.66949e-17
1.7378e+07 7.22006e-17
1.90546e+07 6.01295e-17
2.0893e+07 5.00764e-17
2.29087e+07 4.17038e-17
2.51189e+07 3.47311e-17
2.75423e+07 2.8924e-17
3.01995e+07 2.40879e-17
3.31131e+07 2.00602e-17
3.63078e+07 1.6706e-17
3.98107e+07 1.39125e-17
4.36516e+07 1.15862e-17
4.7863e+07 9.64875e-18
5.24807e+07 8.0353e-18
5.7544e+07 6.69164e-18
6.30957e+07 5.57264e-18
6.91831e+07 4.64074e-18
7.58578e+07 3.86462e-18
8.31764e+07 3.21835e-18


==> datafiles/Fg/BK-Pb85-100.dat <==
1.20226e-08 -6.3973e+06
1.31826e-08 -5.7924e+06
1.44544e-08 -5.22362e+06
1.58489e-08 -4.69181e+06
1.7378e-08 -4.19781e+06
1.90546e-08 -3.74168e+06
2.0893e-08 -3.32293e+06
2.29087e-08 -2.94063e+06
2.51189e-08 -2.59346e+06
2.75423e-08 -2.2798e+06
3.01995e-08 -1.99781e+06
3.31131e-08 -1.74547e+06
3.63078e-08 -1.52067e+06
3.98107e-08 -1.32127e+06
4.36516e-08 -1.1451e+06
4.7863e-08 -990049
5.24807e-08 -854068
5.7544e-08 -735216
6.30957e-08 -631661
6.91831e-08 -541697
7.58578e-08 -463755
8.31764e-08 -396404
9.12011e-08 -338338
1e-07 -288389
1.09648e-07 -245508
1.20226e-07 -208765
1.31826e-07 -177335
1.44544e-07 -150492
1.58489e-07 -127600
1.7378e-07 -108103
1.90546e-07 -91518.7
2.0893e-07 -77427.1
2.29087e-07 -65465.7
2.51189e-07 -55321.9
2.75423e-07 -46726.9
3.01995e-07 -39449.6
3.31131e-07 -33292.3
3.63078e-07 -28085.9
3.98107e-07 -23686.1
4.36516e-07 -19969.8
4.7863e-07 -16832.4
5.24807e-07 -14184.5
5.7544e-07 -11950.9
6.30957e-07 -10067.2
6.91831e-07 -8479.12
7.58578e-07 -7140.63
8.31764e-07 -6012.76
9.12011e-07 -5062.56
1e-06 -4262.19
1.09648e-06 -3588.12
1.20226e-06 -3020.52
1.31826e-06 -2542.61
1.44544e-06 -2140.27
1.58489e-06 -1801.55
1.7378e-06 -1516.46
1.90546e-06 -1276.48
2.0893e-06 -1074.5
2.29087e-06 -904.509
2.51189e-06 -761.434
2.75423e-06 -641.019
3.01995e-06 -539.675
3.31131e-06 -454.381
3.63078e-06 -382.593
3.98107e-06 -322.171
4.36516e-06 -271.313
4.7863e-06 -228.504
5.24807e-06 -192.469
5.7544e-06 -162.133
6.30957e-06 -136.593
6.91831e-06 -115.09
7.58578e-06 -96.9842
8.31764e-06 -81.7372
9.12011e-06 -68.8964
1e-05 -58.0811
1.09648e-05 -48.9704
1.20226e-05 -41.295
1.31826e-05 -34.8276
1.44544e-05 -29.3773
1.58489e-05 -24.7834
1.7378e-05 -20.9109
1.90546e-05 -17.6457
2.0893e-05 -14.892
2.29087e-05 -12.5692
2.51189e-05 -10.6094
2.75423e-05 -8.95551
3.01995e-05 -7.55933
3.31131e-05 -6.38041
3.63078e-05 -5.38459
3.98107e-05 -4.54319
4.36516e-05 -3.83196
4.7863e-05 -3.23056
5.24807e-05 -2.7218
5.7544e-05 -2.29121
6.30957e-05 -1.92662
6.91831e-05 -1.61775
7.58578e-05 -1.35593
8.31764e-05 -1.13386
9.12011e-05 -0.945384
0.0001 -0.785315
0.000109648 -0.649271
0.000120226 -0.533556
0.000131826 -0.43505
0.000144544 -0.35112
0.000158489 -0.279543
0.00017378 -0.218439
0.000190546 -0.166221
0.00020893 -0.121549
0.000229087 -0.0832879
0.000251189 -0.0504774
0.000275423 -0.0223056
0.000301995 0.00191554
0.000331131 0.0227684
0.000363078 0.0407472
0.000398107 0.0562705
0.000436516 0.0696941
0.00047863 0.0813199
0.000524807 0.0914044
0.00057544 0.100166
0.000630957 0.107791
0.000691831 0.114436
0.000758578 0.120238
0.000831764 0.125311
0.000912011 0.129754
0.001 0.133652
0.00109648 0.137076
0.00120226 0.140088
0.00131826 0.142741
0.00144544 0.145081
0.00158489 0.147148
0.0017378 0.148975
0.00190546 0.150591
0.0020893 0.152022
0.00229087 0.15329
0.00251189 0.154414
0.00275423 0.155409
0.00301995 0.156291
0.00331131 0.157072
0.00363078 0.157763
0.00398107 0.158373
0.00436516 0.15891
0.0047863 0.159381
0.00524807 0.159795
0.0057544 0.160153
0.00630957 0.160463
0.00691831 0.160727
0.00758578 0.16095
0.00831764 0.161135
0.00912011 0.161284
0.01 0.161399
0.0109648 0.161482
0.0120226 0.161536
0.0131826 0.161558
0.0144544 0.161553
0.0158489 0.16152
0.017378 0.16146
0.0190546 0.16137
0.020893 0.161254
0.0229087 0.161109
0.0251189 0.160936
0.0275423 0.160731
0.0301995 0.160495
0.0331131 0.160228
0.0363078 0.159924
0.0398107 0.159583
0.0436516 0.159204
0.047863 0.158784
0.0524807 0.158319
0.057544 0.157806
0.0630957 0.157243
0.0691831 0.156623
0.0758578 0.155945
0.0831764 0.155203
0.0912011 0.154392
0.1 0.153508
0.109648 0.152543
0.120226 0.151493
0.131826 0.150351
0.144544 0.14911
0.158489 0.147762
0.17378 0.146302
0.190546 0.14472
0.20893 0.143009
0.229087 0.14116
0.251189 0.139167
0.275423 0.137019
0.301995 0.13471
0.331131 0.132232
0.363078 0.129576
0.398107 0.126738
0.436516 0.12371
0.47863 0.120488
0.524807 0.117069
0.57544 0.113452
0.630957 0.109637
0.691831 0.105627
0.758578 0.101427
0.831764 0.0970462
0.912011 0.0924966
1 0.0877934
1.09648 0.0829562
1.20226 0.0780077
1.31826 0.0729748
1.44544 0.0678882
1.58489 0.0627814
1.7378 0.0576913
1.90546 0.0526564
2.0893 0.0477169
2.29087 0.0429131
2.51189 0.0382849
2.75423 0.0338693
3.01995 0.0297009
3.31131 0.025809
3.63078 0.0222179
3.98107 0.0189447
4.36516 0.0159995
4.7863 0.0133848
5.24807 0.0110956
5.7544 0.00911944
6.30957 0.00743792
6.91831 0.00602725
7.58578 0.00485994
8.31764 0.0039063
9.12011 0.003136
10 0.00251953
10.9648 0.00202945
12.0226 0.00164119
13.1826 0.00133367
14.4544 0.0010894
15.8489 0.000894325
17.378 0.000737456
19.0546 0.000610372
20.893 0.000506698
22.9087 0.000421613
25.1189 0.000351441
27.5423 0.000293356
30.1995 0.000245142
33.1131 0.000205033
36.3078 0.000171614
39.8107 0.000143732
43.6516 0.000120443
47.863 0.000100975
52.4807 8.46863e-05
57.544 7.10501e-05
63.0957 5.96276e-05
69.1831 5.00545e-05
75.8578 4.2028e-05
83.1764 3.52958e-05
91.2011 2.96472e-05
100 2.49063e-05
109.648 2.09265e-05
120.226 1.75846e-05
131.826 1.47779e-05
144.544 1.24203e-05
158.489 1.04396e-05
173.78 8.77539e-06
190.546 7.37686e-06
208.93 6.20152e-06
229.087 5.21365e-06
251.189 4.38329e-06
275.423 3.68526e-06
301.995 3.09848e-06
331.131 2.60516e-06
363.078 2.1904e-06
398.107 1.84169e-06
436.516 1.54851e-06
478.63 1.302e-06
524.807 1.09473e-06
575.44 9.20447e-07
630.957 7.73907e-07
691.831 6.50691e-07
758.578 5.47086e-07
831.764 4.59972e-07
912.011 3.86723e-07
1000 3.25134e-07
1096.48 2.73349e-07
1202.26 2.29809e-07
1318.26 1.93198e-07
1445.44 1.62418e-07
1584.89 1.36539e-07
1737.8 1.1478e-07
1905.46 9.64874e-08
2089.3 8.11079e-08
2290.87 6.81783e-08
2511.89 5.73085e-08
2754.23 4.81706e-08
3019.95 4.04887e-08
3311.31 3.40311e-08
3630.78 2.86027e-08
3981.07 2.40397e-08
4365.16 2.02041e-08
4786.3 1.69801e-08
5248.07 1.42701e-08
5754.4 1.19924e-08
6309.57 1.0078e-08
6918.31 8.46894e-09
7585.78 7.11665e-09
8317.64 5.98012e-09
9120.11 5.02498e-09
10000 4.22229e-09
10964.8 3.54774e-09
12022.6 2.98088e-09
13182.6 2.50453e-09
14454.4 2.10424e-09
15848.9 1.76789e-09
17378 1.48527e-09
19054.6 1.2478e-09
20893 1.04828e-09
22908.7 8.80631e-10
25118.9 7.39781e-10
27542.3 6.21444e-10
30199.5 5.22023e-10
33113.1 4.38499e-10
36307.8 3.68329e-10
39810.7 3.09381e-10
43651.6 2.59862e-10
47863 2.18263e-10
52480.7 1.83319e-10
57544 1.53968e-10
63095.7 1.29312e-10
69183.1 1.08602e-10
75857.8 9.12071e-11
83176.4 7.65965e-11
91201.1 6.4325e-11
100000 5.40185e-11
109648 4.53622e-11
120226 3.80923e-11
131826 3.19868e-11
144544 2.68595e-11
158489 2.25534e-11
173780 1.89374e-11
190546 1.59007e-11
208930 1.33508e-11
229087 1.12095e-11
251189 9.41147e-12
275423 7.90169e-12
301995 6.63398e-12
331131 5.56955e-12
363078 4.6758e-12
398107 3.9254e-12
436516 3.29537e-12
478630 2.7664e-12
524807 2.32231e-12
575440 1.94946e-12
630957 1.63645e-12
691831 1.37366e-12
758578 1.15305e-12
831764 9.67856e-13
912011 8.1239e-13
1e+06 6.81885e-13
1.09648e+06 5.72332e-13
1.20226e+06 4.80373e-13
1.31826e+06 4.03182e-13
1.44544e+06 3.38387e-13
1.58489e+06 2.84002e-13
1.7378e+06 2.38352e-13
1.90546e+06 2.00037e-13
2.0893e+06 1.67878e-13
2.29087e+06 1.40886e-13
2.51189e+06 1.18232e-13
2.75423e+06 9.92188e-14
3.01995e+06 8.32617e-14
3.31131e+06 6.98697e-14
3.63078e+06 5.86306e-14
3.98107e+06 4.91985e-14
4.36516e+06 4.12829e-14
4.7863e+06 3.46402e-14
5.24807e+06 2.90658e-14
5.7544e+06 2.43881e-14
6.30957e+06 2.04627e-14
6.91831e+06 1.71687e-14
7.58578e+06 1.44047e-14
8.31764e+06 1.20854e-14
9.12011e+06 1.01393e-14
1e+07 8.50637e-15
1.09648e+07 7.13624e-15
1.20226e+07 5.98665e-15
1.31826e+07 5.0221e-15
1.44544e+07 4.21285e-15
1.58489e+07 3.53388e-15
1.7378e+07 2.96424e-15
1.90546e+07 2.48635e-15
2.0893e+07 2.08542e-15
2.29087e+07 1.74908e-15
2.51189e+07 1.46694e-15
2.75423e+07 1.23025e-15
3.01995e+07 1.03172e-15
3.31131e+07 8.65182e-16
3.63078e+07 7.25498e-16
3.98107e+07 6.08341e-16
4.36516e+07 5.10082e-16
4.7863e+07 4.27676e-16
5.24807e+07 3.5857e-16
5.7544e+07 3.00617e-16
6.30957e+07 2.52019e-16
6.91831e+07 2.11262e-16
7.58578e+07 1.77073e-16
8.31764e+07 1.48393e-16


==> datafiles/Fg/BK-Pb85-200.dat <==
1.20226e-08 -6.40398e+06
1.31826e-08 -5.79886e+06
1.44544e-08 -5.22978e+06
1.58489e-08 -4.69763e+06
1.7378e-08 -4.20327e+06
1.90546e-08 -3.74675e+06
2.0893e-08 -3.32761e+06
2.29087e-08 -2.94492e+06
2.51189e-08 -2.59736e+06
2.75423e-08 -2.28333e+06
3.01995e-08 -2.00099e+06
3.31131e-08 -1.74832e+06
3.63078e-08 -1.52323e+06
3.98107e-08 -1.32355e+06
4.36516e-08 -1.14712e+06
4.7863e-08 -991835
5.24807e-08 -855644
5.7544e-08 -736603
6.30957e-08 -632878
6.91831e-08 -542765
7.58578e-08 -464691
8.31764e-08 -397220
9.12011e-08 -339051
1e-07 -289011
1.09648e-07 -246050
1.20226e-07 -209236
1.31826e-07 -177746
1.44544e-07 -150849
1.58489e-07 -127910
1.7378e-07 -108373
1.90546e-07 -91753
2.0893e-07 -77630.5
2.29087e-07 -65642.3
2.51189e-07 -55475.4
2.75423e-07 -46860
3.01995e-07 -39565.1
3.31131e-07 -33392.5
3.63078e-07 -28172.8
3.98107e-07 -23761.5
4.36516e-07 -20035.2
4.7863e-07 -16888.9
5.24807e-07 -14233.6
5.7544e-07 -11993.3
6.30957e-07 -10103.9
6.91831e-07 -8510.87
7.58578e-07 -7168.05
8.31764e-07 -6036.41
9.12011e-07 -5082.93
1e-06 -4279.72
1.09648e-06 -3603.19
1.20226e-06 -3033.43
1.31826e-06 -2553.67
1.44544e-06 -2149.71
1.58489e-06 -1809.62
1.7378e-06 -1523.3
1.90546e-06 -1282.28
2.0893e-06 -1079.4
2.29087e-06 -908.627
2.51189e-06 -764.881
2.75423e-06 -643.888
3.01995e-06 -542.048
3.31131e-06 -456.329
3.63078e-06 -384.176
3.98107e-06 -323.444
4.36516e-06 -272.324
4.7863e-06 -229.291
5.24807e-06 -193.068
5.7544e-06 -162.574
6.30957e-06 -136.901
6.91831e-06 -115.287
7.58578e-06 -97.0902
8.31764e-06 -81.7686
9.12011e-06 -68.8671
1e-05 -58.0031
1.09648e-05 -48.854
1.20226e-05 -41.1487
1.31826e-05 -34.659
1.44544e-05 -29.1925
1.58489e-05 -24.5877
1.7378e-05 -20.7084
1.90546e-05 -17.44
2.0893e-05 -14.6861
2.29087e-05 -12.3654
2.51189e-05 -10.4097
2.75423e-05 -8.76134
3.01995e-05 -7.3719
3.31131e-05 -6.2006
3.63078e-05 -5.21304
3.98107e-05 -4.38034
4.36516e-05 -3.67809
4.7863e-05 -3.08579
5.24807e-05 -2.58616
5.7544e-05 -2.16463
6.30957e-05 -1.80894
6.91831e-05 -1.50875
7.58578e-05 -1.25536
8.31764e-05 -1.04143
9.12011e-05 -0.860774
0.0001 -0.708187
0.000109648 -0.579278
0.000120226 -0.470343
0.000131826 -0.37826
0.000144544 -0.300402
0.000158489 -0.234548
0.00017378 -0.178828
0.000190546 -0.131665
0.00020893 -0.0917285
0.000229087 -0.0578953
0.000251189 -0.0292188
0.000275423 -0.00490006
0.000301995 0.0157352
0.000331131 0.0332559
0.000363078 0.0481426
0.000398107 0.0608007
0.000436516 0.0715726
0.00047863 0.0807474
0.000524807 0.0885696
0.00057544 0.0952455
0.000630957 0.100949
0.000691831 0.105829
0.000758578 0.110008
0.000831764 0.113593
0.000912011 0.116672
0.001 0.119321
0.00109648 0.121603
0.00120226 0.123574
0.00131826 0.125278
0.00144544 0.126754
0.00158489 0.128035
0.0017378 0.129149
0.00190546 0.130119
0.0020893 0.130966
0.00229087 0.131706
0.00251189 0.132354
0.00275423 0.132921
0.00301995 0.133419
0.00331131 0.133857
0.00363078 0.13424
0.00398107 0.134577
0.00436516 0.134872
0.0047863 0.13513
0.00524807 0.135354
0.0057544 0.135548
0.00630957 0.135714
0.00691831 0.135855
0.00758578 0.135972
0.00831764 0.136067
0.00912011 0.136141
0.01 0.136194
0.0109648 0.136228
0.0120226 0.136243
0.0131826 0.136239
0.0144544 0.136215
0.0158489 0.136173
0.017378 0.13611
0.0190546 0.136028
0.020893 0.135924
0.0229087 0.135799
0.0251189 0.13565
0.0275423 0.135478
0.0301995 0.135279
0.0331131 0.135054
0.0363078 0.134799
0.0398107 0.134513
0.0436516 0.134193
0.047863 0.133838
0.0524807 0.133444
0.057544 0.133008
0.0630957 0.132528
0.0691831 0.132
0.0758578 0.13142
0.0831764 0.130784
0.0912011 0.130087
0.1 0.129326
0.109648 0.128496
0.120226 0.12759
0.131826 0.126604
0.144544 0.125533
0.158489 0.12437
0.17378 0.123108
0.190546 0.121743
0.20893 0.120267
0.229087 0.118674
0.251189 0.116957
0.275423 0.115111
0.301995 0.113129
0.331131 0.111006
0.363078 0.108736
0.398107 0.106315
0.436516 0.10374
0.47863 0.101008
0.524807 0.0981185
0.57544 0.095072
0.630957 0.0918706
0.691831 0.0885188
0.758578 0.0850234
0.831764 0.0813934
0.912011 0.0776409
1 0.0737799
1.09648 0.0698278
1.20226 0.0658047
1.31826 0.0617325
1.44544 0.0576362
1.58489 0.0535423
1.7378 0.0494786
1.90546 0.0454738
2.0893 0.0415566
2.29087 0.0377555
2.51189 0.034097
2.75423 0.0306058
3.01995 0.0273033
3.31131 0.0242078
3.63078 0.0213328
3.98107 0.0186878
4.36516 0.0162774
4.7863 0.0141016
5.24807 0.012156
5.7544 0.0104322
6.30957 0.00891823
6.91831 0.00759949
7.58578 0.00645945
8.31764 0.00548042
9.12011 0.0046444
10 0.00393366
10.9648 0.00333138
12.0226 0.00282207
13.1826 0.00239183
14.4544 0.00202841
15.8489 0.00172129
17.378 0.00146152
19.0546 0.00124156
20.893 0.00105512
22.9087 0.000896943
25.1189 0.000762643
27.5423 0.000648547
30.1995 0.000551571
33.1131 0.000469119
36.3078 0.000399
39.8107 0.00033936
43.6516 0.000288626
47.863 0.000245466
52.4807 0.000208749
57.544 0.000177512
63.0957 0.000150938
69.1831 0.000128333
75.8578 0.000109103
83.1764 9.2746e-05
91.2011 7.88341e-05
100 6.70023e-05
109.648 5.69407e-05
120.226 4.83852e-05
131.826 4.1111e-05
144.544 3.49267e-05
158.489 2.96697e-05
173.78 2.52014e-05
190.546 2.14038e-05
208.93 1.81766e-05
229.087 1.54343e-05
251.189 1.31045e-05
275.423 1.11252e-05
301.995 9.4439e-06
331.131 8.01589e-06
363.078 6.80314e-06
398.107 5.7733e-06
436.516 4.89888e-06
478.63 4.15651e-06
524.807 3.52628e-06
575.44 2.99135e-06
630.957 2.53733e-06
691.831 2.15201e-06
758.578 1.82505e-06
831.764 1.54762e-06
912.011 1.31225e-06
1000 1.11258e-06
1096.48 9.43206e-07
1202.26 7.99551e-07
1318.26 6.7772e-07
1445.44 5.74405e-07
1584.89 4.86798e-07
1737.8 4.1252e-07
1905.46 3.49549e-07
2089.3 2.96167e-07
2290.87 2.50917e-07
2511.89 2.12564e-07
2754.23 1.8006e-07
3019.95 1.52515e-07
3311.31 1.29174e-07
3630.78 1.09398e-07
3981.07 9.26422e-08
4365.16 7.84473e-08
4786.3 6.64228e-08
5248.07 5.62376e-08
5754.4 4.76107e-08
6309.57 4.03046e-08
6918.31 3.41174e-08
7585.78 2.8878e-08
8317.64 2.44417e-08
9120.11 2.06855e-08
10000 1.75055e-08
10964.8 1.48134e-08
12022.6 1.25345e-08
13182.6 1.06056e-08
14454.4 8.97296e-09
15848.9 7.5912e-09
17378 6.42182e-09
19054.6 5.43228e-09
20893 4.59493e-09
22908.7 3.88644e-09
25118.9 3.287e-09
27542.3 2.77986e-09
30199.5 2.35085e-09
33113.1 1.98792e-09
36307.8 1.68093e-09
39810.7 1.42128e-09
43651.6 1.20167e-09
47863 1.01594e-09
52480.7 8.58867e-10
57544 7.26044e-10
63095.7 6.1373e-10
69183.1 5.18766e-10
75857.8 4.38472e-10
83176.4 3.70588e-10
91201.1 3.13198e-10
100000 2.64683e-10
109648 2.23673e-10
120226 1.89008e-10
131826 1.59707e-10
144544 1.34942e-10
158489 1.14012e-10
173780 9.63244e-11
190546 8.13769e-11
208930 6.87459e-11
229087 5.80726e-11
251189 4.90544e-11
275423 4.14349e-11
301995 3.49972e-11
331131 2.95586e-11
363078 2.49641e-11
398107 2.10828e-11
436516 1.78042e-11
478630 1.50349e-11
524807 1.26957e-11
575440 1.07201e-11
630957 9.05154e-12
691831 7.64237e-12
758578 6.45233e-12
831764 5.44738e-12
912011 4.59877e-12
1e+06 3.88222e-12
1.09648e+06 3.27718e-12
1.20226e+06 2.76632e-12
1.31826e+06 2.33503e-12
1.44544e+06 1.97088e-12
1.58489e+06 1.66347e-12
1.7378e+06 1.40395e-12
1.90546e+06 1.18488e-12
2.0893e+06 9.99953e-13
2.29087e+06 8.43855e-13
2.51189e+06 7.12101e-13
2.75423e+06 6.00894e-13
3.01995e+06 5.07036e-13
3.31131e+06 4.27821e-13
3.63078e+06 3.6097e-13
3.98107e+06 3.04553e-13
4.36516e+06 2.56943e-13
4.7863e+06 2.16769e-13
5.24807e+06 1.82867e-13
5.7544e+06 1.54263e-13
6.30957e+06 1.30128e-13
6.91831e+06 1.09764e-13
7.58578e+06 9.25827e-14
8.31764e+06 7.80876e-14
9.12011e+06 6.5859e-14
1e+07 5.55428e-14
1.09648e+07 4.68404e-14
1.20226e+07 3.94994e-14
1.31826e+07 3.33072e-14
1.44544e+07 2.80842e-14
1.58489e+07 2.36789e-14
1.7378e+07 1.99634e-14
1.90546e+07 1.68298e-14
2.0893e+07 1.41873e-14
2.29087e+07 1.19588e-14
2.51189e+07 1.00796e-14
2.75423e+07 8.49512e-15
3.01995e+07 7.15914e-15
3.31131e+07 6.03278e-15
3.63078e+07 5.08322e-15
3.98107e+07 4.28276e-15
4.36516e+07 3.60806e-15
4.7863e+07 3.03938e-15
5.24807e+07 2.56012e-15
5.7544e+07 2.15625e-15
6.30957e+07 1.81589e-15
6.91831e+07 1.52907e-15
7.58578e+07 1.28722e-15
8.31764e+07 1.08321e-15


==> datafiles/Fg/BK-Pb85-300.dat <==
1.20226e-08 -6.40877e+06
1.31826e-08 -5.80273e+06
1.44544e-08 -5.23284e+06
1.58489e-08 -4.69999e+06
1.7378e-08 -4.205e+06
1.90546e-08 -3.74794e+06
2.0893e-08 -3.32836e+06
2.29087e-08 -2.94527e+06
2.51189e-08 -2.59741e+06
2.75423e-08 -2.28313e+06
3.01995e-08 -2.00058e+06
3.31131e-08 -1.74774e+06
3.63078e-08 -1.52254e+06
3.98107e-08 -1.32277e+06
4.36516e-08 -1.1463e+06
4.7863e-08 -990983
5.24807e-08 -854785
5.7544e-08 -735753
6.30957e-08 -632049
6.91831e-08 -541966
7.58578e-08 -463930
8.31764e-08 -396503
9.12011e-08 -338378
1e-07 -288386
1.09648e-07 -245471
1.20226e-07 -208705
1.31826e-07 -177259
1.44544e-07 -150405
1.58489e-07 -127508
1.7378e-07 -108009
1.90546e-07 -91425.3
2.0893e-07 -77336.1
2.29087e-07 -65378.6
2.51189e-07 -55239.7
2.75423e-07 -46650.1
3.01995e-07 -39378.4
3.31131e-07 -33226.8
3.63078e-07 -28026.1
3.98107e-07 -23631.6
4.36516e-07 -19920.6
4.7863e-07 -16788
5.24807e-07 -14144.7
5.7544e-07 -11915.2
6.30957e-07 -10035.3
6.91831e-07 -8450.68
7.58578e-07 -7115.32
8.31764e-07 -5990.27
9.12011e-07 -5042.6
1e-06 -4244.49
1.09648e-06 -3572.44
1.20226e-06 -3006.61
1.31826e-06 -2530.29
1.44544e-06 -2129.35
1.58489e-06 -1791.89
1.7378e-06 -1507.89
1.90546e-06 -1268.89
2.0893e-06 -1067.76
2.29087e-06 -898.516
2.51189e-06 -756.102
2.75423e-06 -636.271
3.01995e-06 -535.44
3.31131e-06 -450.598
3.63078e-06 -379.209
3.98107e-06 -319.137
4.36516e-06 -268.591
4.7863e-06 -226.059
5.24807e-06 -190.267
5.7544e-06 -160.148
6.30957e-06 -134.801
6.91831e-06 -113.469
7.58578e-06 -95.5162
8.31764e-06 -80.4059
9.12011e-06 -67.6878
1e-05 -56.9824
1.09648e-05 -47.9707
1.20226e-05 -40.3846
1.31826e-05 -33.9979
1.44544e-05 -28.6208
1.58489e-05 -24.0934
1.7378e-05 -20.2811
1.90546e-05 -17.0708
2.0893e-05 -14.3673
2.29087e-05 -12.0903
2.51189e-05 -10.1725
2.75423e-05 -8.55712
3.01995e-05 -7.19632
3.31131e-05 -6.04989
3.63078e-05 -5.084
3.98107e-05 -4.27014
4.36516e-05 -3.58434
4.7863e-05 -3.00639
5.24807e-05 -2.51928
5.7544e-05 -2.10872
6.30957e-05 -1.76263
6.91831e-05 -1.47086
7.58578e-05 -1.22487
8.31764e-05 -1.01745
9.12011e-05 -0.842541
0.0001 -0.695026
0.000109648 -0.570604
0.000120226 -0.465648
0.000131826 -0.377102
0.000144544 -0.302393
0.000158489 -0.239348
0.00017378 -0.186143
0.000190546 -0.141235
0.00020893 -0.103325
0.000229087 -0.0713165
0.000251189 -0.0442882
0.000275423 -0.0214612
0.000301995 -0.00217909
0.000331131 0.0141113
0.000363078 0.0278769
0.000398107 0.0395115
0.000436516 0.0493468
0.00047863 0.0576631
0.000524807 0.0646966
0.00057544 0.070647
0.000630957 0.0756822
0.000691831 0.0799443
0.000758578 0.0835532
0.000831764 0.0866101
0.000912011 0.0892001
0.001 0.0913955
0.00109648 0.0932572
0.00120226 0.0948363
0.00131826 0.0961765
0.00144544 0.0973143
0.00158489 0.0982806
0.0017378 0.0991013
0.00190546 0.0997989
0.0020893 0.100392
0.00229087 0.100895
0.00251189 0.101323
0.00275423 0.101687
0.00301995 0.101995
0.00331131 0.102256
0.00363078 0.102477
0.00398107 0.102662
0.00436516 0.102818
0.0047863 0.102947
0.00524807 0.103053
0.0057544 0.103138
0.00630957 0.103206
0.00691831 0.103257
0.00758578 0.103294
0.00831764 0.103316
0.00912011 0.103326
0.01 0.103324
0.0109648 0.103311
0.0120226 0.103286
0.0131826 0.103249
0.0144544 0.103201
0.0158489 0.103142
0.017378 0.103071
0.0190546 0.102987
0.020893 0.10289
0.0229087 0.10278
0.0251189 0.102655
0.0275423 0.102514
0.0301995 0.102357
0.0331131 0.102182
0.0363078 0.101988
0.0398107 0.101773
0.0436516 0.101535
0.047863 0.101273
0.0524807 0.100985
0.057544 0.100668
0.0630957 0.10032
0.0691831 0.0999398
0.0758578 0.0995231
0.0831764 0.0990674
0.0912011 0.0985699
0.1 0.0980272
0.109648 0.0974358
0.120226 0.0967918
0.131826 0.0960915
0.144544 0.0953311
0.158489 0.0945059
0.17378 0.0936118
0.190546 0.0926443
0.20893 0.0915988
0.229087 0.0904707
0.251189 0.0892554
0.275423 0.0879485
0.301995 0.0865458
0.331131 0.085043
0.363078 0.0834367
0.398107 0.0817235
0.436516 0.079901
0.47863 0.0779673
0.524807 0.0759215
0.57544 0.0737639
0.630957 0.0714956
0.691831 0.0691196
0.758578 0.0666401
0.831764 0.0640629
0.912011 0.0613958
1 0.058648
1.09648 0.0558309
1.20226 0.0529572
1.31826 0.0500418
1.44544 0.0471005
1.58489 0.0441507
1.7378 0.0412105
1.90546 0.0382989
2.0893 0.0354344
2.29087 0.032636
2.51189 0.029921
2.75423 0.0273061
3.01995 0.0248059
3.31131 0.0224332
3.63078 0.0201982
3.98107 0.0181083
4.36516 0.0161686
4.7863 0.0143811
5.24807 0.0127454
5.7544 0.0112585
6.30957 0.00991542
6.91831 0.00870936
7.58578 0.00763215
8.31764 0.00667467
9.12011 0.00582719
10 0.00507983
10.9648 0.00442276
12.0226 0.00384657
13.1826 0.00334232
14.4544 0.00290179
15.8489 0.00251743
17.378 0.00218248
19.0546 0.00189086
20.893 0.00163716
22.9087 0.00141667
25.1189 0.00122515
27.5423 0.00105893
30.1995 0.000914757
33.1131 0.000789802
36.3078 0.000681565
39.8107 0.000587874
43.6516 0.000506819
47.863 0.000436742
52.4807 0.000376187
57.544 0.000323888
63.0957 0.000278746
69.1831 0.0002398
75.8578 0.000206217
83.1764 0.00017727
91.2011 0.000152332
100 0.000130858
109.648 0.000112372
120.226 9.64675e-05
131.826 8.27876e-05
144.544 7.10262e-05
158.489 6.09178e-05
173.78 5.22332e-05
190.546 4.47744e-05
208.93 3.83705e-05
229.087 3.28741e-05
251.189 2.81579e-05
275.423 2.41125e-05
301.995 2.06434e-05
331.131 1.76692e-05
363.078 1.51203e-05
398.107 1.29362e-05
436.516 1.10653e-05
478.63 9.46307e-06
524.807 8.0912e-06
575.44 6.91687e-06
630.957 5.91186e-06
691.831 5.05194e-06
758.578 4.31633e-06
831.764 3.68717e-06
912.011 3.1492e-06
1000 2.68926e-06
1096.48 2.29613e-06
1202.26 1.96014e-06
1318.26 1.67307e-06
1445.44 1.42781e-06
1584.89 1.21833e-06
1737.8 1.03943e-06
1905.46 8.86671e-07
2089.3 7.56258e-07
2290.87 6.44937e-07
2511.89 5.49928e-07
2754.23 4.68855e-07
3019.95 3.99681e-07
3311.31 3.4067e-07
3630.78 2.90335e-07
3981.07 2.47408e-07
4365.16 2.10802e-07
4786.3 1.7959e-07
5248.07 1.52983e-07
5754.4 1.30303e-07
6309.57 1.10973e-07
6918.31 9.44995e-08
7585.78 8.0463e-08
8317.64 6.85041e-08
9120.11 5.83166e-08
10000 4.96388e-08
10964.8 4.22482e-08
12022.6 3.59542e-08
13182.6 3.0595e-08
14454.4 2.6032e-08
15848.9 2.21475e-08
17378 1.88408e-08
19054.6 1.60264e-08
20893 1.36311e-08
22908.7 1.15927e-08
25118.9 9.85833e-09
27542.3 8.38267e-09
30199.5 7.12729e-09
33113.1 6.05939e-09
36307.8 5.15107e-09
39810.7 4.37853e-09
43651.6 3.72155e-09
47863 3.1629e-09
52480.7 2.68789e-09
57544 2.28403e-09
63095.7 1.94072e-09
69183.1 1.64886e-09
75857.8 1.4008e-09
83176.4 1.18997e-09
91201.1 1.01079e-09
100000 8.5853e-10
109648 7.29151e-10
120226 6.19226e-10
131826 5.25835e-10
144544 4.46498e-10
158489 3.79104e-10
173780 3.21862e-10
190546 2.73244e-10
208930 2.31954e-10
229087 1.96889e-10
251189 1.67116e-10
275423 1.41835e-10
301995 1.2037e-10
331131 1.02148e-10
363078 8.66786e-11
398107 7.35474e-11
436516 6.24016e-11
478630 5.29416e-11
524807 4.4913e-11
575440 3.80998e-11
630957 3.2318e-11
691831 2.74122e-11
758578 2.32497e-11
831764 1.9718e-11
912011 1.67219e-11
1e+06 1.41802e-11
1.09648e+06 1.20242e-11
1.20226e+06 1.01954e-11
1.31826e+06 8.64431e-12
1.44544e+06 7.32877e-12
1.58489e+06 6.21309e-12
1.7378e+06 5.26698e-12
1.90546e+06 4.46468e-12
2.0893e+06 3.7844e-12
2.29087e+06 3.20759e-12
2.51189e+06 2.71856e-12
2.75423e+06 2.30396e-12
3.01995e+06 1.95248e-12
3.31131e+06 1.65454e-12
3.63078e+06 1.40199e-12
3.98107e+06 1.18792e-12
4.36516e+06 1.00648e-12
4.7863e+06 8.52712e-13
5.24807e+06 7.22393e-13
5.7544e+06 6.11957e-13
6.30957e+06 5.18372e-13
6.91831e+06 4.39075e-13
7.58578e+06 3.71886e-13
8.31764e+06 3.1496e-13
9.12011e+06 2.66729e-13
1e+07 2.25871e-13
1.09648e+07 1.91258e-13
1.20226e+07 1.61937e-13
1.31826e+07 1.37102e-13
1.44544e+07 1.16067e-13
1.58489e+07 9.82508e-14
1.7378e+07 8.31626e-14
1.90546e+07 7.03853e-14
2.0893e+07 5.95656e-14
2.29087e+07 5.04042e-14
2.51189e+07 4.26476e-14
2.75423e+07 3.60807e-14
3.01995e+07 3.05218e-14
3.31131e+07 2.58164e-14
3.63078e+07 2.18337e-14
3.98107e+07 1.84632e-14
4.36516e+07 1.56112e-14
4.7863e+07 1.3198e-14
5.24807e+07 1.11565e-14
5.7544e+07 9.42942e-15
6.30957e+07 7.96852e-15
6.91831e+07 6.73264e-15
7.58578e+07 5.68654e-15
8.31764e+07 4.80019e-15


==> datafiles/Fg/BK-Pb85-run-000.dat <==
1.20226e-08 0.172877
1.31826e-08 0.172845
1.44544e-08 0.172868
1.58489e-08 0.172834
1.7378e-08 0.172857
1.90546e-08 0.172857
2.0893e-08 0.172849
2.29087e-08 0.172845
2.51189e-08 0.172858
2.75423e-08 0.17286
3.01995e-08 0.172852
3.31131e-08 0.172857
3.63078e-08 0.172847
3.98107e-08 0.172857
4.36516e-08 0.172857
4.7863e-08 0.172849
5.24807e-08 0.172855
5.7544e-08 0.17285
6.30957e-08 0.172857
6.91831e-08 0.17285
7.58578e-08 0.172852
8.31764e-08 0.172849
9.12011e-08 0.172855
1e-07 0.172852
1.09648e-07 0.172852
1.20226e-07 0.172853
1.31826e-07 0.172852
1.44544e-07 0.172853
1.58489e-07 0.172852
1.7378e-07 0.172853
1.90546e-07 0.172853
2.0893e-07 0.172852
2.29087e-07 0.172852
2.51189e-07 0.172853
2.75423e-07 0.172852
3.01995e-07 0.172852
3.31131e-07 0.172853
3.63078e-07 0.172852
3.98107e-07 0.172853
4.36516e-07 0.172852
4.7863e-07 0.172853
5.24807e-07 0.172852
5.7544e-07 0.172852
6.30957e-07 0.172852
6.91831e-07 0.172852
7.58578e-07 0.172852
8.31764e-07 0.172852
9.12011e-07 0.172852
1e-06 0.172852
1.09648e-06 0.172852
1.20226e-06 0.172852
1.31826e-06 0.172852
1.44544e-06 0.172852
1.58489e-06 0.172852
1.7378e-06 0.172852
1.90546e-06 0.172852
2.0893e-06 0.172853
2.29087e-06 0.172844
2.51189e-06 0.17286
2.75423e-06 0.172852
3.01995e-06 0.172852
3.31131e-06 0.172852
3.63078e-06 0.172852
3.98107e-06 0.172852
4.36516e-06 0.172852
4.7863e-06 0.172852
5.24807e-06 0.172852
5.7544e-06 0.172852
6.30957e-06 0.172852
6.91831e-06 0.172852
7.58578e-06 0.172852
8.31764e-06 0.172852
9.12011e-06 0.172852
1e-05 0.172852
1.09648e-05 0.172852
1.20226e-05 0.172852
1.31826e-05 0.172852
1.44544e-05 0.172852
1.58489e-05 0.17285
1.7378e-05 0.17285
1.90546e-05 0.17285
2.0893e-05 0.17285
2.29087e-05 0.17285
2.51189e-05 0.17285
2.75423e-05 0.17285
3.01995e-05 0.17285
3.31131e-05 0.172849
3.63078e-05 0.172849
3.98107e-05 0.172849
4.36516e-05 0.172849
4.7863e-05 0.172849
5.24807e-05 0.172847
5.7544e-05 0.172847
6.30957e-05 0.172847
6.91831e-05 0.172845
7.58578e-05 0.172845
8.31764e-05 0.172844
9.12011e-05 0.172844
0.0001 0.172842
0.000109648 0.172842
0.000120226 0.172841
0.000131826 0.172841
0.000144544 0.172839
0.000158489 0.172837
0.00017378 0.172836
0.000190546 0.172834
0.00020893 0.172833
0.000229087 0.172831
0.000251189 0.17283
0.000275423 0.172826
0.000301995 0.172825
0.000331131 0.172822
0.000363078 0.172818
0.000398107 0.172815
0.000436516 0.172812
0.00047863 0.172807
0.000524807 0.172802
0.00057544 0.172798
0.000630957 0.172793
0.000691831 0.172788
0.000758578 0.172782
0.000831764 0.172774
0.000912011 0.172767
0.001 0.172758
0.00109648 0.17275
0.00120226 0.172739
0.00131826 0.172729
0.00144544 0.172717
0.00158489 0.172704
0.0017378 0.172689
0.00190546 0.172674
0.0020893 0.172656
0.00229087 0.172637
0.00251189 0.172616
0.00275423 0.172599
0.00301995 0.172567
0.00331131 0.172541
0.00363078 0.172511
0.00398107 0.172479
0.00436516 0.172443
0.0047863 0.172403
0.00524807 0.17236
0.0057544 0.172314
0.00630957 0.172261
0.00691831 0.172204
0.00758578 0.172142
0.00831764 0.172074
0.00912011 0.171999
0.01 0.171916
0.0109648 0.171827
0.0120226 0.171728
0.0131826 0.17162
0.0144544 0.171501
0.0158489 0.171372
0.017378 0.171228
0.0190546 0.171072
0.020893 0.170902
0.0229087 0.170716
0.0251189 0.170511
0.0275423 0.170286
0.0301995 0.170041
0.0331131 0.169771
0.0363078 0.169479
0.0398107 0.169156
0.0436516 0.168803
0.047863 0.168418
0.0524807 0.167996
0.057544 0.167534
0.0630957 0.16703
0.0691831 0.166479
0.0758578 0.165876
0.0831764 0.165219
0.0912011 0.164501
0.1 0.163716
0.109648 0.16286
0.120226 0.161929
0.131826 0.16091
0.144544 0.159804
0.158489 0.158598
0.17378 0.157287
0.190546 0.155861
0.20893 0.154313
0.229087 0.152633
0.251189 0.150812
0.275423 0.14884
0.301995 0.146709
0.331131 0.144405
0.363078 0.141922
0.398107 0.139248
0.436516 0.136374
0.47863 0.133291
0.524807 0.129989
0.57544 0.126464
0.630957 0.122708
0.691831 0.118718
0.758578 0.114492
0.831764 0.110031
0.912011 0.10534
1 0.100425
1.09648 0.0952986
1.20226 0.0899786
1.31826 0.0844857
1.44544 0.0788477
1.58489 0.0730972
1.7378 0.0672722
1.90546 0.061419
2.0893 0.0555833
2.29087 0.0498201
2.51189 0.0441856
2.75423 0.0387372
3.01995 0.033532
3.31131 0.0286251
3.63078 0.024066
3.98107 0.0198972
4.36516 0.0161515
4.7863 0.0128497
5.24807 0.00999983
5.7544 0.00759602
6.30957 0.005619
6.91831 0.00403739
7.58578 0.00280991
8.31764 0.00188842
9.12011 0.00122138
10 0.00075743
10.9648 0.000448545
12.0226 0.000252525
13.1826 0.000134496
14.4544 6.74029e-05
15.8489 3.15967e-05
17.378 1.37646e-05
19.0546 5.53232e-06
20.893 2.03523e-06
22.9087 6.79237e-07
25.1189 2.03621e-07
27.5423 5.42196e-08
30.1995 1.26604e-08
33.1131 2.55382e-09
36.3078 4.37014e-10
39.8107 6.19805e-11
43.6516 7.04961e-12
47.863 6.08398e-13
52.4807 3.50343e-14
57.544 6.72657e-16
63.0957 -9.98409e-17
69.1831 -1.23137e-17
75.8578 -7.51894e-19
83.1764 -2.93426e-20
91.2011 -7.65895e-22
100 -1.33781e-23
109.648 -1.53763e-25
120.226 -1.13255e-27
131.826 -5.17063e-30
144.544 -1.4069e-32
158.489 -2.18131e-35
173.78 -1.83198e-38
190.546 -7.87548e-42
208.93 -1.62728e-45
229.087 -1.50746e-49
251.189 -5.79811e-54
275.423 -8.50955e-59
301.995 -4.34327e-64
331.131 -6.96301e-70
363.078 -3.13578e-76
398.107 -3.50972e-83
436.516 -8.53583e-91
478.63 -3.89325e-99
524.807 -2.83363e-108
575.44 -2.75706e-118
630.957 -2.9533e-129
691.831 -2.81502e-141
758.578 -1.89062e-154
831.764 -6.92665e-169
912.011 -1.04562e-184
1000 -4.78113e-202
1096.48 0
1202.26 0
1318.26 0
1445.44 0
1584.89 0
1737.8 0
1905.46 0
2089.3 0
2290.87 0
2511.89 0
2754.23 0
3019.95 0
3311.31 0
3630.78 0
3981.07 0
4365.16 0
4786.3 0
5248.07 0
5754.4 0
6309.57 0
6918.31 0
7585.78 0
8317.64 0
9120.11 0
10000 0
10964.8 0
12022.6 0
13182.6 0
14454.4 0
15848.9 0
17378 0
19054.6 0
20893 0
22908.7 0
25118.9 0
27542.3 0
30199.5 0
33113.1 0
36307.8 0
39810.7 0
43651.6 0
47863 0
52480.7 0
57544 0
63095.7 0
69183.1 0
75857.8 0
83176.4 0
91201.1 0
100000 0
109648 0
120226 0
131826 0
144544 0
158489 0
173780 0
190546 0
208930 0
229087 0
251189 0
275423 0
301995 0
331131 0
363078 0
398107 0
436516 0
478630 0
524807 0
575440 0
630957 0
691831 0
758578 0
831764 0
912011 0
1e+06 0
1.09648e+06 0
1.20226e+06 0
1.31826e+06 0
1.44544e+06 0
1.58489e+06 0
1.7378e+06 0
1.90546e+06 0
2.0893e+06 0
2.29087e+06 0
2.51189e+06 0
2.75423e+06 0
3.01995e+06 0
3.31131e+06 0
3.63078e+06 0
3.98107e+06 0
4.36516e+06 0
4.7863e+06 0
5.24807e+06 0
5.7544e+06 0
6.30957e+06 0
6.91831e+06 0
7.58578e+06 0
8.31764e+06 0
9.12011e+06 0
1e+07 0
1.09648e+07 0
1.20226e+07 0
1.31826e+07 0
1.44544e+07 0
1.58489e+07 0
1.7378e+07 0
1.90546e+07 0
2.0893e+07 0
2.29087e+07 0
2.51189e+07 0
2.75423e+07 0
3.01995e+07 0
3.31131e+07 0
3.63078e+07 0
3.98107e+07 0
4.36516e+07 0
4.7863e+07 0
5.24807e+07 0
5.7544e+07 0
6.30957e+07 0
6.91831e+07 0
7.58578e+07 0
8.31764e+07 0


==> datafiles/Fg/BK-Pb85-run-001.dat <==
1.20226e-08 -1.54215e+06
1.31826e-08 -1.37653e+06
1.44544e-08 -1.22431e+06
1.58489e-08 -1.08503e+06
1.7378e-08 -958194
1.90546e-08 -843235
2.0893e-08 -739528
2.29087e-08 -646405
2.51189e-08 -563167
2.75423e-08 -489096
3.01995e-08 -423467
3.31131e-08 -365563
3.63078e-08 -314681
3.98107e-08 -270143
4.36516e-08 -231303
4.7863e-08 -197554
5.24807e-08 -168325
5.7544e-08 -143094
6.30957e-08 -121380
6.91831e-08 -102746
7.58578e-08 -86798.5
8.31764e-08 -73185.5
9.12011e-08 -61593.1
1e-07 -51744.1
1.09648e-07 -43394.2
1.20226e-07 -36329.7
1.31826e-07 -30364.1
1.44544e-07 -25335.7
1.58489e-07 -21104.7
1.7378e-07 -17550.7
1.90546e-07 -14569.9
2.0893e-07 -12073.9
2.29087e-07 -9986.96
2.51189e-07 -8244.61
2.75423e-07 -6792.1
3.01995e-07 -5582.96
3.31131e-07 -4577.92
3.63078e-07 -3743.79
3.98107e-07 -3052.54
4.36516e-07 -2480.67
4.7863e-07 -2008.33
5.24807e-07 -1618.92
5.7544e-07 -1298.49
6.30957e-07 -1035.38
6.91831e-07 -819.826
7.58578e-07 -643.689
8.31764e-07 -500.17
9.12011e-07 -383.6
1e-06 -289.266
1.09648e-06 -213.242
1.20226e-06 -152.276
1.31826e-06 -103.662
1.44544e-06 -65.1606
1.58489e-06 -34.9188
1.7378e-06 -11.4036
1.90546e-06 6.64997
2.0893e-06 20.2848
2.29087e-06 30.3593
2.51189e-06 37.5784
2.75423e-06 42.5208
3.01995e-06 45.6593
3.31131e-06 47.3806
3.63078e-06 47.9991
3.98107e-06 47.77
4.36516e-06 46.9001
4.7863e-06 45.5557
5.24807e-06 43.8703
5.7544e-06 41.9504
6.30957e-06 39.8802
6.91831e-06 37.7262
7.58578e-06 35.5399
8.31764e-06 33.3613
9.12011e-06 31.2202
1e-05 29.1389
1.09648e-05 27.1335
1.20226e-05 25.2152
1.31826e-05 23.3912
1.44544e-05 21.6654
1.58489e-05 20.0397
1.7378e-05 18.5137
1.90546e-05 17.0858
2.0893e-05 15.7533
2.29087e-05 14.5128
2.51189e-05 13.3605
2.75423e-05 12.2919
3.01995e-05 11.3027
3.31131e-05 10.3881
3.63078e-05 9.54376
3.98107e-05 8.76508
4.36516e-05 8.04769
4.7863e-05 7.38737
5.24807e-05 6.78008
5.7544e-05 6.22196
6.30957e-05 5.70938
6.91831e-05 5.2389
7.58578e-05 4.80729
8.31764e-05 4.41154
9.12011e-05 4.04881
0.0001 3.71649
0.000109648 3.41214
0.000120226 3.13349
0.000131826 2.87844
0.000144544 2.64508
0.000158489 2.43157
0.00017378 2.2363
0.000190546 2.05775
0.00020893 1.8945
0.000229087 1.74526
0.000251189 1.60887
0.000275423 1.48422
0.000301995 1.37032
0.000331131 1.26626
0.000363078 1.17119
0.000398107 1.08435
0.000436516 1.00503
0.00047863 0.93258
0.000524807 0.866417
0.00057544 0.805997
0.000630957 0.750823
0.000691831 0.700444
0.000758578 0.654444
0.000831764 0.612443
0.000912011 0.574096
0.001 0.539085
0.00109648 0.507123
0.00120226 0.477942
0.00131826 0.451303
0.00144544 0.426982
0.00158489 0.404782
0.0017378 0.384512
0.00190546 0.366009
0.0020893 0.349116
0.00229087 0.333694
0.00251189 0.319613
0.00275423 0.30676
0.00301995 0.295016
0.00331131 0.2843
0.00363078 0.274512
0.00398107 0.265572
0.00436516 0.257406
0.0047863 0.249946
0.00524807 0.24313
0.0057544 0.236899
0.00630957 0.231204
0.00691831 0.225997
0.00758578 0.221232
0.00831764 0.216872
0.00912011 0.212879
0.01 0.20922
0.0109648 0.205865
0.0120226 0.202786
0.0131826 0.199956
0.0144544 0.197352
0.0158489 0.194954
0.017378 0.19274
0.0190546 0.190691
0.020893 0.188793
0.0229087 0.187028
0.0251189 0.185382
0.0275423 0.18384
0.0301995 0.182392
0.0331131 0.18102
0.0363078 0.179724
0.0398107 0.178481
0.0436516 0.177289
0.047863 0.176135
0.0524807 0.17501
0.057544 0.173905
0.0630957 0.172812
0.0691831 0.171722
0.0758578 0.170625
0.0831764 0.169514
0.0912011 0.168381
0.1 0.167216
0.109648 0.166011
0.120226 0.164759
0.131826 0.163446
0.144544 0.162069
0.158489 0.160614
0.17378 0.159073
0.190546 0.157437
0.20893 0.155695
0.229087 0.153836
0.251189 0.151851
0.275423 0.149727
0.301995 0.147456
0.331131 0.145024
0.363078 0.142422
0.398107 0.13964
0.436516 0.136666
0.47863 0.133492
0.524807 0.130109
0.57544 0.126509
0.630957 0.122687
0.691831 0.118637
0.758578 0.114359
0.831764 0.109854
0.912011 0.105125
1 0.10018
1.09648 0.0950309
1.20226 0.089695
1.31826 0.0841936
1.44544 0.0785539
1.58489 0.0728085
1.7378 0.0669948
1.90546 0.0611591
2.0893 0.0553463
2.29087 0.0496103
2.51189 0.044007
2.75423 0.0385922
3.01995 0.0334222
3.31131 0.0285506
3.63078 0.0240257
3.98107 0.0198888
4.36516 0.0161716
4.7863 0.0128938
5.24807 0.010063
5.7544 0.00767294
6.30957 0.00570442
6.91831 0.00412636
7.58578 0.00289813
8.31764 0.00197242
9.12011 0.00129863
10 0.000826353
10.9648 0.000508455
12.0226 0.000303453
13.1826 0.000177001
14.4544 0.000102378
15.8489 6.00831e-05
17.378 3.68187e-05
19.0546 2.41322e-05
20.893 1.7032e-05
22.9087 1.27827e-05
25.1189 9.98993e-06
27.5423 7.98371e-06
30.1995 6.45077e-06
33.1131 5.23935e-06
36.3078 4.26678e-06
39.8107 3.4805e-06
43.6516 2.8426e-06
47.863 2.324e-06
52.4807 1.90168e-06
57.544 1.55732e-06
63.0957 1.2762e-06
69.1831 1.04648e-06
75.8578 8.58592e-07
83.1764 7.04789e-07
91.2011 5.78804e-07
100 4.75536e-07
109.648 3.90842e-07
120.226 3.21343e-07
131.826 2.64288e-07
144.544 2.17426e-07
158.489 1.78924e-07
173.78 1.47276e-07
190.546 1.21254e-07
208.93 9.98516e-08
229.087 8.22436e-08
251.189 6.77535e-08
275.423 5.58263e-08
301.995 4.60064e-08
331.131 3.79196e-08
363.078 3.1259e-08
398.107 2.5772e-08
436.516 2.12507e-08
478.63 1.75249e-08
524.807 1.4454e-08
575.44 1.19226e-08
630.957 9.83554e-09
691.831 8.11466e-09
758.578 6.69551e-09
831.764 5.52508e-09
912.011 4.55965e-09
1000 3.76322e-09
1096.48 3.10618e-09
1202.26 2.56403e-09
1318.26 2.1167e-09
1445.44 1.74752e-09
1584.89 1.44283e-09
1737.8 1.19135e-09
1905.46 9.83769e-10
2089.3 8.12408e-10
2290.87 6.70937e-10
2511.89 5.54136e-10
2754.23 4.57695e-10
3019.95 3.7806e-10
3311.31 3.12297e-10
3630.78 2.57989e-10
3981.07 2.13136e-10
4365.16 1.76089e-10
4786.3 1.4549e-10
5248.07 1.20214e-10
5754.4 9.93337e-11
6309.57 8.20842e-11
6918.31 6.78333e-11
7585.78 5.6059e-11
8317.64 4.63305e-11
9120.11 3.8292e-11
10000 3.16496e-11
10964.8 2.61605e-11
12022.6 2.16244e-11
13182.6 1.78755e-11
14454.4 1.47771e-11
15848.9 1.22162e-11
17378 1.00996e-11
19054.6 8.34997e-12
20893 6.90373e-12
22908.7 5.70819e-12
25118.9 4.71987e-12
27542.3 3.9028e-12
30199.5 3.2273e-12
33113.1 2.66879e-12
36307.8 2.20703e-12
39810.7 1.82522e-12
43651.6 1.50951e-12
47863 1.24846e-12
52480.7 1.03258e-12
57544 8.5406e-13
63095.7 7.06428e-13
69183.1 5.84333e-13
75857.8 4.83355e-13
83176.4 3.9984e-13
91201.1 3.30765e-13
100000 2.7363e-13
109648 2.26372e-13
120226 1.87282e-13
131826 1.54946e-13
144544 1.28197e-13
158489 1.06069e-13
173780 8.77627e-14
190546 7.26179e-14
208930 6.00883e-14
229087 4.97219e-14
251189 4.11451e-14
275423 3.40485e-14
301995 2.81768e-14
331131 2.33183e-14
363078 1.9298e-14
398107 1.59712e-14
436516 1.32183e-14
478630 1.09402e-14
524807 9.05488e-15
575440 7.49467e-15
630957 6.20345e-15
691831 5.13482e-15
758578 4.25036e-15
831764 3.51834e-15
912011 2.91246e-15
1e+06 2.41097e-15
1.09648e+06 1.99588e-15
1.20226e+06 1.65228e-15
1.31826e+06 1.36788e-15
1.44544e+06 1.13245e-15
1.58489e+06 9.37561e-16
1.7378e+06 7.76229e-16
1.90546e+06 6.42672e-16
2.0893e+06 5.32107e-16
2.29087e+06 4.40573e-16
2.51189e+06 3.64791e-16
2.75423e+06 3.02052e-16
3.01995e+06 2.50107e-16
3.31131e+06 2.071e-16
3.63078e+06 1.71493e-16
3.98107e+06 1.4201e-16
4.36516e+06 1.17598e-16
4.7863e+06 9.7384e-17
5.24807e+06 8.06465e-17
5.7544e+06 6.67871e-17
6.30957e+06 5.53105e-17
6.91831e+06 4.58069e-17
7.58578e+06 3.79368e-17
8.31764e+06 3.14196e-17
9.12011e+06 2.60225e-17
1e+07 2.15528e-17
1.09648e+07 1.78511e-17
1.20226e+07 1.47856e-17
1.31826e+07 1.22467e-17
1.44544e+07 1.01439e-17
1.58489e+07 8.40231e-18
1.7378e+07 6.95986e-18
1.90546e+07 5.76515e-18
2.0893e+07 4.7756e-18
2.29087e+07 3.95596e-18
2.51189e+07 3.27705e-18
2.75423e+07 2.71471e-18
3.01995e+07 2.24889e-18
3.31131e+07 1.86304e-18
3.63078e+07 1.54341e-18
3.98107e+07 1.27864e-18
4.36516e+07 1.05931e-18
4.7863e+07 8.77619e-19
5.24807e+07 7.27101e-19
5.7544e+07 6.02406e-19
6.30957e+07 4.99105e-19
6.91831e+07 4.13524e-19
7.58578e+07 3.42622e-19
8.31764e+07 2.83883e-19


==> datafiles/Fg/BK-Pb85-run-002.dat <==
1.20226e-08 -2.34031e+06
1.31826e-08 -2.09274e+06
1.44544e-08 -1.86466e+06
1.58489e-08 -1.65545e+06
1.7378e-08 -1.46448e+06
1.90546e-08 -1.29102e+06
2.0893e-08 -1.13421e+06
2.29087e-08 -993127
2.51189e-08 -866771
2.75423e-08 -754118
3.01995e-08 -654122
3.31131e-08 -565737
3.63078e-08 -487931
3.98107e-08 -419708
4.36516e-08 -360107
4.7863e-08 -308226
5.24807e-08 -263215
5.7544e-08 -224291
6.30957e-08 -190730
6.91831e-08 -161876
7.58578e-08 -137135
8.31764e-08 -115974
9.12011e-08 -97915.9
1e-07 -82540.9
1.09648e-07 -69476.9
1.20226e-07 -58397.8
1.31826e-07 -49018.8
1.44544e-07 -41092.5
1.58489e-07 -34404.5
1.7378e-07 -28769.6
1.90546e-07 -24028.9
2.0893e-07 -20045.4
2.29087e-07 -16702.4
2.51189e-07 -13900.4
2.75423e-07 -11554.5
3.01995e-07 -9592.49
3.31131e-07 -7953.42
3.63078e-07 -6585.51
3.98107e-07 -5445.1
4.36516e-07 -4495.32
4.7863e-07 -3705.11
5.24807e-07 -3048.36
5.7544e-07 -2503.13
6.30957e-07 -2050.95
6.91831e-07 -1676.41
7.58578e-07 -1366.55
8.31764e-07 -1110.54
9.12011e-07 -899.324
1e-06 -725.328
1.09648e-06 -582.237
1.20226e-06 -464.779
1.31826e-06 -368.561
1.44544e-06 -289.926
1.58489e-06 -225.828
1.7378e-06 -173.734
1.90546e-06 -131.538
2.0893e-06 -97.4948
2.29087e-06 -70.1537
2.51189e-06 -48.3129
2.75423e-06 -30.9773
3.01995e-06 -17.3235
3.31131e-06 -6.67104
3.63078e-06 1.5418
3.98107e-06 7.77811
4.36516e-06 12.4192
4.7863e-06 15.7784
5.24807e-06 18.1129
5.7544e-06 19.6335
6.30957e-06 20.5122
6.91831e-06 20.8894
7.58578e-06 20.8794
8.31764e-06 20.5744
9.12011e-06 20.0494
1e-05 19.3641
1.09648e-05 18.5667
1.20226e-05 17.6953
1.31826e-05 16.7802
1.44544e-05 15.845
1.58489e-05 14.9077
1.7378e-05 13.9824
1.90546e-05 13.0795
2.0893e-05 12.2067
2.29087e-05 11.3692
2.51189e-05 10.5708
2.75423e-05 9.81343
3.01995e-05 9.09832
3.31131e-05 8.4256
3.63078e-05 7.79485
3.98107e-05 7.2051
4.36516e-05 6.65506
4.7863e-05 6.14313
5.24807e-05 5.66759
5.7544e-05 5.22657
6.30957e-05 4.81818
6.91831e-05 4.44049
7.58578e-05 4.09162
8.31764e-05 3.76968
9.12011e-05 3.47289
0.0001 3.19951
0.000109648 2.94787
0.000120226 2.71641
0.000131826 2.50362
0.000144544 2.30813
0.000158489 2.12859
0.00017378 1.9638
0.000190546 1.8126
0.00020893 1.67391
0.000229087 1.54674
0.000251189 1.43018
0.000275423 1.32336
0.000301995 1.22549
0.000331131 1.13585
0.000363078 1.05376
0.000398107 0.978594
0.000436516 0.909784
0.00047863 0.846798
0.000524807 0.789155
0.00057544 0.736405
0.000630957 0.68814
0.000691831 0.643982
0.000758578 0.603586
0.000831764 0.566631
0.000912011 0.532832
0.001 0.501917
0.00109648 0.473645
0.00120226 0.447787
0.00131826 0.424142
0.00144544 0.402519
0.00158489 0.382745
0.0017378 0.364664
0.00190546 0.348131
0.0020893 0.333013
0.00229087 0.319187
0.00251189 0.306545
0.00275423 0.294987
0.00301995 0.28441
0.00331131 0.274743
0.00363078 0.265899
0.00398107 0.257807
0.00436516 0.250406
0.0047863 0.243634
0.00524807 0.237435
0.0057544 0.231763
0.00630957 0.226568
0.00691831 0.221809
0.00758578 0.217449
0.00831764 0.213452
0.00912011 0.209785
0.01 0.206419
0.0109648 0.203327
0.0120226 0.200484
0.0131826 0.197866
0.0144544 0.195453
0.0158489 0.193225
0.017378 0.191164
0.0190546 0.189254
0.020893 0.187478
0.0229087 0.185825
0.0251189 0.184276
0.0275423 0.182823
0.0301995 0.181454
0.0331131 0.180154
0.0363078 0.17892
0.0398107 0.177736
0.0436516 0.176594
0.047863 0.175486
0.0524807 0.1744
0.057544 0.173332
0.0630957 0.172271
0.0691831 0.171209
0.0758578 0.17014
0.0831764 0.169051
0.0912011 0.167939
0.1 0.166791
0.109648 0.165602
0.120226 0.164364
0.131826 0.163064
0.144544 0.161698
0.158489 0.160253
0.17378 0.158721
0.190546 0.157092
0.20893 0.155356
0.229087 0.153503
0.251189 0.151522
0.275423 0.149402
0.301995 0.147134
0.331131 0.144705
0.363078 0.142106
0.398107 0.139325
0.436516 0.136353
0.47863 0.13318
0.524807 0.129798
0.57544 0.126199
0.630957 0.122379
0.691831 0.118331
0.758578 0.114056
0.831764 0.109554
0.912011 0.10483
1 0.0998906
1.09648 0.0947492
1.20226 0.0894225
1.31826 0.0839323
1.44544 0.0783058
1.58489 0.0725758
1.7378 0.0667798
1.90546 0.0609637
2.0893 0.0551725
2.29087 0.0494599
2.51189 0.0438809
2.75423 0.0384913
3.01995 0.0333468
3.31131 0.0284999
3.63078 0.0239985
3.98107 0.0198832
4.36516 0.0161848
4.7863 0.0129231
5.24807 0.0101049
5.7544 0.00772393
6.30957 0.00576096
6.91831 0.00418522
7.58578 0.00295646
8.31764 0.00202795
9.12011 0.00134971
10 0.00087197
10.9648 0.000548152
12.0226 0.000337246
13.1826 0.000205254
14.4544 0.000125668
15.8489 7.90916e-05
17.378 5.22345e-05
19.0546 3.6595e-05
20.893 2.71001e-05
22.9087 2.09233e-05
25.1189 1.65833e-05
27.5423 1.33344e-05
30.1995 1.08014e-05
33.1131 8.78287e-06
36.3078 7.15728e-06
39.8107 5.84134e-06
43.6516 4.77295e-06
47.863 3.90385e-06
52.4807 3.19578e-06
57.544 2.61813e-06
63.0957 2.14635e-06
69.1831 1.76065e-06
75.8578 1.44506e-06
83.1764 1.18662e-06
91.2011 9.74835e-07
100 8.01176e-07
109.648 6.58698e-07
120.226 5.41743e-07
131.826 4.45693e-07
144.544 3.66777e-07
158.489 3.01915e-07
173.78 2.48586e-07
190.546 2.04723e-07
208.93 1.68634e-07
229.087 1.38936e-07
251.189 1.14489e-07
275.423 9.43598e-08
301.995 7.77824e-08
331.131 6.4127e-08
363.078 5.28767e-08
398.107 4.36059e-08
436.516 3.59652e-08
478.63 2.9667e-08
524.807 2.44744e-08
575.44 2.01929e-08
630.957 1.66621e-08
691.831 1.37501e-08
758.578 1.13481e-08
831.764 9.36651e-09
912.011 7.73162e-09
1000 6.38262e-09
1096.48 5.26941e-09
1202.26 4.35071e-09
1318.26 3.59243e-09
1445.44 2.96652e-09
1584.89 2.44984e-09
1737.8 2.02327e-09
1905.46 1.6711e-09
2089.3 1.38031e-09
2290.87 1.14018e-09
2511.89 9.4189e-10
2754.23 7.78126e-10
3019.95 6.42871e-10
3311.31 5.31156e-10
3630.78 4.38876e-10
3981.07 3.62647e-10
4365.16 2.99674e-10
4786.3 2.47648e-10
5248.07 2.04665e-10
5754.4 1.6915e-10
6309.57 1.39803e-10
6918.31 1.15554e-10
7585.78 9.55146e-11
8317.64 7.89542e-11
9120.11 6.52677e-11
10000 5.39561e-11
10964.8 4.46067e-11
12022.6 3.68787e-11
13182.6 3.04909e-11
14454.4 2.52105e-11
15848.9 2.08453e-11
17378 1.72366e-11
19054.6 1.42533e-11
20893 1.17866e-11
22908.7 9.74725e-12
25118.9 8.06102e-12
27542.3 6.66673e-12
30199.5 5.5138e-12
33113.1 4.56041e-12
36307.8 3.77199e-12
39810.7 3.11998e-12
43651.6 2.58076e-12
47863 2.13481e-12
52480.7 1.76597e-12
57544 1.4609e-12
63095.7 1.20857e-12
69183.1 9.99851e-13
75857.8 8.27205e-13
83176.4 6.8439e-13
91201.1 5.66249e-13
100000 4.68516e-13
109648 3.87662e-13
120226 3.2077e-13
131826 2.65429e-13
144544 2.19642e-13
158489 1.81757e-13
173780 1.50412e-13
190546 1.24475e-13
208930 1.03014e-13
229087 8.52553e-14
251189 7.05599e-14
275423 5.83989e-14
301995 4.83352e-14
331131 4.00068e-14
363078 3.31141e-14
398107 2.74098e-14
436516 2.26887e-14
478630 1.87811e-14
524807 1.55469e-14
575440 1.28699e-14
630957 1.06542e-14
691831 8.82011e-15
758578 7.30195e-15
831764 6.04523e-15
912011 5.00491e-15
1e+06 4.14371e-15
1.09648e+06 3.43078e-15
1.20226e+06 2.84058e-15
1.31826e+06 2.35196e-15
1.44544e+06 1.94742e-15
1.58489e+06 1.61251e-15
1.7378e+06 1.33522e-15
1.90546e+06 1.10563e-15
2.0893e+06 9.15545e-16
2.29087e+06 7.58154e-16
2.51189e+06 6.27833e-16
2.75423e+06 5.19923e-16
3.01995e+06 4.3057e-16
3.31131e+06 3.56579e-16
3.63078e+06 2.95309e-16
3.98107e+06 2.44572e-16
4.36516e+06 2.02555e-16
4.7863e+06 1.6776e-16
5.24807e+06 1.38946e-16
5.7544e+06 1.15082e-16
6.30957e+06 9.53189e-17
6.91831e+06 7.8951e-17
7.58578e+06 6.5395e-17
8.31764e+06 5.41676e-17
9.12011e+06 4.48685e-17
1e+07 3.71665e-17
1.09648e+07 3.07871e-17
1.20226e+07 2.55033e-17
1.31826e+07 2.11265e-17
1.44544e+07 1.75012e-17
1.58489e+07 1.44983e-17
1.7378e+07 1.20108e-17
1.90546e+07 9.95024e-18
2.0893e+07 8.24333e-18
2.29087e+07 6.82935e-18
2.51189e+07 5.65801e-18
2.75423e+07 4.68764e-18
3.01995e+07 3.88376e-18
3.31131e+07 3.21778e-18
3.63078e+07 2.66605e-18
3.98107e+07 2.20896e-18
4.36516e+07 1.83025e-18
4.7863e+07 1.5165e-18
5.24807e+07 1.25656e-18
5.7544e+07 1.04118e-18
6.30957e+07 8.62739e-19
6.91831e+07 7.14889e-19
7.58578e+07 5.92383e-19
8.31764e+07 4.9088e-19


==> datafiles/Fg/BK-Pb85-run-005.dat <==
1.20226e-08 -4.02062e+06
1.31826e-08 -3.60834e+06
1.44544e-08 -3.22639e+06
1.58489e-08 -2.87416e+06
1.7378e-08 -2.55106e+06
1.90546e-08 -2.25621e+06
2.0893e-08 -1.98848e+06
2.29087e-08 -1.7466e+06
2.51189e-08 -1.5291e+06
2.75423e-08 -1.33445e+06
3.01995e-08 -1.16104e+06
3.31131e-08 -1.00722e+06
3.63078e-08 -871356
3.98107e-08 -751822
4.36516e-08 -647060
4.7863e-08 -555575
5.24807e-08 -475956
5.7544e-08 -406888
6.30957e-08 -347155
6.91831e-08 -295643
7.58578e-08 -251336
8.31764e-08 -213325
9.12011e-08 -180787
1e-07 -152997
1.09648e-07 -129308
1.20226e-07 -109154
1.31826e-07 -92036
1.44544e-07 -77519.9
1.58489e-07 -65228.9
1.7378e-07 -54835.7
1.90546e-07 -46058.5
2.0893e-07 -38654.8
2.29087e-07 -32416.4
2.51189e-07 -27165
2.75423e-07 -22748.7
3.01995e-07 -19037.6
3.31131e-07 -15922
3.63078e-07 -13308
3.98107e-07 -11116.4
4.36516e-07 -9280.28
4.7863e-07 -7742.79
5.24807e-07 -6456.18
5.7544e-07 -5380.09
6.30957e-07 -4480.58
6.91831e-07 -3729.05
7.58578e-07 -3101.47
8.31764e-07 -2577.67
9.12011e-07 -2140.71
1e-06 -1776.36
1.09648e-06 -1472.74
1.20226e-06 -1219.83
1.31826e-06 -1009.29
1.44544e-06 -834.126
1.58489e-06 -688.476
1.7378e-06 -567.445
1.90546e-06 -466.942
2.0893e-06 -383.547
2.29087e-06 -314.406
2.51189e-06 -257.132
2.75423e-06 -209.734
3.01995e-06 -170.554
3.31131e-06 -138.202
3.63078e-06 -111.527
3.98107e-06 -89.564
4.36516e-06 -71.5117
4.7863e-06 -56.7017
5.24807e-06 -44.578
5.7544e-06 -34.6778
6.30957e-06 -26.6161
6.91831e-06 -20.0731
7.58578e-06 -14.7826
8.31764e-06 -10.524
9.12011e-06 -7.11416
1e-05 -4.40098
1.09648e-05 -2.25863
1.20226e-05 -0.582859
1.31826e-05 0.712551
1.44544e-05 1.69884
1.58489e-05 2.43478
1.7378e-05 2.96884
1.90546e-05 3.34089
2.0893e-05 3.58368
2.29087e-05 3.72407
2.51189e-05 3.78404
2.75423e-05 3.78152
3.01995e-05 3.7311
3.31131e-05 3.64462
3.63078e-05 3.53165
3.98107e-05 3.39987
4.36516e-05 3.25543
4.7863e-05 3.10323
5.24807e-05 2.9471
5.7544e-05 2.79007
6.30957e-05 2.63444
6.91831e-05 2.48201
7.58578e-05 2.33402
8.31764e-05 2.19147
9.12011e-05 2.05499
0.0001 1.92499
0.000109648 1.80173
0.000120226 1.68528
0.000131826 1.5756
0.000144544 1.4726
0.000158489 1.37612
0.00017378 1.28592
0.000190546 1.20175
0.00020893 1.12334
0.000229087 1.0504
0.000251189 0.982632
0.000275423 0.919745
0.000301995 0.861447
0.000331131 0.807449
0.000363078 0.757477
0.000398107 0.711265
0.000436516 0.668556
0.00047863 0.629109
0.000524807 0.592695
0.00057544 0.559095
0.000630957 0.528105
0.000691831 0.499535
0.000758578 0.473203
0.000831764 0.448943
0.000912011 0.426599
0.001 0.406022
0.00109648 0.387079
0.00120226 0.369644
0.00131826 0.353598
0.00144544 0.338835
0.00158489 0.325251
0.0017378 0.312757
0.00190546 0.301264
0.0020893 0.290695
0.00229087 0.280974
0.00251189 0.272036
0.00275423 0.263817
0.00301995 0.256254
0.00331131 0.249303
0.00363078 0.24291
0.00398107 0.237031
0.00436516 0.231621
0.0047863 0.226646
0.00524807 0.222066
0.0057544 0.217851
0.00630957 0.213971
0.00691831 0.210396
0.00758578 0.207104
0.00831764 0.204067
0.00912011 0.201266
0.01 0.198678
0.0109648 0.196286
0.0120226 0.194074
0.0131826 0.192024
0.0144544 0.19012
0.0158489 0.18835
0.017378 0.186703
0.0190546 0.185162
0.020893 0.183721
0.0229087 0.182365
0.0251189 0.181085
0.0275423 0.179874
0.0301995 0.17872
0.0331131 0.177615
0.0363078 0.176557
0.0398107 0.175527
0.0436516 0.174526
0.047863 0.173543
0.0524807 0.172572
0.057544 0.171604
0.0630957 0.170633
0.0691831 0.169653
0.0758578 0.168655
0.0831764 0.167632
0.0912011 0.166576
0.1 0.165481
0.109648 0.164339
0.120226 0.163142
0.131826 0.161878
0.144544 0.160544
0.158489 0.159128
0.17378 0.157621
0.190546 0.156015
0.20893 0.154299
0.229087 0.152463
0.251189 0.150497
0.275423 0.14839
0.301995 0.146133
0.331131 0.143714
0.363078 0.141123
0.398107 0.138349
0.436516 0.135384
0.47863 0.132218
0.524807 0.128842
0.57544 0.12525
0.630957 0.121437
0.691831 0.117399
0.758578 0.113135
0.831764 0.108647
0.912011 0.103939
1 0.0990206
1.09648 0.0939043
1.20226 0.0886078
1.31826 0.0831532
1.44544 0.0775685
1.58489 0.0718861
1.7378 0.0661443
1.90546 0.0603878
2.0893 0.0546618
2.29087 0.0490189
2.51189 0.043513
2.75423 0.0381981
3.01995 0.0331283
3.31131 0.0283544
3.63078 0.0239221
3.98107 0.01987
4.36516 0.0162274
4.7863 0.0130123
5.24807 0.0102308
5.7544 0.00787604
6.30957 0.00592908
6.91831 0.00435986
7.58578 0.00312942
8.31764 0.00219261
9.12011 0.00150128
10 0.00100746
10.9648 0.000666232
12.0226 0.000437956
13.1826 0.00028964
14.4544 0.000195407
15.8489 0.000136159
17.378 9.86403e-05
19.0546 7.42112e-05
20.893 5.7566e-05
22.9087 4.56152e-05
25.1189 3.66258e-05
27.5423 2.96324e-05
30.1995 2.40781e-05
33.1131 1.96155e-05
36.3078 1.60081e-05
39.8107 1.30814e-05
43.6516 1.07015e-05
47.863 8.76283e-06
52.4807 7.18121e-06
57.544 5.88931e-06
63.0957 4.83293e-06
69.1831 3.96831e-06
75.8578 3.26007e-06
83.1764 2.67947e-06
91.2011 2.2032e-06
100 1.81228e-06
109.648 1.49125e-06
120.226 1.22749e-06
131.826 1.01067e-06
144.544 8.32377e-07
158.489 6.85708e-07
173.78 5.65014e-07
190.546 4.65665e-07
208.93 3.83861e-07
229.087 3.16486e-07
251.189 2.60982e-07
275.423 2.15248e-07
301.995 1.77555e-07
331.131 1.46483e-07
363.078 1.20865e-07
398.107 9.974e-08
436.516 8.23172e-08
478.63 6.79453e-08
524.807 5.60887e-08
575.44 4.6306e-08
630.957 3.82332e-08
691.831 3.15705e-08
758.578 2.60713e-08
831.764 2.15318e-08
912.011 1.77841e-08
1000 1.46899e-08
1096.48 1.21349e-08
1202.26 1.0025e-08
1318.26 8.28252e-09
1445.44 6.84336e-09
1584.89 5.65463e-09
1737.8 4.67268e-09
1905.46 3.86146e-09
2089.3 3.19128e-09
2290.87 2.63756e-09
2511.89 2.18002e-09
2754.23 1.80195e-09
3019.95 1.48953e-09
3311.31 1.23134e-09
3630.78 1.01795e-09
3981.07 8.41578e-10
4365.16 6.95798e-10
4786.3 5.75296e-10
5248.07 4.75685e-10
5754.4 3.93339e-10
6309.57 3.2526e-10
6918.31 2.68977e-10
7585.78 2.22441e-10
8317.64 1.83964e-10
9120.11 1.52149e-10
10000 1.2584e-10
10964.8 1.04085e-10
12022.6 8.60939e-11
13182.6 7.12153e-11
14454.4 5.89099e-11
15848.9 4.87326e-11
17378 4.03149e-11
19054.6 3.33524e-11
20893 2.75933e-11
22908.7 2.28293e-11
25118.9 1.88885e-11
27542.3 1.56285e-11
30199.5 1.29315e-11
33113.1 1.07003e-11
36307.8 8.85428e-12
39810.7 7.327e-12
43651.6 6.06334e-12
47863 5.01776e-12
52480.7 4.15261e-12
57544 3.43673e-12
63095.7 2.84434e-12
69183.1 2.35412e-12
75857.8 1.94845e-12
83176.4 1.61273e-12
91201.1 1.3349e-12
100000 1.10496e-12
109648 9.14644e-13
120226 7.57132e-13
131826 6.26762e-13
144544 5.18853e-13
158489 4.29534e-13
173780 3.55598e-13
190546 2.94398e-13
208930 2.43736e-13
229087 2.01797e-13
251189 1.67079e-13
275423 1.38337e-13
301995 1.14542e-13
331131 9.48423e-14
363078 7.85325e-14
398107 6.50288e-14
436516 5.38483e-14
478630 4.45912e-14
524807 3.69262e-14
575440 3.05796e-14
630957 2.53243e-14
691831 2.09725e-14
758578 1.73689e-14
831764 1.43849e-14
912011 1.19137e-14
1e+06 9.8673e-15
1.09648e+06 8.17256e-15
1.20226e+06 6.76903e-15
1.31826e+06 5.60666e-15
1.44544e+06 4.64397e-15
1.58489e+06 3.84666e-15
1.7378e+06 3.1863e-15
1.90546e+06 2.63936e-15
2.0893e+06 2.18634e-15
2.29087e+06 1.81112e-15
2.51189e+06 1.50031e-15
2.75423e+06 1.24287e-15
3.01995e+06 1.02962e-15
3.31131e+06 8.52977e-16
3.63078e+06 7.06651e-16
3.98107e+06 5.85437e-16
4.36516e+06 4.85025e-16
4.7863e+06 4.01841e-16
5.24807e+06 3.3293e-16
5.7544e+06 2.75841e-16
6.30957e+06 2.28545e-16
6.91831e+06 1.89363e-16
7.58578e+06 1.56899e-16
8.31764e+06 1.30004e-16
9.12011e+06 1.0772e-16
1e+07 8.92579e-17
1.09648e+07 7.39611e-17
1.20226e+07 6.12866e-17
1.31826e+07 5.07851e-17
1.44544e+07 4.20836e-17
1.58489e+07 3.48736e-17
1.7378e+07 2.88992e-17
1.90546e+07 2.39487e-17
2.0893e+07 1.98465e-17
2.29087e+07 1.64472e-17
2.51189e+07 1.36304e-17
2.75423e+07 1.12961e-17
3.01995e+07 9.36178e-18
3.31131e+07 7.75877e-18
3.63078e+07 6.43034e-18
3.98107e+07 5.32943e-18
4.36516e+07 4.41706e-18
4.7863e+07 3.66095e-18
5.24807e+07 3.0343e-18
5.7544e+07 2.51497e-18
6.30957e+07 2.08455e-18
6.91831e+07 1.7278e-18
7.58578e+07 1.43213e-18
8.31764e+07 1.18709e-18


==> datafiles/Fg/BK-Pb85-run-010.dat <==
1.20226e-08 -5.42411e+06
1.31826e-08 -4.88641e+06
1.44544e-08 -4.38518e+06
1.58489e-08 -3.92022e+06
1.7378e-08 -3.49143e+06
1.90546e-08 -3.09814e+06
2.0893e-08 -2.73936e+06
2.29087e-08 -2.41374e+06
2.51189e-08 -2.11972e+06
2.75423e-08 -1.85554e+06
3.01995e-08 -1.61926e+06
3.31131e-08 -1.4089e+06
3.63078e-08 -1.22242e+06
3.98107e-08 -1.0578e+06
4.36516e-08 -913031
4.7863e-08 -786197
5.24807e-08 -675463
5.7544e-08 -579104
6.30957e-08 -495513
6.91831e-08 -423206
7.58578e-08 -360831
8.31764e-08 -307158
9.12011e-08 -261083
1e-07 -221614
1.09648e-07 -187873
1.20226e-07 -159082
1.31826e-07 -134558
1.44544e-07 -113702
1.58489e-07 -95990.3
1.7378e-07 -80969.8
1.90546e-07 -68246.9
2.0893e-07 -57482.5
2.29087e-07 -48384.5
2.51189e-07 -40702.4
2.75423e-07 -34221.5
3.01995e-07 -28758
3.31131e-07 -24155.9
3.63078e-07 -20281.6
3.98107e-07 -17022.3
4.36516e-07 -14281.6
4.7863e-07 -11978.4
5.24807e-07 -10043.5
5.7544e-07 -8418.85
6.30957e-07 -7055.16
6.91831e-07 -5910.92
7.58578e-07 -4951.12
8.31764e-07 -4146.26
9.12011e-07 -3471.5
1e-06 -2905.96
1.09648e-06 -2432.06
1.20226e-06 -2035.03
1.31826e-06 -1702.48
1.44544e-06 -1423.99
1.58489e-06 -1190.79
1.7378e-06 -995.568
1.90546e-06 -832.154
2.0893e-06 -695.389
2.29087e-06 -580.944
2.51189e-06 -485.192
2.75423e-06 -405.092
3.01995e-06 -338.094
3.31131e-06 -282.067
3.63078e-06 -235.221
3.98107e-06 -196.058
4.36516e-06 -163.326
4.7863e-06 -135.974
5.24807e-06 -113.123
5.7544e-06 -94.0375
6.30957e-06 -78.1013
6.91831e-06 -64.799
7.58578e-06 -53.699
8.31764e-06 -44.4408
9.12011e-06 -36.7218
1e-05 -30.2896
1.09648e-05 -24.9324
1.20226e-05 -20.4737
1.31826e-05 -16.7652
1.44544e-05 -13.6834
1.58489e-05 -11.1246
1.7378e-05 -9.00233
1.90546e-05 -7.24422
2.0893e-05 -5.7898
2.29087e-05 -4.58848
2.51189e-05 -3.59802
2.75423e-05 -2.78308
3.01995e-05 -2.11418
3.31131e-05 -1.56669
3.63078e-05 -1.12003
3.98107e-05 -0.757035
4.36516e-05 -0.463376
4.7863e-05 -0.227101
5.24807e-05 -0.03825
5.7544e-05 0.111481
6.30957e-05 0.229005
6.91831e-05 0.320077
7.58578e-05 0.389479
8.31764e-05 0.44119
9.12011e-05 0.478512
0.0001 0.504177
0.000109648 0.520456
0.000120226 0.52922
0.000131826 0.532017
0.000144544 0.53012
0.000158489 0.524578
0.00017378 0.516249
0.000190546 0.505837
0.00020893 0.49391
0.000229087 0.480934
0.000251189 0.467284
0.000275423 0.453256
0.000301995 0.439091
0.000331131 0.424976
0.000363078 0.411059
0.000398107 0.397451
0.000436516 0.384237
0.00047863 0.371477
0.000524807 0.359217
0.00057544 0.347485
0.000630957 0.336296
0.000691831 0.325656
0.000758578 0.315566
0.000831764 0.30602
0.000912011 0.297004
0.001 0.288503
0.00109648 0.280503
0.00120226 0.272983
0.00131826 0.265922
0.00144544 0.2593
0.00158489 0.253096
0.0017378 0.247287
0.00190546 0.241853
0.0020893 0.236773
0.00229087 0.232027
0.00251189 0.227595
0.00275423 0.223458
0.00301995 0.219594
0.00331131 0.215994
0.00363078 0.212634
0.00398107 0.2095
0.00436516 0.20658
0.0047863 0.203855
0.00524807 0.201315
0.0057544 0.198945
0.00630957 0.196735
0.00691831 0.194672
0.00758578 0.192745
0.00831764 0.190945
0.00912011 0.189261
0.01 0.187683
0.0109648 0.186207
0.0120226 0.184819
0.0131826 0.183515
0.0144544 0.182287
0.0158489 0.181126
0.017378 0.180028
0.0190546 0.178986
0.020893 0.177991
0.0229087 0.177041
0.0251189 0.176127
0.0275423 0.175244
0.0301995 0.174389
0.0331131 0.173554
0.0363078 0.172734
0.0398107 0.171924
0.0436516 0.17112
0.047863 0.170315
0.0524807 0.169503
0.057544 0.16868
0.0630957 0.16784
0.0691831 0.166977
0.0758578 0.166085
0.0831764 0.165158
0.0912011 0.164189
0.1 0.163172
0.109648 0.162101
0.120226 0.160966
0.131826 0.159761
0.144544 0.15848
0.158489 0.157111
0.17378 0.155647
0.190546 0.15408
0.20893 0.152399
0.229087 0.150595
0.251189 0.148658
0.275423 0.146578
0.301995 0.144345
0.331131 0.141949
0.363078 0.139379
0.398107 0.136625
0.436516 0.133679
0.47863 0.130533
0.524807 0.127176
0.57544 0.123605
0.630957 0.119814
0.691831 0.115801
0.758578 0.111565
0.831764 0.107109
0.912011 0.102438
1 0.0975628
1.09648 0.0924967
1.20226 0.0872581
1.31826 0.0818699
1.44544 0.0763603
1.58489 0.0707627
1.7378 0.0651144
1.90546 0.05946
2.0893 0.0538439
2.29087 0.0483169
2.51189 0.0429311
2.75423 0.0377383
3.01995 0.0327899
3.31131 0.0281335
3.63078 0.0238118
3.98107 0.0198605
4.36516 0.0163061
4.7863 0.0131645
5.24807 0.0104404
5.7544 0.00812663
6.30957 0.0062044
6.91831 0.00464497
7.58578 0.00341137
8.31764 0.00246101
9.12011 0.0017486
10 0.00122899
10.9648 0.000859866
12.0226 0.000603716
13.1826 0.000429133
14.4544 0.000311242
15.8489 0.00023143
17.378 0.000176516
19.0546 0.00013766
20.893 0.000109206
22.9087 8.76598e-05
25.1189 7.08986e-05
27.5423 5.76112e-05
30.1995 4.69525e-05
33.1131 3.83422e-05
36.3078 3.1357e-05
39.8107 2.56746e-05
43.6516 2.10427e-05
47.863 1.72611e-05
52.4807 1.41698e-05
57.544 1.16397e-05
63.0957 9.56688e-06
69.1831 7.86735e-06
75.8578 6.47277e-06
83.1764 5.32765e-06
91.2011 4.38679e-06
100 3.61334e-06
109.648 2.97722e-06
120.226 2.45379e-06
131.826 2.02292e-06
144.544 1.66812e-06
158.489 1.37585e-06
173.78 1.13503e-06
190.546 9.36547e-07
208.93 7.72909e-07
229.087 6.37968e-07
251.189 5.26668e-07
275.423 4.3485e-07
301.995 3.59085e-07
331.131 2.96561e-07
363.078 2.44952e-07
398.107 2.02348e-07
436.516 1.6717e-07
478.63 1.38123e-07
524.807 1.14134e-07
575.44 9.4319e-08
630.957 7.79511e-08
691.831 6.44289e-08
758.578 5.32564e-08
831.764 4.40246e-08
912.011 3.63959e-08
1000 3.00909e-08
1096.48 2.48799e-08
1202.26 2.05725e-08
1318.26 1.70119e-08
1445.44 1.40683e-08
1584.89 1.16347e-08
1737.8 9.6226e-09
1905.46 7.95889e-09
2089.3 6.58316e-09
2290.87 5.44549e-09
2511.89 4.50464e-09
2754.23 3.72652e-09
3019.95 3.08294e-09
3311.31 2.55062e-09
3630.78 2.1103e-09
3981.07 1.74607e-09
4365.16 1.44476e-09
4786.3 1.19549e-09
5248.07 9.89271e-10
5754.4 8.18652e-10
6309.57 6.77484e-10
6918.31 5.60679e-10
7585.78 4.64029e-10
8317.64 3.84052e-10
9120.11 3.17871e-10
10000 2.63102e-10
10964.8 2.17778e-10
12022.6 1.80267e-10
13182.6 1.49222e-10
14454.4 1.23527e-10
15848.9 1.0226e-10
17378 8.46566e-11
19054.6 7.00856e-11
20893 5.80244e-11
22908.7 4.80401e-11
25118.9 3.97749e-11
27542.3 3.29327e-11
30199.5 2.72682e-11
33113.1 2.25787e-11
36307.8 1.86961e-11
39810.7 1.54815e-11
43651.6 1.282e-11
47863 1.06163e-11
52480.7 8.79167e-12
57544 7.28081e-12
63095.7 6.02973e-12
69183.1 4.99376e-12
75857.8 4.13586e-12
83176.4 3.42544e-12
91201.1 2.83711e-12
100000 2.34989e-12
109648 1.94637e-12
120226 1.61219e-12
131826 1.33541e-12
144544 1.10617e-12
158489 9.16309e-13
173780 7.5905e-13
190546 6.28793e-13
208930 5.20898e-13
229087 4.31528e-13
251189 3.57497e-13
275423 2.96173e-13
301995 2.45374e-13
331131 2.0329e-13
363078 1.68429e-13
398107 1.39548e-13
436516 1.15622e-13
478630 9.57998e-14
524807 7.93774e-14
575440 6.57716e-14
630957 5.44988e-14
691831 4.51589e-14
758578 3.74204e-14
831764 3.10085e-14
912011 2.56957e-14
1e+06 2.12937e-14
1.09648e+06 1.7646e-14
1.20226e+06 1.46234e-14
1.31826e+06 1.21188e-14
1.44544e+06 1.00433e-14
1.58489e+06 8.32345e-15
1.7378e+06 6.8982e-15
1.90546e+06 5.7171e-15
2.0893e+06 4.73831e-15
2.29087e+06 3.92715e-15
2.51189e+06 3.25491e-15
2.75423e+06 2.69779e-15
3.01995e+06 2.23605e-15
3.31131e+06 1.85338e-15
3.63078e+06 1.53622e-15
3.98107e+06 1.27335e-15
4.36516e+06 1.05548e-15
4.7863e+06 8.74897e-16
5.24807e+06 7.25223e-16
5.7544e+06 6.01165e-16
6.30957e+06 4.98333e-16
6.91831e+06 4.13099e-16
7.58578e+06 3.42447e-16
8.31764e+06 2.83883e-16
9.12011e+06 2.35338e-16
1e+07 1.95097e-16
1.09648e+07 1.61738e-16
1.20226e+07 1.34086e-16
1.31826e+07 1.11162e-16
1.44544e+07 9.21591e-17
1.58489e+07 7.64055e-17
1.7378e+07 6.33456e-17
1.90546e+07 5.25187e-17
2.0893e+07 4.35427e-17
2.29087e+07 3.61014e-17
2.51189e+07 2.99321e-17
2.75423e+07 2.48173e-17
3.01995e+07 2.05768e-17
3.31131e+07 1.70611e-17
3.63078e+07 1.41462e-17
3.98107e+07 1.17295e-17
4.36516e+07 9.7258e-18
4.7863e+07 8.06446e-18
5.24807e+07 6.68701e-18
5.7544e+07 5.54489e-18
6.30957e+07 4.59791e-18
6.91831e+07 3.8127e-18
7.58578e+07 3.1616e-18
8.31764e+07 2.62176e-18


==> datafiles/Fg/BK-Pb85-run-100.dat <==
1.20226e-08 -6.40546e+06
1.31826e-08 -5.80005e+06
1.44544e-08 -5.23072e+06
1.58489e-08 -4.69837e+06
1.7378e-08 -4.20381e+06
1.90546e-08 -3.74713e+06
2.0893e-08 -3.32785e+06
2.29087e-08 -2.94503e+06
2.51189e-08 -2.59738e+06
2.75423e-08 -2.28327e+06
3.01995e-08 -2.00086e+06
3.31131e-08 -1.74816e+06
3.63078e-08 -1.52302e+06
3.98107e-08 -1.32331e+06
4.36516e-08 -1.14687e+06
4.7863e-08 -991577
5.24807e-08 -855385
5.7544e-08 -736345
6.30957e-08 -632627
6.91831e-08 -542521
7.58578e-08 -464459
8.31764e-08 -397001
9.12011e-08 -338846
1e-07 -288820
1.09648e-07 -245874
1.20226e-07 -209074
1.31826e-07 -177596
1.44544e-07 -150713
1.58489e-07 -127787
1.7378e-07 -108261
1.90546e-07 -91652.4
2.0893e-07 -77540.1
2.29087e-07 -65561.3
2.51189e-07 -55402.8
2.75423e-07 -46795.4
3.01995e-07 -39507.7
3.31131e-07 -33341.5
3.63078e-07 -28127.6
3.98107e-07 -23721.6
4.36516e-07 -19999.9
4.7863e-07 -16857.7
5.24807e-07 -14206.1
5.7544e-07 -11969.2
6.30957e-07 -10082.7
6.91831e-07 -8492.24
7.58578e-07 -7151.72
8.31764e-07 -6022.12
9.12011e-07 -5070.44
1e-06 -4268.79
1.09648e-06 -3593.64
1.20226e-06 -3025.11
1.31826e-06 -2546.42
1.44544e-06 -2143.39
1.58489e-06 -1804.12
1.7378e-06 -1518.52
1.90546e-06 -1278.12
2.0893e-06 -1075.78
2.29087e-06 -905.483
2.51189e-06 -762.153
2.75423e-06 -641.522
3.01995e-06 -539.995
3.31131e-06 -454.55
3.63078e-06 -382.636
3.98107e-06 -322.111
4.36516e-06 -271.17
4.7863e-06 -228.293
5.24807e-06 -192.205
5.7544e-06 -161.829
6.30957e-06 -136.258
6.91831e-06 -114.733
7.58578e-06 -96.6133
8.31764e-06 -81.3583
9.12011e-06 -68.5148
1e-05 -57.7008
1.09648e-05 -48.5954
1.20226e-05 -40.928
1.31826e-05 -34.4711
1.44544e-05 -29.033
1.58489e-05 -24.453
1.7378e-05 -20.5951
1.90546e-05 -17.3453
2.0893e-05 -14.6077
2.29087e-05 -12.3012
2.51189e-05 -10.3577
2.75423e-05 -8.72008
3.01995e-05 -7.33997
3.31131e-05 -6.17677
3.63078e-05 -5.19631
3.98107e-05 -4.36981
4.36516e-05 -3.67296
4.7863e-05 -3.08541
5.24807e-05 -2.58993
5.7544e-05 -2.17204
6.30957e-05 -1.81952
6.91831e-05 -1.52214
7.58578e-05 -1.27121
8.31764e-05 -1.05945
9.12011e-05 -0.880713
0.0001 -0.729816
0.000109648 -0.602398
0.000120226 -0.494782
0.000131826 -0.40387
0.000144544 -0.327046
0.000158489 -0.262111
0.00017378 -0.207207
0.000190546 -0.160769
0.00020893 -0.121475
0.000229087 -0.0882145
0.000251189 -0.0600473
0.000275423 -0.0361813
0.000301995 -0.0159491
0.000331131 0.00121358
0.000363078 0.015782
0.000398107 0.0281575
0.000436516 0.0386791
0.00047863 0.0476324
0.000524807 0.0552589
0.00057544 0.0617625
0.000630957 0.0673151
0.000691831 0.0720623
0.000758578 0.0761268
0.000831764 0.0796125
0.000912011 0.0826068
0.001 0.0851842
0.00109648 0.0874071
0.00120226 0.0893286
0.00131826 0.0909935
0.00144544 0.0924397
0.00158489 0.0936994
0.0017378 0.0947997
0.00190546 0.0957637
0.0020893 0.0966107
0.00229087 0.0973573
0.00251189 0.0980176
0.00275423 0.0986035
0.00301995 0.0991249
0.00331131 0.0995906
0.00363078 0.100008
0.00398107 0.100382
0.00436516 0.10072
0.0047863 0.101024
0.00524807 0.1013
0.0057544 0.10155
0.00630957 0.101777
0.00691831 0.101983
0.00758578 0.102171
0.00831764 0.102341
0.00912011 0.102496
0.01 0.102636
0.0109648 0.102762
0.0120226 0.102876
0.0131826 0.102977
0.0144544 0.103066
0.0158489 0.103144
0.017378 0.103211
0.0190546 0.103267
0.020893 0.103311
0.0229087 0.103345
0.0251189 0.103367
0.0275423 0.103378
0.0301995 0.103376
0.0331131 0.103362
0.0363078 0.103335
0.0398107 0.103293
0.0436516 0.103237
0.047863 0.103165
0.0524807 0.103076
0.057544 0.102969
0.0630957 0.102841
0.0691831 0.102692
0.0758578 0.102519
0.0831764 0.10232
0.0912011 0.102092
0.1 0.101833
0.109648 0.101539
0.120226 0.101206
0.131826 0.100831
0.144544 0.10041
0.158489 0.0999364
0.17378 0.0994063
0.190546 0.0988136
0.20893 0.0981516
0.229087 0.0974141
0.251189 0.0965935
0.275423 0.0956824
0.301995 0.0946727
0.331131 0.0935562
0.363078 0.0923245
0.398107 0.0909695
0.436516 0.089483
0.47863 0.087857
0.524807 0.0860848
0.57544 0.0841602
0.630957 0.0820784
0.691831 0.0798363
0.758578 0.0774324
0.831764 0.0748678
0.912011 0.072146
1 0.0692736
1.09648 0.0662597
1.20226 0.0631169
1.31826 0.059861
1.44544 0.0565111
1.58489 0.0530888
1.7378 0.0496185
1.90546 0.0461268
2.0893 0.0426414
2.29087 0.0391916
2.51189 0.0358062
2.75423 0.0325133
3.01995 0.0293394
3.31131 0.0263088
3.63078 0.0234426
3.98107 0.0207579
4.36516 0.018268
4.7863 0.0159814
5.24807 0.013902
5.7544 0.0120293
6.30957 0.0103587
6.91831 0.00888188
7.58578 0.00758744
8.31764 0.00646171
9.12011 0.00548952
10 0.00465495
10.9648 0.003942
12.0226 0.00333525
13.1826 0.00282027
14.4544 0.00238398
15.8489 0.00201473
17.378 0.00170234
19.0546 0.00143813
20.893 0.00121466
22.9087 0.00102566
25.1189 0.000865819
27.5423 0.000730661
30.1995 0.000616399
33.1131 0.000519833
36.3078 0.000438249
39.8107 0.000369348
43.6516 0.000311177
47.863 0.000262085
52.4807 0.000220672
57.544 0.000185747
63.0957 0.000156304
69.1831 0.000131492
75.8578 0.00011059
83.1764 9.29864e-05
91.2011 7.81658e-05
100 6.56917e-05
109.648 5.51957e-05
120.226 4.63665e-05
131.826 3.89414e-05
144.544 3.26989e-05
158.489 2.74515e-05
173.78 2.3042e-05
190.546 1.93372e-05
208.93 1.62252e-05
229.087 1.36117e-05
251.189 1.14174e-05
275.423 9.57524e-06
301.995 8.02911e-06
331.131 6.73165e-06
363.078 5.64303e-06
398.107 4.72981e-06
436.516 3.96385e-06
478.63 3.3215e-06
524.807 2.78289e-06
575.44 2.33133e-06
630.957 1.95282e-06
691.831 1.63557e-06
758.578 1.36971e-06
831.764 1.14694e-06
912.011 9.60295e-07
1000 8.03944e-07
1096.48 6.7298e-07
1202.26 5.63297e-07
1318.26 4.71446e-07
1445.44 3.94534e-07
1584.89 3.3014e-07
1737.8 2.76233e-07
1905.46 2.31107e-07
2089.3 1.93337e-07
2290.87 1.61727e-07
2511.89 1.35274e-07
2754.23 1.13139e-07
3019.95 9.46189e-08
3311.31 7.91245e-08
3630.78 6.61625e-08
3981.07 5.532e-08
4365.16 4.62511e-08
4786.3 3.86664e-08
5248.07 3.23233e-08
5754.4 2.70189e-08
6309.57 2.25836e-08
6918.31 1.88751e-08
7585.78 1.57748e-08
8317.64 1.31829e-08
9120.11 1.10161e-08
10000 9.20503e-09
10964.8 7.69124e-09
12022.6 6.42604e-09
13182.6 5.36866e-09
14454.4 4.48505e-09
15848.9 3.74667e-09
17378 3.12969e-09
19054.6 2.61417e-09
20893 2.18346e-09
22908.7 1.82363e-09
25118.9 1.52303e-09
27542.3 1.27192e-09
30199.5 1.06216e-09
33113.1 8.86953e-10
36307.8 7.40615e-10
39810.7 6.18395e-10
43651.6 5.16323e-10
47863 4.31079e-10
52480.7 3.59895e-10
57544 3.00454e-10
63095.7 2.5082e-10
69183.1 2.09376e-10
75857.8 1.74774e-10
83176.4 1.45886e-10
91201.1 1.21768e-10
100000 1.01633e-10
109648 8.48245e-11
120226 7.07934e-11
131826 5.90812e-11
144544 4.93049e-11
158489 4.11451e-11
173780 3.43345e-11
190546 2.86503e-11
208930 2.39063e-11
229087 1.99474e-11
251189 1.66435e-11
275423 1.38863e-11
301995 1.15856e-11
331131 9.66575e-12
363078 8.06382e-12
398107 6.72721e-12
436516 5.61198e-12
478630 4.68149e-12
524807 3.90518e-12
575440 3.25752e-12
630957 2.71719e-12
691831 2.26643e-12
758578 1.89039e-12
831764 1.57672e-12
912011 1.31505e-12
1e+06 1.09678e-12
1.09648e+06 9.14721e-13
1.20226e+06 7.62861e-13
1.31826e+06 6.36198e-13
1.44544e+06 5.30553e-13
1.58489e+06 4.42441e-13
1.7378e+06 3.68953e-13
1.90546e+06 3.07666e-13
2.0893e+06 2.56551e-13
2.29087e+06 2.13925e-13
2.51189e+06 1.78378e-13
2.75423e+06 1.48734e-13
3.01995e+06 1.24013e-13
3.31131e+06 1.03399e-13
3.63078e+06 8.62103e-14
3.98107e+06 7.18771e-14
4.36516e+06 5.99258e-14
4.7863e+06 4.99605e-14
5.24807e+06 4.16516e-14
5.7544e+06 3.47238e-14
6.30957e+06 2.89477e-14
6.91831e+06 2.4132e-14
7.58578e+06 2.01169e-14
8.31764e+06 1.67695e-14
9.12011e+06 1.39789e-14
1e+07 1.16524e-14
1.09648e+07 9.71286e-15
1.20226e+07 8.09599e-15
1.31826e+07 6.74812e-15
1.44544e+07 5.62454e-15
1.58489e+07 4.68792e-15
1.7378e+07 3.90719e-15
1.90546e+07 3.25641e-15
2.0893e+07 2.71396e-15
2.29087e+07 2.26181e-15
2.51189e+07 1.88495e-15
2.75423e+07 1.57084e-15
3.01995e+07 1.30905e-15
3.31131e+07 1.09086e-15
3.63078e+07 9.0902e-16
3.98107e+07 7.57476e-16
4.36516e+07 6.31183e-16
4.7863e+07 5.25939e-16
5.24807e+07 4.38236e-16
5.7544e+07 3.65154e-16
6.30957e+07 3.04255e-16
6.91831e+07 2.53504e-16
7.58578e+07 2.11203e-16
8.31764e+07 1.75955e-16


==> datafiles/Fg/BK-Pb85-run-200.dat <==
1.20226e-08 -6.41608e+06
1.31826e-08 -5.80863e+06
1.44544e-08 -5.23752e+06
1.58489e-08 -4.70359e+06
1.7378e-08 -4.20764e+06
1.90546e-08 -3.74979e+06
2.0893e-08 -3.32951e+06
2.29087e-08 -2.94585e+06
2.51189e-08 -2.59749e+06
2.75423e-08 -2.28281e+06
3.01995e-08 -1.99996e+06
3.31131e-08 -1.74688e+06
3.63078e-08 -1.5215e+06
3.98107e-08 -1.32161e+06
4.36516e-08 -1.14505e+06
4.7863e-08 -989695
5.24807e-08 -853486
5.7544e-08 -734465
6.30957e-08 -630793
6.91831e-08 -540756
7.58578e-08 -462778
8.31764e-08 -395414
9.12011e-08 -337359
1e-07 -287437
1.09648e-07 -244594
1.20226e-07 -207899
1.31826e-07 -176520
1.44544e-07 -149733
1.58489e-07 -126898
1.7378e-07 -107458
1.90546e-07 -90928.6
2.0893e-07 -76890
2.29087e-07 -64979
2.51189e-07 -54882.7
2.75423e-07 -46331.8
3.01995e-07 -39095.3
3.31131e-07 -32975.6
3.63078e-07 -27803.6
3.98107e-07 -23435.1
4.36516e-07 -19747
4.7863e-07 -16634.9
5.24807e-07 -14010
5.7544e-07 -11796.8
6.30957e-07 -9931.41
6.91831e-07 -8359.61
7.58578e-07 -7035.57
8.31764e-07 -5920.5
9.12011e-07 -4981.63
1e-06 -4191.27
1.09648e-06 -3526.01
1.20226e-06 -2966.15
1.31826e-06 -2495.06
1.44544e-06 -2098.7
1.58489e-06 -1765.25
1.7378e-06 -1484.73
1.90546e-06 -1248.78
2.0893e-06 -1050.31
2.29087e-06 -883.385
2.51189e-06 -742.991
2.75423e-06 -624.914
3.01995e-06 -525.611
3.31131e-06 -442.094
3.63078e-06 -371.858
3.98107e-06 -312.787
4.36516e-06 -263.109
4.7863e-06 -221.327
5.24807e-06 -186.187
5.7544e-06 -156.632
6.30957e-06 -131.773
6.91831e-06 -110.864
7.58578e-06 -93.2771
8.31764e-06 -78.4831
9.12011e-06 -66.0383
1e-05 -55.5693
1.09648e-05 -46.7618
1.20226e-05 -39.3519
1.31826e-05 -33.1174
1.44544e-05 -27.8717
1.58489e-05 -23.4575
1.7378e-05 -19.7432
1.90546e-05 -16.6172
2.0893e-05 -13.9865
2.29087e-05 -11.7723
2.51189e-05 -9.90859
2.75423e-05 -8.3398
3.01995e-05 -7.01919
3.31131e-05 -5.9074
3.63078e-05 -4.97135
3.98107e-05 -4.18321
4.36516e-05 -3.51957
4.7863e-05 -2.96071
5.24807e-05 -2.49006
5.7544e-05 -2.09367
6.30957e-05 -1.75978
6.91831e-05 -1.47853
7.58578e-05 -1.24161
8.31764e-05 -1.042
9.12011e-05 -0.873815
0.0001 -0.7321
0.000109648 -0.61268
0.000120226 -0.512036
0.000131826 -0.42721
0.000144544 -0.35571
0.000158489 -0.295438
0.00017378 -0.244624
0.000190546 -0.201781
0.00020893 -0.165656
0.000229087 -0.135193
0.000251189 -0.109501
0.000275423 -0.0878314
0.000301995 -0.0695525
0.000331131 -0.0541319
0.000363078 -0.0411218
0.000398107 -0.0301439
0.000436516 -0.02088
0.00047863 -0.0130614
0.000524807 -0.00646195
0.00057544 -0.00089083
0.000630957 0.0038128
0.000691831 0.00778452
0.000758578 0.0111387
0.000831764 0.0139719
0.000912011 0.0163654
0.001 0.0183878
0.00109648 0.0200971
0.00120226 0.0215421
0.00131826 0.0227641
0.00144544 0.0237976
0.00158489 0.0246724
0.0017378 0.0254129
0.00190546 0.0260403
0.0020893 0.0265722
0.00229087 0.0270236
0.00251189 0.0274071
0.00275423 0.0277332
0.00301995 0.0280113
0.00331131 0.0282487
0.00363078 0.028452
0.00398107 0.0286267
0.00436516 0.0287774
0.0047863 0.0289083
0.00524807 0.0290225
0.0057544 0.0291228
0.00630957 0.0292119
0.00691831 0.029292
0.00758578 0.0293646
0.00831764 0.0294313
0.00912011 0.0294936
0.01 0.0295527
0.0109648 0.0296095
0.0120226 0.0296652
0.0131826 0.0297204
0.0144544 0.0297761
0.0158489 0.0298328
0.017378 0.0298912
0.0190546 0.0299522
0.020893 0.030016
0.0229087 0.0300833
0.0251189 0.0301548
0.0275423 0.030231
0.0301995 0.0303125
0.0331131 0.0303995
0.0363078 0.0304931
0.0398107 0.0305936
0.0436516 0.0307013
0.047863 0.030817
0.0524807 0.0309412
0.057544 0.0310742
0.0630957 0.0312167
0.0691831 0.031369
0.0758578 0.0315315
0.0831764 0.0317045
0.0912011 0.0318881
0.1 0.0320826
0.109648 0.0322878
0.120226 0.0325034
0.131826 0.0327293
0.144544 0.0329646
0.158489 0.0332085
0.17378 0.0334596
0.190546 0.0337165
0.20893 0.0339772
0.229087 0.0342392
0.251189 0.0344995
0.275423 0.034755
0.301995 0.0350017
0.331131 0.035235
0.363078 0.03545
0.398107 0.0356413
0.436516 0.0358027
0.47863 0.0359278
0.524807 0.0360099
0.57544 0.0360418
0.630957 0.0360163
0.691831 0.0359264
0.758578 0.035765
0.831764 0.0355255
0.912011 0.0352019
1 0.0347892
1.09648 0.0342831
1.20226 0.0336807
1.31826 0.0329809
1.44544 0.0321835
1.58489 0.0312905
1.7378 0.0303056
1.90546 0.0292344
2.0893 0.028084
2.29087 0.0268636
2.51189 0.0255832
2.75423 0.0242549
3.01995 0.0228908
3.31131 0.0215044
3.63078 0.0201087
3.98107 0.0187174
4.36516 0.017343
4.7863 0.0159971
5.24807 0.0146908
5.7544 0.0134333
6.30957 0.0122323
6.91831 0.0110941
7.58578 0.0100232
8.31764 0.00902253
9.12011 0.00809347
10 0.00723615
10.9648 0.00644945
12.0226 0.00573136
13.1826 0.00507906
14.4544 0.0044892
15.8489 0.00395801
17.378 0.0034815
19.0546 0.00305557
20.893 0.00267613
22.9087 0.00233916
25.1189 0.00204076
27.5423 0.00177728
30.1995 0.00154519
33.1131 0.00134127
36.3078 0.00116249
39.8107 0.0010061
43.6516 0.000869561
47.863 0.000750586
52.4807 0.000647099
57.544 0.000557233
63.0957 0.000479322
69.1831 0.000411875
75.8578 0.000353569
83.1764 0.000303233
91.2011 0.000259833
100 0.000222456
109.648 0.000190302
120.226 0.000162672
131.826 0.000138952
144.544 0.00011861
158.489 0.000101178
173.78 8.62547e-05
190.546 7.34882e-05
208.93 6.25757e-05
229.087 5.32545e-05
251.189 4.52982e-05
275.423 3.85115e-05
301.995 3.27259e-05
331.131 2.77969e-05
363.078 2.36e-05
398.107 2.00282e-05
436.516 1.69903e-05
478.63 1.44076e-05
524.807 1.2213e-05
575.44 1.0349e-05
630.957 8.76645e-06
691.831 7.42345e-06
758.578 6.2842e-06
831.764 5.31816e-06
912.011 4.49929e-06
1000 3.80543e-06
1096.48 3.21767e-06
1202.26 2.71997e-06
1318.26 2.29867e-06
1445.44 1.94214e-06
1584.89 1.64051e-06
1737.8 1.38539e-06
1905.46 1.16968e-06
2089.3 9.87346e-07
2290.87 8.33256e-07
2511.89 7.03065e-07
2754.23 5.93097e-07
3019.95 5.00232e-07
3311.31 4.21826e-07
3630.78 3.55643e-07
3981.07 2.99789e-07
4365.16 2.52663e-07
4786.3 2.1291e-07
5248.07 1.7938e-07
5754.4 1.51106e-07
6309.57 1.27268e-07
6918.31 1.07174e-07
7585.78 9.02393e-08
8317.64 7.59691e-08
9120.11 6.39462e-08
10000 5.38184e-08
10964.8 4.52885e-08
12022.6 3.81052e-08
13182.6 3.20571e-08
14454.4 2.69655e-08
15848.9 2.26797e-08
17378 1.90727e-08
19054.6 1.60374e-08
20893 1.34836e-08
22908.7 1.13351e-08
25118.9 9.52783e-09
27542.3 8.00783e-09
30199.5 6.72958e-09
33113.1 5.65476e-09
36307.8 4.75111e-09
39810.7 3.99145e-09
43651.6 3.3529e-09
47863 2.81623e-09
52480.7 2.36523e-09
57544 1.98627e-09
63095.7 1.66786e-09
69183.1 1.40037e-09
75857.8 1.17566e-09
83176.4 9.86931e-10
91201.1 8.28421e-10
100000 6.9531e-10
109648 5.83537e-10
120226 4.89691e-10
131826 4.10903e-10
144544 3.44765e-10
158489 2.89248e-10
173780 2.42652e-10
190546 2.03546e-10
208930 1.7073e-10
229087 1.43195e-10
251189 1.20091e-10
275423 1.00707e-10
301995 8.44465e-11
331131 7.08063e-11
363078 5.93651e-11
398107 4.97693e-11
436516 4.17218e-11
478630 3.49732e-11
524807 2.93143e-11
575440 2.45695e-11
630957 2.05915e-11
691831 1.72562e-11
758578 1.44605e-11
831764 1.21169e-11
912011 1.01525e-11
1e+06 8.50613e-12
1.09648e+06 7.12631e-12
1.20226e+06 5.96997e-12
1.31826e+06 5.00097e-12
1.44544e+06 4.18902e-12
1.58489e+06 3.50871e-12
1.7378e+06 2.93872e-12
1.90546e+06 2.46119e-12
2.0893e+06 2.06115e-12
2.29087e+06 1.72605e-12
2.51189e+06 1.44535e-12
2.75423e+06 1.21023e-12
3.01995e+06 1.01331e-12
3.31131e+06 8.48393e-13
3.63078e+06 7.1028e-13
3.98107e+06 5.9462e-13
4.36516e+06 4.9777e-13
4.7863e+06 4.16674e-13
5.24807e+06 3.48772e-13
5.7544e+06 2.91924e-13
6.30957e+06 2.44328e-13
6.91831e+06 2.04484e-13
7.58578e+06 1.71128e-13
8.31764e+06 1.43207e-13
9.12011e+06 1.19835e-13
1e+07 1.00274e-13
1.09648e+07 8.39008e-14
1.20226e+07 7.01978e-14
1.31826e+07 5.87301e-14
1.44544e+07 4.91334e-14
1.58489e+07 4.11026e-14
1.7378e+07 3.43827e-14
1.90546e+07 2.87599e-14
2.0893e+07 2.40555e-14
2.29087e+07 2.01196e-14
2.51189e+07 1.68267e-14
2.75423e+07 1.40721e-14
3.01995e+07 1.17677e-14
3.31131e+07 9.84022e-15
3.63078e+07 8.22802e-15
3.98107e+07 6.87963e-15
4.36516e+07 5.75192e-15
4.7863e+07 4.80887e-15
5.24807e+07 4.02025e-15
5.7544e+07 3.36083e-15
6.30957e+07 2.80943e-15
6.91831e+07 2.34835e-15
7.58578e+07 1.96267e-15
8.31764e+07 1.64008e-15


==> datafiles/Fg/BK-Pb85-run-300.dat <==
1.20226e-08 -6.42628e+06
1.31826e-08 -5.81683e+06
1.44544e-08 -5.24396e+06
1.58489e-08 -4.7085e+06
1.7378e-08 -4.21126e+06
1.90546e-08 -3.75225e+06
2.0893e-08 -3.331e+06
2.29087e-08 -2.94652e+06
2.51189e-08 -2.59749e+06
2.75423e-08 -2.28227e+06
3.01995e-08 -1.99897e+06
3.31131e-08 -1.74558e+06
3.63078e-08 -1.51994e+06
3.98107e-08 -1.31988e+06
4.36516e-08 -1.14322e+06
4.7863e-08 -987811
5.24807e-08 -851592
5.7544e-08 -732597
6.30957e-08 -628976
6.91831e-08 -539010
7.58578e-08 -461118
8.31764e-08 -393850
9.12011e-08 -335897
1e-07 -286078
1.09648e-07 -243340
1.20226e-07 -206747
1.31826e-07 -175468
1.44544e-07 -148775
1.58489e-07 -126030
1.7378e-07 -106674
1.90546e-07 -90223
2.0893e-07 -76256.9
2.29087e-07 -64412.6
2.51189e-07 -54377.2
2.75423e-07 -45881.8
3.01995e-07 -38695.7
3.31131e-07 -32621.2
3.63078e-07 -27490
3.98107e-07 -23158
4.36516e-07 -19502.7
4.7863e-07 -16419.9
5.24807e-07 -13821
5.7544e-07 -11630.8
6.30957e-07 -9785.88
6.91831e-07 -8232.16
7.58578e-07 -6924.07
8.31764e-07 -5823.07
9.12011e-07 -4896.56
1e-06 -4117.07
1.09648e-06 -3461.35
1.20226e-06 -2909.86
1.31826e-06 -2446.08
1.44544e-06 -2056.12
1.58489e-06 -1728.25
1.7378e-06 -1452.62
1.90546e-06 -1220.92
2.0893e-06 -1026.15
2.29087e-06 -862.453
2.51189e-06 -724.863
2.75423e-06 -609.224
3.01995e-06 -512.036
3.31131e-06 -430.358
3.63078e-06 -361.715
3.98107e-06 -304.026
4.36516e-06 -255.544
4.7863e-06 -214.799
5.24807e-06 -180.555
5.7544e-06 -151.776
6.30957e-06 -127.589
6.91831e-06 -107.26
7.58578e-06 -90.1742
8.31764e-06 -75.8131
9.12011e-06 -63.742
1e-05 -53.5954
1.09648e-05 -45.0662
1.20226e-05 -37.8962
1.31826e-05 -31.8687
1.44544e-05 -26.8014
1.58489e-05 -22.5411
1.7378e-05 -18.959
1.90546e-05 -15.9473
2.0893e-05 -13.4147
2.29087e-05 -11.2851
2.51189e-05 -9.49426
2.75423e-05 -7.98815
3.01995e-05 -6.72143
3.31131e-05 -5.65602
3.63078e-05 -4.75988
3.98107e-05 -4.00604
4.36516e-05 -3.3719
4.7863e-05 -2.83842
5.24807e-05 -2.38957
5.7544e-05 -2.01191
6.30957e-05 -1.69414
6.91831e-05 -1.42673
7.58578e-05 -1.2017
8.31764e-05 -1.01231
9.12011e-05 -0.852903
0.0001 -0.718731
0.000109648 -0.605788
0.000120226 -0.510709
0.000131826 -0.430661
0.000144544 -0.363265
0.000158489 -0.306515
0.00017378 -0.258729
0.000190546 -0.218485
0.00020893 -0.184591
0.000229087 -0.156043
0.000251189 -0.131996
0.000275423 -0.111738
0.000301995 -0.0946717
0.000331131 -0.0802924
0.000363078 -0.0681759
0.000398107 -0.0579655
0.000436516 -0.0493605
0.00047863 -0.0421076
0.000524807 -0.0359938
0.00057544 -0.0308399
0.000630957 -0.0264945
0.000691831 -0.0228303
0.000758578 -0.0197403
0.000831764 -0.017134
0.000912011 -0.0149355
0.001 -0.0130805
0.00109648 -0.0115151
0.00120226 -0.0101937
0.00131826 -0.00907807
0.00144544 -0.00813579
0.00158489 -0.00733964
0.0017378 -0.00666663
0.00190546 -0.00609734
0.0020893 -0.00561546
0.00229087 -0.00520717
0.00251189 -0.00486081
0.00275423 -0.00456659
0.00301995 -0.00431617
0.00331131 -0.00410252
0.00363078 -0.00391972
0.00398107 -0.00376273
0.00436516 -0.00362728
0.0047863 -0.00350975
0.00524807 -0.00340708
0.0057544 -0.0033166
0.00630957 -0.0032361
0.00691831 -0.00316363
0.00758578 -0.00309754
0.00831764 -0.00303637
0.00912011 -0.00297887
0.01 -0.00292395
0.0109648 -0.00287058
0.0120226 -0.00281793
0.0131826 -0.00276516
0.0144544 -0.00271154
0.0158489 -0.00265638
0.017378 -0.00259902
0.0190546 -0.00253884
0.020893 -0.00247523
0.0229087 -0.00240755
0.0251189 -0.00233523
0.0275423 -0.00225766
0.0301995 -0.00217422
0.0331131 -0.00208425
0.0363078 -0.00198713
0.0398107 -0.00188218
0.0436516 -0.00176872
0.047863 -0.00164603
0.0524807 -0.00151338
0.057544 -0.00137001
0.0630957 -0.00121517
0.0691831 -0.00104806
0.0758578 -0.00086791
0.0831764 -0.00067393
0.0912011 -0.000465344
0.1 -0.0002414
0.109648 -1.37699e-06
0.120226 0.000255393
0.131826 0.00052951
0.144544 0.000821491
0.158489 0.00113174
0.17378 0.00146053
0.190546 0.00180798
0.20893 0.00217401
0.229087 0.00255835
0.251189 0.00296049
0.275423 0.00337962
0.301995 0.00381472
0.331131 0.00426438
0.363078 0.00472692
0.398107 0.00520032
0.436516 0.00568225
0.47863 0.00616996
0.524807 0.00666049
0.57544 0.00715051
0.630957 0.00763646
0.691831 0.00811453
0.758578 0.00858071
0.831764 0.0090309
0.912011 0.00946089
1 0.00986648
1.09648 0.0102436
1.20226 0.0105881
1.31826 0.0108963
1.44544 0.0111647
1.58489 0.0113901
1.7378 0.0115697
1.90546 0.0117013
2.0893 0.0117831
2.29087 0.0118141
2.51189 0.0117936
2.75423 0.0117219
3.01995 0.0115996
3.31131 0.0114284
3.63078 0.0112103
3.98107 0.0109482
4.36516 0.0106453
4.7863 0.0103054
5.24807 0.00993297
5.7544 0.00953249
6.30957 0.00910882
6.91831 0.00866691
7.58578 0.00821176
8.31764 0.00774822
9.12011 0.00728102
10 0.00681458
10.9648 0.006353
12.0226 0.00589995
13.1826 0.00545868
14.4544 0.00503197
15.8489 0.00462216
17.378 0.00423107
19.0546 0.00386013
20.893 0.00351031
22.9087 0.00318219
25.1189 0.00287603
27.5423 0.00259173
30.1995 0.00232898
33.1131 0.00208719
36.3078 0.00186565
39.8107 0.00166346
43.6516 0.00147963
47.863 0.00131308
52.4807 0.00116272
57.544 0.0010274
63.0957 0.000906002
69.1831 0.000797406
75.8578 0.000700532
83.1764 0.000614343
91.2011 0.00053785
100 0.000470126
109.648 0.000410298
120.226 0.000357561
131.826 0.000311167
144.544 0.000270431
158.489 0.00023473
173.78 0.000203494
190.546 0.000176212
208.93 0.000152418
229.087 0.000131698
251.189 0.000113681
275.423 9.80337e-05
301.995 8.44632e-05
331.131 7.27074e-05
363.078 6.25353e-05
398.107 5.37434e-05
436.516 4.61524e-05
478.63 3.96044e-05
524.807 3.39618e-05
575.44 2.91036e-05
630.957 2.49243e-05
691.831 2.1332e-05
758.578 1.82466e-05
831.764 1.55988e-05
912.011 1.33279e-05
1000 1.13817e-05
1096.48 9.7148e-06
1202.26 8.28804e-06
1318.26 7.06755e-06
1445.44 6.02408e-06
1584.89 5.13248e-06
1737.8 4.37103e-06
1905.46 3.72106e-06
2089.3 3.16651e-06
2290.87 2.69362e-06
2511.89 2.29051e-06
2754.23 1.94707e-06
3019.95 1.65456e-06
3311.31 1.40553e-06
3630.78 1.19362e-06
3981.07 1.01334e-06
4365.16 8.6004e-07
4786.3 7.29721e-07
5248.07 6.18976e-07
5754.4 5.24898e-07
6309.57 4.45e-07
6918.31 3.77169e-07
7585.78 3.19597e-07
8317.64 2.7075e-07
9120.11 2.29314e-07
10000 1.94174e-07
10964.8 1.64383e-07
12022.6 1.39132e-07
13182.6 1.17736e-07
14454.4 9.96087e-08
15848.9 8.42558e-08
17378 7.12553e-08
19054.6 6.02492e-08
20893 5.09336e-08
22908.7 4.30503e-08
25118.9 3.63808e-08
27542.3 3.07392e-08
30199.5 2.59679e-08
33113.1 2.19335e-08
36307.8 1.85229e-08
39810.7 1.56401e-08
43651.6 1.32039e-08
47863 1.11455e-08
52480.7 9.40652e-09
57544 7.93769e-09
63095.7 6.69727e-09
69183.1 5.64987e-09
75857.8 4.76561e-09
83176.4 4.0192e-09
91201.1 3.38924e-09
100000 2.85764e-09
109648 2.40911e-09
120226 2.03072e-09
131826 1.71155e-09
144544 1.44237e-09
158489 1.21537e-09
173780 1.02398e-09
190546 8.62625e-10
208930 7.26614e-10
229087 6.11979e-10
251189 5.15372e-10
275423 4.33968e-10
301995 3.65383e-10
331131 3.07605e-10
363078 2.58937e-10
398107 2.17945e-10
436516 1.83426e-10
478630 1.54358e-10
524807 1.29884e-10
575440 1.0928e-10
630957 9.19355e-11
691831 7.73367e-11
758578 6.50503e-11
831764 5.47108e-11
912011 4.60106e-11
1e+06 3.86906e-11
1.09648e+06 3.25322e-11
1.20226e+06 2.73519e-11
1.31826e+06 2.29944e-11
1.44544e+06 1.93295e-11
1.58489e+06 1.62475e-11
1.7378e+06 1.36557e-11
1.90546e+06 1.14764e-11
2.0893e+06 9.64422e-12
2.29087e+06 8.10387e-12
2.51189e+06 6.80903e-12
2.75423e+06 5.72063e-12
3.01995e+06 4.80586e-12
3.31131e+06 4.03704e-12
3.63078e+06 3.39099e-12
3.98107e+06 2.84811e-12
4.36516e+06 2.39196e-12
4.7863e+06 2.00873e-12
5.24807e+06 1.68677e-12
5.7544e+06 1.41632e-12
6.30957e+06 1.18915e-12
6.91831e+06 9.98342e-13
7.58578e+06 8.38092e-13
8.31764e+06 7.03516e-13
9.12011e+06 5.90508e-13
1e+07 4.95616e-13
1.09648e+07 4.15943e-13
1.20226e+07 3.49054e-13
1.31826e+07 2.92899e-13
1.44544e+07 2.45761e-13
1.58489e+07 2.06193e-13
1.7378e+07 1.72984e-13
1.90546e+07 1.45111e-13
2.0893e+07 1.21721e-13
2.29087e+07 1.02093e-13
2.51189e+07 8.56234e-14
2.75423e+07 7.18051e-14
3.01995e+07 6.02121e-14
3.31131e+07 5.0487e-14
3.63078e+07 4.23293e-14
3.98107e+07 3.54871e-14
4.36516e+07 2.97488e-14
4.7863e+07 2.49364e-14
5.24807e+07 2.09012e-14
5.7544e+07 1.75177e-14
6.30957e+07 1.46808e-14
6.91831e+07 1.23021e-14
7.58578e+07 1.03069e-14
8.31764e+07 8.63291e-15


==> datafiles/MV/MV-Pb85-000.dat <==
0 0.0993253
1e-06 0.0993253
1.1423e-06 0.0993252
1.30486e-06 0.0993252
1.49054e-06 0.0993252
1.70265e-06 0.0993252
1.94495e-06 0.0993252
2.22172e-06 0.0993252
2.53788e-06 0.0993252
2.89903e-06 0.0993252
3.31157e-06 0.0993252
3.78282e-06 0.0993252
4.32112e-06 0.0993251
4.93603e-06 0.0993251
5.63845e-06 0.0993251
6.44082e-06 0.0993251
7.35737e-06 0.099325
8.40435e-06 0.099325
9.60032e-06 0.0993249
1.09665e-05 0.0993249
1.2527e-05 0.0993248
1.43097e-05 0.0993248
1.6346e-05 0.0993247
1.86721e-05 0.0993246
2.13292e-05 0.0993245
2.43644e-05 0.0993244
2.78316e-05 0.0993243
3.17921e-05 0.0993241
3.63162e-05 0.099324
4.14842e-05 0.0993238
4.73875e-05 0.0993235
5.41309e-05 0.0993233
6.18339e-05 0.099323
7.06331e-05 0.0993227
8.06845e-05 0.0993223
9.21661e-05 0.0993219
0.000105282 0.0993214
0.000120264 0.0993209
0.000137378 0.0993202
0.000156927 0.0993195
0.000179258 0.0993187
0.000204767 0.0993177
0.000233906 0.0993167
0.000267192 0.0993154
0.000305214 0.099314
0.000348647 0.0993124
0.000398261 0.0993106
0.000454935 0.0993085
0.000519674 0.0993061
0.000593626 0.0993034
0.000678101 0.0993003
0.000774597 0.0992967
0.000884824 0.0992927
0.00101074 0.099288
0.00115457 0.0992827
0.00131887 0.0992767
0.00150655 0.0992698
0.00172094 0.0992619
0.00196583 0.0992529
0.00224558 0.0992426
0.00256513 0.0992308
0.00293016 0.0992174
0.00334713 0.099202
0.00382344 0.0991845
0.00436752 0.0991644
0.00498904 0.0991416
0.005699 0.0991155
0.00650998 0.0990857
0.00743638 0.0990516
0.0084946 0.0990127
0.00970341 0.0989683
0.0110842 0.0989176
0.0126616 0.0988598
0.0144634 0.0987937
0.0165215 0.0987183
0.0188726 0.0986323
0.0215582 0.0985341
0.0246261 0.098422
0.0281304 0.0982942
0.0321335 0.0981485
0.0367062 0.0979822
0.0419296 0.0977927
0.0478964 0.0975767
0.0547122 0.0973305
0.0624979 0.0970502
0.0713916 0.096731
0.0815509 0.0963678
0.0931558 0.0959547
0.106412 0.0954852
0.121555 0.0949519
0.138853 0.0943466
0.158612 0.0936602
0.181183 0.0928828
0.206966 0.0920032
0.236418 0.0910094
0.270061 0.0898884
0.308492 0.0886261
0.352391 0.0872075
0.402538 0.085617
0.45982 0.0838385
0.525254 0.0818556
0.6 0.0796525
0.685382 0.0772142
0.782914 0.0745276
0.894326 0.0715823
1.02159 0.0683719
1.16697 0.0648954
1.33303 0.0611583
1.52273 0.0571751
1.73942 0.0529696
1.98694 0.0485771
2.26969 0.0440449
2.59267 0.0394323
2.96162 0.0348099
3.38307 0.030257
3.86449 0.0258582
4.41442 0.0216985
5.04261 0.0178565
5.76019 0.0143983
6.57989 0.0113711
7.51623 0.00879821
8.58581 0.00667772
9.80761 0.00498338
11.2033 0.00366949
12.7975 0.00267796
14.6187 0.00194638
16.6989 0.00141521
19.0753 0.0010329
21.7897 0.000758169
24.8905 0.000559968
28.4325 0.000415984
32.4785 0.000310567
37.1004 0.000232826
42.3799 0.00017514
48.4107 0.000132117
55.2997 9.98977e-05
63.169 7.56852e-05
72.1582 5.74379e-05
82.4266 4.36529e-05
94.1562 3.32175e-05
107.555 2.53039e-05
122.86 1.92936e-05
140.344 1.47228e-05
160.315 1.12427e-05
183.129 8.59056e-06
209.188 6.56751e-06
238.957 5.0232e-06
272.961 3.84354e-06
311.804 2.9419e-06
356.175 2.25242e-06
406.86 1.72493e-06
464.758 1.32123e-06
530.895 1.01215e-06
606.443 7.75457e-07
692.742 5.94146e-07
791.321 4.55232e-07
903.929 3.48781e-07
1032.56 2.67195e-07
1179.5 2.04658e-07
1347.35 1.56717e-07
1539.08 1.19964e-07
1758.09 9.17854e-08
2008.28 7.01803e-08
2294.06 5.36147e-08
2620.51 4.09131e-08
2993.42 3.11742e-08
3419.4 2.37071e-08
3905.99 1.79821e-08
4461.83 1.35928e-08
5096.76 1.0228e-08
5822.05 7.64853e-09
6650.54 5.67138e-09
7596.94 4.15604e-09
8678.01 2.99476e-09
9912.92 2.10493e-09
11323.6 1.42321e-09
12934.9 9.01005e-10
14775.6 5.01071e-10
16878.3 1.94844e-10
19280.1 -3.95736e-11
22023.7 -2.18971e-10
25157.8 -3.56217e-10
28737.8 -4.61179e-10
32827.3 -5.41415e-10
37498.7 -6.02722e-10
42835 -6.49539e-10
48930.5 -6.85268e-10
55893.5 -7.12514e-10
63847.3 -7.33274e-10
72933 -7.49076e-10
83311.7 -7.6109e-10
95167.2 -7.70212e-10
108710 -7.77128e-10
124180 -7.82362e-10
141851 -7.86316e-10
162037 -7.89298e-10
185095 -7.91543e-10
211435 -7.93231e-10
241523 -7.94504e-10
275892 -7.95468e-10
315153 -7.96212e-10
360000 -7.96805e-10


==> datafiles/MV/MV-Pb85-001.dat <==
0 0.0708502
1e-06 0.0708502
1.1423e-06 0.0708502
1.30486e-06 0.0708502
1.49054e-06 0.0708502
1.70265e-06 0.0708502
1.94495e-06 0.0708502
2.22172e-06 0.0708502
2.53788e-06 0.0708502
2.89903e-06 0.0708502
3.31157e-06 0.0708502
3.78282e-06 0.0708502
4.32112e-06 0.0708501
4.93603e-06 0.0708501
5.63845e-06 0.0708501
6.44082e-06 0.0708501
7.35737e-06 0.0708501
8.40435e-06 0.0708501
9.60032e-06 0.07085
1.09665e-05 0.07085
1.2527e-05 0.07085
1.43097e-05 0.07085
1.6346e-05 0.0708499
1.86721e-05 0.0708499
2.13292e-05 0.0708498
2.43644e-05 0.0708498
2.78316e-05 0.0708497
3.17921e-05 0.0708496
3.63162e-05 0.0708495
4.14842e-05 0.0708494
4.73875e-05 0.0708493
5.41309e-05 0.0708492
6.18339e-05 0.0708491
7.06331e-05 0.0708489
8.06845e-05 0.0708487
9.21661e-05 0.0708485
0.000105282 0.0708482
0.000120264 0.070848
0.000137378 0.0708476
0.000156927 0.0708473
0.000179258 0.0708468
0.000204767 0.0708464
0.000233906 0.0708458
0.000267192 0.0708452
0.000305214 0.0708445
0.000348647 0.0708437
0.000398261 0.0708427
0.000454935 0.0708416
0.000519674 0.0708404
0.000593626 0.070839
0.000678101 0.0708374
0.000774597 0.0708356
0.000884824 0.0708335
0.00101074 0.0708312
0.00115457 0.0708284
0.00131887 0.0708254
0.00150655 0.0708218
0.00172094 0.0708178
0.00196583 0.0708132
0.00224558 0.0708079
0.00256513 0.0708019
0.00293016 0.070795
0.00334713 0.0707871
0.00382344 0.0707781
0.00436752 0.0707679
0.00498904 0.0707562
0.005699 0.0707428
0.00650998 0.0707275
0.00743638 0.0707101
0.0084946 0.0706902
0.00970341 0.0706674
0.0110842 0.0706414
0.0126616 0.0706118
0.0144634 0.0705779
0.0165215 0.0705393
0.0188726 0.0704951
0.0215582 0.0704448
0.0246261 0.0703873
0.0281304 0.0703216
0.0321335 0.0702468
0.0367062 0.0701614
0.0419296 0.0700639
0.0478964 0.0699528
0.0547122 0.0698261
0.0624979 0.0696817
0.0713916 0.0695171
0.0815509 0.0693296
0.0931558 0.0691161
0.106412 0.068873
0.121555 0.0685966
0.138853 0.0682822
0.158612 0.067925
0.181183 0.0675195
0.206966 0.0670595
0.236418 0.0665382
0.270061 0.065948
0.308492 0.0652808
0.352391 0.0645276
0.402538 0.0636787
0.45982 0.0627239
0.525254 0.0616521
0.6 0.0604522
0.685382 0.0591124
0.782914 0.0576214
0.894326 0.0559682
1.02159 0.0541426
1.16697 0.0521365
1.33303 0.0499437
1.52273 0.0475615
1.73942 0.0449917
1.98694 0.0422413
2.26969 0.0393238
2.59267 0.0362604
2.96162 0.0330804
3.38307 0.0298217
3.86449 0.0265307
4.41442 0.0232605
5.04261 0.0200697
5.76019 0.0170185
6.57989 0.0141651
7.51623 0.0115611
8.58581 0.00924658
9.80761 0.00724672
11.2033 0.00556912
12.7975 0.00420379
14.6187 0.00312525
16.6989 0.0022968
19.0753 0.00167586
21.7897 0.00121937
24.8905 0.000888084
28.4325 0.000649137
32.4785 0.000476839
37.1004 0.000352123
42.3799 0.000261314
48.4107 0.000194768
55.2997 0.000145712
63.169 0.00010936
72.1582 8.23014e-05
82.4266 6.20837e-05
94.1562 4.69283e-05
107.555 3.55356e-05
122.86 2.69505e-05
140.344 2.04674e-05
160.315 1.55625e-05
183.129 1.18456e-05
209.188 9.02473e-06
238.957 6.88125e-06
272.961 5.25063e-06
311.804 4.00893e-06
356.175 3.06254e-06
406.86 2.34068e-06
464.758 1.78969e-06
530.895 1.36887e-06
606.443 1.04729e-06
692.742 8.01443e-07
791.321 6.13408e-07
903.929 4.69542e-07
1032.56 3.59435e-07
1179.5 2.75142e-07
1347.35 2.10596e-07
1539.08 1.61162e-07
1758.09 1.23296e-07
2008.28 9.42865e-08
2294.06 7.20597e-08
2620.51 5.50284e-08
2993.42 4.19772e-08
3419.4 3.19758e-08
3905.99 2.43111e-08
4461.83 1.84373e-08
5096.76 1.39359e-08
5822.05 1.04864e-08
6650.54 7.84317e-09
7596.94 5.8178e-09
8678.01 4.26604e-09
9912.92 3.07725e-09
11323.6 2.16665e-09
12934.9 1.46925e-09
14775.6 9.35208e-10
16878.3 5.26353e-10
19280.1 2.13409e-10
22023.7 -2.60586e-11
25157.8 -2.09245e-10
28737.8 -3.49329e-10
32827.3 -4.56407e-10
37498.7 -5.38218e-10
42835 -6.00689e-10
48930.5 -6.48363e-10
55893.5 -6.84718e-10
63847.3 -7.12418e-10
72933 -7.33503e-10
83311.7 -7.49534e-10
95167.2 -7.61707e-10
108710 -7.70937e-10
124180 -7.77925e-10
141851 -7.83205e-10
162037 -7.87189e-10
185095 -7.90191e-10
211435 -7.92453e-10
241523 -7.9416e-10
275892 -7.95458e-10
315153 -7.96463e-10
360000 -7.97269e-10


==> datafiles/MV/MV-Pb85-002.dat <==
0 0.0504669
1e-06 0.0504669
1.1423e-06 0.0504669
1.30486e-06 0.0504669
1.49054e-06 0.0504669
1.70265e-06 0.0504669
1.94495e-06 0.0504668
2.22172e-06 0.0504668
2.53788e-06 0.0504668
2.89903e-06 0.0504668
3.31157e-06 0.0504668
3.78282e-06 0.0504668
4.32112e-06 0.0504668
4.93603e-06 0.0504668
5.63845e-06 0.0504668
6.44082e-06 0.0504668
7.35737e-06 0.0504668
8.40435e-06 0.0504668
9.60032e-06 0.0504668
1.09665e-05 0.0504668
1.2527e-05 0.0504667
1.43097e-05 0.0504667
1.6346e-05 0.0504667
1.86721e-05 0.0504667
2.13292e-05 0.0504667
2.43644e-05 0.0504666
2.78316e-05 0.0504666
3.17921e-05 0.0504666
3.63162e-05 0.0504665
4.14842e-05 0.0504665
4.73875e-05 0.0504664
5.41309e-05 0.0504663
6.18339e-05 0.0504663
7.06331e-05 0.0504662
8.06845e-05 0.0504661
9.21661e-05 0.050466
0.000105282 0.0504659
0.000120264 0.0504657
0.000137378 0.0504655
0.000156927 0.0504654
0.000179258 0.0504651
0.000204767 0.0504649
0.000233906 0.0504646
0.000267192 0.0504643
0.000305214 0.0504639
0.000348647 0.0504635
0.000398261 0.050463
0.000454935 0.0504625
0.000519674 0.0504619
0.000593626 0.0504612
0.000678101 0.0504603
0.000774597 0.0504594
0.000884824 0.0504584
0.00101074 0.0504571
0.00115457 0.0504558
0.00131887 0.0504542
0.00150655 0.0504524
0.00172094 0.0504503
0.00196583 0.050448
0.00224558 0.0504453
0.00256513 0.0504422
0.00293016 0.0504387
0.00334713 0.0504347
0.00382344 0.0504301
0.00436752 0.0504249
0.00498904 0.0504189
0.005699 0.0504121
0.00650998 0.0504043
0.00743638 0.0503954
0.0084946 0.0503852
0.00970341 0.0503736
0.0110842 0.0503604
0.0126616 0.0503453
0.0144634 0.050328
0.0165215 0.0503083
0.0188726 0.0502857
0.0215582 0.05026
0.0246261 0.0502306
0.0281304 0.0501971
0.0321335 0.0501589
0.0367062 0.0501152
0.0419296 0.0500654
0.0478964 0.0500085
0.0547122 0.0499437
0.0624979 0.0498697
0.0713916 0.0497854
0.0815509 0.0496892
0.0931558 0.0495796
0.106412 0.0494547
0.121555 0.0493125
0.138853 0.0491506
0.158612 0.0489663
0.181183 0.0487567
0.206966 0.0485185
0.236418 0.048248
0.270061 0.047941
0.308492 0.0475928
0.352391 0.0471985
0.402538 0.0467525
0.45982 0.0462486
0.525254 0.0456802
0.6 0.0450402
0.685382 0.0443211
0.782914 0.0435149
0.894326 0.0426136
1.02159 0.0416089
1.16697 0.0404928
1.33303 0.0392578
1.52273 0.0378974
1.73942 0.0364063
1.98694 0.0347814
2.26969 0.0330222
2.59267 0.0311318
2.96162 0.0291174
3.38307 0.0269911
3.86449 0.0247708
4.41442 0.0224803
5.04261 0.0201493
5.76019 0.0178131
6.57989 0.0155115
7.51623 0.0132866
8.58581 0.0111805
9.80761 0.0092325
11.2033 0.00747528
12.7975 0.00593233
14.6187 0.00461555
16.6989 0.0035244
19.0753 0.00264656
21.7897 0.00196022
24.8905 0.0014374
28.4325 0.00104784
32.4785 0.000762364
37.1004 0.000555356
42.3799 0.000405923
48.4107 0.000298016
55.2997 0.00021982
63.169 0.000162864
72.1582 0.000121153
82.4266 9.04466e-05
94.1562 6.7735e-05
107.555 5.08667e-05
122.86 3.82921e-05
140.344 2.8888e-05
160.315 2.18347e-05
183.129 1.65313e-05
209.188 1.25347e-05
238.957 9.5168e-06
272.961 7.23394e-06
311.804 5.50434e-06
356.175 4.1921e-06
406.86 3.19524e-06
464.758 2.43714e-06
530.895 1.86004e-06
606.443 1.42034e-06
692.742 1.08506e-06
791.321 8.29238e-07
903.929 6.33919e-07
1032.56 4.84716e-07
1179.5 3.70688e-07
1347.35 2.83505e-07
1539.08 2.16825e-07
1758.09 1.6581e-07
2008.28 1.2677e-07
2294.06 9.6887e-08
2620.51 7.40089e-08
2993.42 5.64909e-08
3419.4 4.30757e-08
3905.99 3.28013e-08
4461.83 2.49318e-08
5096.76 1.8904e-08
5822.05 1.42869e-08
6650.54 1.07502e-08
7596.94 8.04131e-09
8678.01 5.96645e-09
9912.92 4.37738e-09
11323.6 3.16046e-09
12934.9 2.22865e-09
14775.6 1.51527e-09
16878.3 9.692e-10
19280.1 5.51297e-10
22023.7 2.31557e-10
25157.8 -1.30056e-11
28737.8 -2.00003e-10
32827.3 -3.42929e-10
37498.7 -4.52119e-10
42835 -5.35492e-10
48930.5 -5.99113e-10
55893.5 -6.47626e-10
63847.3 -6.84588e-10
72933 -7.12723e-10
83311.7 -7.34115e-10
95167.2 -7.5036e-10
108710 -7.62678e-10
124180 -7.72005e-10
141851 -7.79055e-10
162037 -7.84376e-10
185095 -7.88388e-10
211435 -7.91414e-10
241523 -7.93701e-10
275892 -7.95444e-10
315153 -7.96797e-10
360000 -7.97888e-10


==> datafiles/MV/MV-Pb85-003.dat <==
0 0.0359107
1e-06 0.0359107
1.1423e-06 0.0359107
1.30486e-06 0.0359107
1.49054e-06 0.0359107
1.70265e-06 0.0359107
1.94495e-06 0.0359107
2.22172e-06 0.0359107
2.53788e-06 0.0359107
2.89903e-06 0.0359107
3.31157e-06 0.0359107
3.78282e-06 0.0359107
4.32112e-06 0.0359107
4.93603e-06 0.0359107
5.63845e-06 0.0359107
6.44082e-06 0.0359107
7.35737e-06 0.0359107
8.40435e-06 0.0359107
9.60032e-06 0.0359107
1.09665e-05 0.0359107
1.2527e-05 0.0359107
1.43097e-05 0.0359107
1.6346e-05 0.0359106
1.86721e-05 0.0359106
2.13292e-05 0.0359106
2.43644e-05 0.0359106
2.78316e-05 0.0359106
3.17921e-05 0.0359106
3.63162e-05 0.0359106
4.14842e-05 0.0359105
4.73875e-05 0.0359105
5.41309e-05 0.0359105
6.18339e-05 0.0359104
7.06331e-05 0.0359104
8.06845e-05 0.0359103
9.21661e-05 0.0359103
0.000105282 0.0359102
0.000120264 0.0359101
0.000137378 0.0359101
0.000156927 0.03591
0.000179258 0.0359099
0.000204767 0.0359097
0.000233906 0.0359096
0.000267192 0.0359094
0.000305214 0.0359092
0.000348647 0.035909
0.000398261 0.0359088
0.000454935 0.0359085
0.000519674 0.0359082
0.000593626 0.0359078
0.000678101 0.0359074
0.000774597 0.0359069
0.000884824 0.0359064
0.00101074 0.0359058
0.00115457 0.0359051
0.00131887 0.0359043
0.00150655 0.0359034
0.00172094 0.0359023
0.00196583 0.0359011
0.00224558 0.0358998
0.00256513 0.0358982
0.00293016 0.0358964
0.00334713 0.0358944
0.00382344 0.0358921
0.00436752 0.0358894
0.00498904 0.0358864
0.005699 0.0358829
0.00650998 0.0358789
0.00743638 0.0358744
0.0084946 0.0358693
0.00970341 0.0358634
0.0110842 0.0358566
0.0126616 0.0358489
0.0144634 0.0358402
0.0165215 0.0358301
0.0188726 0.0358187
0.0215582 0.0358056
0.0246261 0.0357907
0.0281304 0.0357736
0.0321335 0.0357541
0.0367062 0.0357319
0.0419296 0.0357065
0.0478964 0.0356776
0.0547122 0.0356445
0.0624979 0.0356068
0.0713916 0.0355638
0.0815509 0.0355148
0.0931558 0.0354588
0.106412 0.035395
0.121555 0.0353223
0.138853 0.0352394
0.158612 0.035145
0.181183 0.0350375
0.206966 0.0349151
0.236418 0.0347759
0.270061 0.0346176
0.308492 0.0344377
0.352391 0.0342335
0.402538 0.0340019
0.45982 0.0337394
0.525254 0.0334422
0.6 0.0331063
0.685382 0.0327271
0.782914 0.0322997
0.894326 0.0318189
1.02159 0.0312793
1.16697 0.0306752
1.33303 0.0300007
1.52273 0.0292501
1.73942 0.0284178
1.98694 0.0274988
2.26969 0.0264889
2.59267 0.0253849
2.96162 0.0241856
3.38307 0.0228918
3.86449 0.0215068
4.41442 0.0200375
5.04261 0.0184943
5.76019 0.0168919
6.57989 0.015249
7.51623 0.0135888
8.58581 0.0119376
9.80761 0.0103246
11.2033 0.00877973
12.7975 0.00733205
14.6187 0.00600734
16.6989 0.00482589
19.0753 0.00380063
21.7897 0.00293599
24.8905 0.00222777
28.4325 0.00166415
32.4785 0.00122766
37.1004 0.000897731
42.3799 0.000653268
48.4107 0.000474741
55.2997 0.0003455
63.169 0.00025226
72.1582 0.000184947
82.4266 0.000136192
94.1562 0.000100716
107.555 7.47749e-05
122.86 5.57133e-05
140.344 4.16438e-05
160.315 3.12164e-05
183.129 2.34597e-05
209.188 1.76704e-05
238.957 1.33367e-05
272.961 1.0084e-05
311.804 7.63673e-06
356.175 5.79159e-06
406.86 4.39778e-06
464.758 3.34311e-06
530.895 2.54385e-06
606.443 1.93733e-06
692.742 1.47653e-06
791.321 1.12605e-06
903.929 8.59232e-07
1032.56 6.55937e-07
1179.5 5.00927e-07
1347.35 3.82655e-07
1539.08 2.92362e-07
1758.09 2.23396e-07
2008.28 1.70695e-07
2294.06 1.30409e-07
2620.51 9.9602e-08
2993.42 7.60377e-08
3419.4 5.80089e-08
3905.99 4.42126e-08
4461.83 3.36534e-08
5096.76 2.55708e-08
5822.05 1.93833e-08
6650.54 1.46463e-08
7596.94 1.10196e-08
8678.01 8.24302e-09
9912.92 6.11728e-09
11323.6 4.48993e-09
12934.9 3.24422e-09
14775.6 2.29075e-09
16878.3 1.56109e-09
19280.1 1.0028e-09
22023.7 5.75721e-10
25157.8 2.49113e-10
28737.8 -5.81376e-13
32827.3 -1.91403e-10
37498.7 -3.37167e-10
42835 -4.48456e-10
48930.5 -5.33372e-10
55893.5 -5.98119e-10
63847.3 -6.47447e-10
72933 -6.84993e-10
83311.7 -7.1354e-10
95167.2 -7.35219e-10
108710 -7.51658e-10
124180 -7.64107e-10
141851 -7.73518e-10
162037 -7.80624e-10
185095 -7.85983e-10
211435 -7.90027e-10
241523 -7.93088e-10
275892 -7.95425e-10
315153 -7.97243e-10
360000 -7.98713e-10


==> datafiles/MV/MV-Pb85-004.dat <==
0 0.0255369
1e-06 0.0255369
1.1423e-06 0.0255369
1.30486e-06 0.0255369
1.49054e-06 0.0255369
1.70265e-06 0.0255369
1.94495e-06 0.0255369
2.22172e-06 0.0255369
2.53788e-06 0.0255369
2.89903e-06 0.0255369
3.31157e-06 0.0255369
3.78282e-06 0.0255369
4.32112e-06 0.0255369
4.93603e-06 0.0255369
5.63845e-06 0.0255369
6.44082e-06 0.0255369
7.35737e-06 0.0255369
8.40435e-06 0.0255369
9.60032e-06 0.0255369
1.09665e-05 0.0255369
1.2527e-05 0.0255369
1.43097e-05 0.0255368
1.6346e-05 0.0255368
1.86721e-05 0.0255368
2.13292e-05 0.0255368
2.43644e-05 0.0255368
2.78316e-05 0.0255368
3.17921e-05 0.0255368
3.63162e-05 0.0255368
4.14842e-05 0.0255368
4.73875e-05 0.0255368
5.41309e-05 0.0255367
6.18339e-05 0.0255367
7.06331e-05 0.0255367
8.06845e-05 0.0255367
9.21661e-05 0.0255367
0.000105282 0.0255366
0.000120264 0.0255366
0.000137378 0.0255365
0.000156927 0.0255365
0.000179258 0.0255364
0.000204767 0.0255364
0.000233906 0.0255363
0.000267192 0.0255362
0.000305214 0.0255361
0.000348647 0.025536
0.000398261 0.0255359
0.000454935 0.0255358
0.000519674 0.0255356
0.000593626 0.0255354
0.000678101 0.0255352
0.000774597 0.025535
0.000884824 0.0255347
0.00101074 0.0255344
0.00115457 0.025534
0.00131887 0.0255336
0.00150655 0.0255332
0.00172094 0.0255326
0.00196583 0.025532
0.00224558 0.0255313
0.00256513 0.0255305
0.00293016 0.0255296
0.00334713 0.0255286
0.00382344 0.0255274
0.00436752 0.0255261
0.00498904 0.0255245
0.005699 0.0255228
0.00650998 0.0255208
0.00743638 0.0255185
0.0084946 0.0255159
0.00970341 0.0255129
0.0110842 0.0255095
0.0126616 0.0255056
0.0144634 0.0255011
0.0165215 0.025496
0.0188726 0.0254902
0.0215582 0.0254836
0.0246261 0.025476
0.0281304 0.0254674
0.0321335 0.0254575
0.0367062 0.0254462
0.0419296 0.0254334
0.0478964 0.0254187
0.0547122 0.0254019
0.0624979 0.0253827
0.0713916 0.0253609
0.0815509 0.0253359
0.0931558 0.0253075
0.106412 0.025275
0.121555 0.025238
0.138853 0.0251958
0.158612 0.0251477
0.181183 0.0250928
0.206966 0.0250303
0.236418 0.0249591
0.270061 0.0248781
0.308492 0.0247858
0.352391 0.0246809
0.402538 0.0245617
0.45982 0.0244263
0.525254 0.0242726
0.6 0.0240983
0.685382 0.0239009
0.782914 0.0236776
0.894326 0.0234253
1.02159 0.0231407
1.16697 0.0228203
1.33303 0.0224602
1.52273 0.0220565
1.73942 0.0216051
1.98694 0.0211018
2.26969 0.0205427
2.59267 0.0199239
2.96162 0.0192421
3.38307 0.0184946
3.86449 0.0176799
4.41442 0.0167975
5.04261 0.0158489
5.76019 0.0148376
6.57989 0.0137695
7.51623 0.0126533
8.58581 0.0115008
9.80761 0.0103267
11.2033 0.00914834
12.7975 0.00798549
14.6187 0.00685912
16.6989 0.00579028
19.0753 0.00479864
21.7897 0.00390084
24.8905 0.00310904
28.4325 0.00242978
32.4785 0.00186352
37.1004 0.00140488
42.3799 0.00104367
48.4107 0.00076651
55.2997 0.000558599
63.169 0.000405436
72.1582 0.000294038
82.4266 0.000213609
94.1562 0.000155691
107.555 0.000113942
122.86 8.37514e-05
140.344 6.1822e-05
160.315 4.58169e-05
183.129 3.40798e-05
209.188 2.54338e-05
238.957 1.9038e-05
272.961 1.42888e-05
311.804 1.075e-05
356.175 8.10485e-06
406.86 6.12218e-06
464.758 4.63232e-06
530.895 3.51025e-06
606.443 2.66348e-06
692.742 2.02332e-06
791.321 1.53858e-06
903.929 1.171e-06
1032.56 8.91919e-07
1179.5 6.79789e-07
1347.35 5.18389e-07
1539.08 3.95479e-07
1758.09 3.01808e-07
2008.28 2.30371e-07
2294.06 1.75859e-07
2620.51 1.3424e-07
2993.42 1.0245e-07
3419.4 7.81581e-08
3905.99 5.959e-08
4461.83 4.53929e-08
5096.76 3.45353e-08
5822.05 2.62301e-08
6650.54 1.98762e-08
7596.94 1.50148e-08
8678.01 1.12949e-08
9912.92 8.44839e-09
11323.6 6.27023e-09
12934.9 4.60355e-09
14775.6 3.32833e-09
16878.3 2.35274e-09
19280.1 1.60648e-09
22023.7 1.03576e-09
25157.8 5.99398e-10
28737.8 2.65859e-10
32827.3 1.10061e-11
37498.7 -1.83641e-10
42835 -3.32231e-10
48930.5 -4.45596e-10
55893.5 -5.32026e-10
63847.3 -5.97868e-10
72933 -6.4798e-10
83311.7 -6.8608e-10
95167.2 -7.15012e-10
108710 -7.36953e-10
124180 -7.53567e-10
141851 -7.6613e-10
162037 -7.75616e-10
185095 -7.82774e-10
211435 -7.88178e-10
241523 -7.92272e-10
275892 -7.954e-10
315153 -7.97839e-10
360000 -7.99814e-10


==> datafiles/MV/MV-Pb85-005.dat <==
0 0.0181554
1e-06 0.0181554
1.1423e-06 0.0181554
1.30486e-06 0.0181554
1.49054e-06 0.0181554
1.70265e-06 0.0181554
1.94495e-06 0.0181554
2.22172e-06 0.0181554
2.53788e-06 0.0181554
2.89903e-06 0.0181554
3.31157e-06 0.0181554
3.78282e-06 0.0181554
4.32112e-06 0.0181554
4.93603e-06 0.0181554
5.63845e-06 0.0181554
6.44082e-06 0.0181554
7.35737e-06 0.0181554
8.40435e-06 0.0181554
9.60032e-06 0.0181554
1.09665e-05 0.0181554
1.2527e-05 0.0181554
1.43097e-05 0.0181554
1.6346e-05 0.0181554
1.86721e-05 0.0181554
2.13292e-05 0.0181554
2.43644e-05 0.0181554
2.78316e-05 0.0181554
3.17921e-05 0.0181554
3.63162e-05 0.0181554
4.14842e-05 0.0181554
4.73875e-05 0.0181554
5.41309e-05 0.0181554
6.18339e-05 0.0181554
7.06331e-05 0.0181554
8.06845e-05 0.0181553
9.21661e-05 0.0181553
0.000105282 0.0181553
0.000120264 0.0181553
0.000137378 0.0181553
0.000156927 0.0181552
0.000179258 0.0181552
0.000204767 0.0181552
0.000233906 0.0181551
0.000267192 0.0181551
0.000305214 0.0181551
0.000348647 0.018155
0.000398261 0.0181549
0.000454935 0.0181549
0.000519674 0.0181548
0.000593626 0.0181547
0.000678101 0.0181546
0.000774597 0.0181545
0.000884824 0.0181543
0.00101074 0.0181542
0.00115457 0.018154
0.00131887 0.0181538
0.00150655 0.0181536
0.00172094 0.0181533
0.00196583 0.018153
0.00224558 0.0181526
0.00256513 0.0181522
0.00293016 0.0181518
0.00334713 0.0181513
0.00382344 0.0181507
0.00436752 0.01815
0.00498904 0.0181492
0.005699 0.0181483
0.00650998 0.0181473
0.00743638 0.0181461
0.0084946 0.0181448
0.00970341 0.0181433
0.0110842 0.0181416
0.0126616 0.0181396
0.0144634 0.0181374
0.0165215 0.0181348
0.0188726 0.0181318
0.0215582 0.0181285
0.0246261 0.0181247
0.0281304 0.0181203
0.0321335 0.0181153
0.0367062 0.0181096
0.0419296 0.0181031
0.0478964 0.0180956
0.0547122 0.0180871
0.0624979 0.0180774
0.0713916 0.0180664
0.0815509 0.0180537
0.0931558 0.0180393
0.106412 0.0180228
0.121555 0.018004
0.138853 0.0179826
0.158612 0.0179582
0.181183 0.0179303
0.206966 0.0178985
0.236418 0.0178622
0.270061 0.0178209
0.308492 0.0177739
0.352391 0.0177203
0.402538 0.0176593
0.45982 0.01759
0.525254 0.0175111
0.6 0.0174214
0.685382 0.0173197
0.782914 0.0172042
0.894326 0.0170734
1.02159 0.0169252
1.16697 0.0167577
1.33303 0.0165686
1.52273 0.0163555
1.73942 0.0161157
1.98694 0.0158466
2.26969 0.0155451
2.59267 0.0152085
2.96162 0.0148338
3.38307 0.0144182
3.86449 0.0139592
4.41442 0.0134545
5.04261 0.0129026
5.76019 0.0123027
6.57989 0.0116551
7.51623 0.0109614
8.58581 0.0102248
9.80761 0.00945034
11.2033 0.0086452
12.7975 0.00781858
14.6187 0.0069818
16.6989 0.00614796
19.0753 0.00533147
21.7897 0.00454733
24.8905 0.00381014
28.4325 0.003133
32.4785 0.00252644
37.1004 0.00199742
42.3799 0.00154875
48.4107 0.00117898
55.2997 0.000882798
63.169 0.000651947
72.1582 0.000476442
82.4266 0.000345816
94.1562 0.000250188
107.555 0.000180966
122.86 0.000131169
140.344 9.54088e-05
160.315 6.96934e-05
183.129 5.11374e-05
209.188 3.76869e-05
238.957 2.78894e-05
272.961 2.07177e-05
311.804 1.54437e-05
356.175 1.15482e-05
406.86 8.65951e-06
464.758 6.50961e-06
530.895 4.90434e-06
606.443 3.7022e-06
692.742 2.79959e-06
791.321 2.12029e-06
903.929 1.60798e-06
1032.56 1.2209e-06
1179.5 9.27937e-07
1347.35 7.05892e-07
1539.08 5.37377e-07
1758.09 4.09341e-07
2008.28 3.1196e-07
2294.06 2.37829e-07
2620.51 1.81353e-07
2993.42 1.38297e-07
3419.4 1.05452e-07
3905.99 8.03847e-08
4461.83 6.12438e-08
5096.76 4.66229e-08
5822.05 3.54509e-08
6650.54 2.6912e-08
7596.94 2.03842e-08
8678.01 1.5393e-08
9912.92 1.15763e-08
11323.6 8.65746e-09
12934.9 6.4252e-09
14775.6 4.71805e-09
16878.3 3.41255e-09
19280.1 2.41432e-09
22023.7 1.65115e-09
25157.8 1.06781e-09
28737.8 6.22047e-10
32827.3 2.81523e-10
37498.7 2.14963e-11
42835 -1.76967e-10
48930.5 -3.28357e-10
55893.5 -4.43762e-10
63847.3 -5.31667e-10
72933 -5.98565e-10
83311.7 -6.49423e-10
95167.2 -6.8804e-10
108710 -7.17325e-10
124180 -7.39501e-10
141851 -7.5627e-10
162037 -7.68934e-10
185095 -7.78492e-10
211435 -7.85711e-10
241523 -7.91182e-10
275892 -7.95367e-10
315153 -7.98633e-10
360000 -8.01284e-10


==> datafiles/MV/MV-Pb85-006.dat <==
0 0.0129092
1e-06 0.0129092
1.1423e-06 0.0129092
1.30486e-06 0.0129092
1.49054e-06 0.0129092
1.70265e-06 0.0129092
1.94495e-06 0.0129092
2.22172e-06 0.0129092
2.53788e-06 0.0129092
2.89903e-06 0.0129092
3.31157e-06 0.0129092
3.78282e-06 0.0129092
4.32112e-06 0.0129092
4.93603e-06 0.0129092
5.63845e-06 0.0129092
6.44082e-06 0.0129092
7.35737e-06 0.0129092
8.40435e-06 0.0129092
9.60032e-06 0.0129092
1.09665e-05 0.0129092
1.2527e-05 0.0129092
1.43097e-05 0.0129092
1.6346e-05 0.0129092
1.86721e-05 0.0129092
2.13292e-05 0.0129092
2.43644e-05 0.0129092
2.78316e-05 0.0129092
3.17921e-05 0.0129092
3.63162e-05 0.0129092
4.14842e-05 0.0129092
4.73875e-05 0.0129092
5.41309e-05 0.0129092
6.18339e-05 0.0129092
7.06331e-05 0.0129092
8.06845e-05 0.0129092
9.21661e-05 0.0129092
0.000105282 0.0129092
0.000120264 0.0129092
0.000137378 0.0129091
0.000156927 0.0129091
0.000179258 0.0129091
0.000204767 0.0129091
0.000233906 0.0129091
0.000267192 0.0129091
0.000305214 0.012909
0.000348647 0.012909
0.000398261 0.012909
0.000454935 0.0129089
0.000519674 0.0129089
0.000593626 0.0129089
0.000678101 0.0129088
0.000774597 0.0129087
0.000884824 0.0129087
0.00101074 0.0129086
0.00115457 0.0129085
0.00131887 0.0129084
0.00150655 0.0129083
0.00172094 0.0129081
0.00196583 0.012908
0.00224558 0.0129078
0.00256513 0.0129076
0.00293016 0.0129074
0.00334713 0.0129071
0.00382344 0.0129068
0.00436752 0.0129065
0.00498904 0.0129061
0.005699 0.0129056
0.00650998 0.0129051
0.00743638 0.0129045
0.0084946 0.0129039
0.00970341 0.0129031
0.0110842 0.0129022
0.0126616 0.0129012
0.0144634 0.0129001
0.0165215 0.0128988
0.0188726 0.0128973
0.0215582 0.0128956
0.0246261 0.0128937
0.0281304 0.0128915
0.0321335 0.0128889
0.0367062 0.0128861
0.0419296 0.0128828
0.0478964 0.012879
0.0547122 0.0128747
0.0624979 0.0128698
0.0713916 0.0128642
0.0815509 0.0128578
0.0931558 0.0128505
0.106412 0.0128422
0.121555 0.0128327
0.138853 0.0128218
0.158612 0.0128094
0.181183 0.0127953
0.206966 0.0127791
0.236418 0.0127607
0.270061 0.0127398
0.308492 0.0127159
0.352391 0.0126886
0.402538 0.0126575
0.45982 0.0126222
0.525254 0.0125819
0.6 0.0125361
0.685382 0.0124839
0.782914 0.0124247
0.894326 0.0123574
1.02159 0.012281
1.16697 0.0121943
1.33303 0.0120962
1.52273 0.0119851
1.73942 0.0118597
1.98694 0.0117181
2.26969 0.0115587
2.59267 0.0113795
2.96162 0.0111785
3.38307 0.0109537
3.86449 0.0107031
4.41442 0.0104245
5.04261 0.010116
5.76019 0.00977596
6.57989 0.00940295
7.51623 0.00899608
8.58581 0.0085551
9.80761 0.00808059
11.2033 0.00757416
12.7975 0.00703865
14.6187 0.00647827
16.6989 0.00589869
19.0753 0.00530713
21.7897 0.00471217
24.8905 0.00412356
28.4325 0.00355177
32.4785 0.00300738
37.1004 0.0025004
42.3799 0.00203942
48.4107 0.00163092
55.2997 0.00127863
63.169 0.000983283
72.1582 0.000742676
82.4266 0.00055211
94.1562 0.000405144
107.555 0.000294475
122.86 0.000212781
140.344 0.000153381
160.315 0.000110616
183.129 7.99819e-05
209.188 5.80584e-05
238.957 4.23367e-05
272.961 3.10187e-05
311.804 2.28314e-05
356.175 1.6878e-05
406.86 1.25268e-05
464.758 9.33086e-06
530.895 6.97285e-06
606.443 5.22581e-06
692.742 3.92655e-06
791.321 2.95703e-06
903.929 2.23136e-06
1032.56 1.68674e-06
1179.5 1.27702e-06
1347.35 9.68116e-07
1539.08 7.34787e-07
1758.09 5.58244e-07
2008.28 4.2447e-07
2294.06 3.2297e-07
2620.51 2.45869e-07
2993.42 1.87242e-07
3419.4 1.42623e-07
3905.99 1.08638e-07
4461.83 8.27356e-08
5096.76 6.2982e-08
5822.05 4.79098e-08
6650.54 3.64047e-08
7596.94 2.76193e-08
8678.01 2.09088e-08
9912.92 1.5782e-08
11323.6 1.18643e-08
12934.9 8.87031e-09
14775.6 6.58205e-09
16878.3 4.83316e-09
19280.1 3.49656e-09
22023.7 2.47515e-09
25157.8 1.69474e-09
28737.8 1.09858e-09
32827.3 6.43313e-10
37498.7 2.95763e-10
42835 3.05624e-11
48930.5 -1.71692e-10
55893.5 -3.25842e-10
63847.3 -4.4324e-10
72933 -5.3257e-10
83311.7 -6.00473e-10
95167.2 -6.52029e-10
108710 -6.91122e-10
124180 -7.20725e-10
141851 -7.4311e-10
162037 -7.60016e-10
185095 -7.72778e-10
211435 -7.82419e-10
241523 -7.89728e-10
275892 -7.95324e-10
315153 -7.99694e-10
360000 -8.03246e-10


==> datafiles/MV/MV-Pb85-007.dat <==
0 0.00918315
1e-06 0.00918315
1.1423e-06 0.00918315
1.30486e-06 0.00918315
1.49054e-06 0.00918315
1.70265e-06 0.00918315
1.94495e-06 0.00918315
2.22172e-06 0.00918315
2.53788e-06 0.00918315
2.89903e-06 0.00918315
3.31157e-06 0.00918315
3.78282e-06 0.00918315
4.32112e-06 0.00918315
4.93603e-06 0.00918315
5.63845e-06 0.00918315
6.44082e-06 0.00918315
7.35737e-06 0.00918315
8.40435e-06 0.00918315
9.60032e-06 0.00918314
1.09665e-05 0.00918314
1.2527e-05 0.00918314
1.43097e-05 0.00918314
1.6346e-05 0.00918314
1.86721e-05 0.00918314
2.13292e-05 0.00918314
2.43644e-05 0.00918314
2.78316e-05 0.00918314
3.17921e-05 0.00918314
3.63162e-05 0.00918314
4.14842e-05 0.00918313
4.73875e-05 0.00918313
5.41309e-05 0.00918313
6.18339e-05 0.00918313
7.06331e-05 0.00918313
8.06845e-05 0.00918312
9.21661e-05 0.00918312
0.000105282 0.00918311
0.000120264 0.00918311
0.000137378 0.0091831
0.000156927 0.0091831
0.000179258 0.00918309
0.000204767 0.00918308
0.000233906 0.00918307
0.000267192 0.00918306
0.000305214 0.00918305
0.000348647 0.00918304
0.000398261 0.00918302
0.000454935 0.009183
0.000519674 0.00918298
0.000593626 0.00918296
0.000678101 0.00918293
0.000774597 0.0091829
0.000884824 0.00918287
0.00101074 0.00918283
0.00115457 0.00918278
0.00131887 0.00918273
0.00150655 0.00918267
0.00172094 0.0091826
0.00196583 0.00918252
0.00224558 0.00918243
0.00256513 0.00918233
0.00293016 0.00918221
0.00334713 0.00918208
0.00382344 0.00918193
0.00436752 0.00918175
0.00498904 0.00918156
0.005699 0.00918133
0.00650998 0.00918107
0.00743638 0.00918077
0.0084946 0.00918044
0.00970341 0.00918005
0.0110842 0.00917961
0.0126616 0.00917911
0.0144634 0.00917853
0.0165215 0.00917788
0.0188726 0.00917713
0.0215582 0.00917627
0.0246261 0.00917529
0.0281304 0.00917417
0.0321335 0.0091729
0.0367062 0.00917144
0.0419296 0.00916978
0.0478964 0.00916787
0.0547122 0.0091657
0.0624979 0.00916322
0.0713916 0.00916039
0.0815509 0.00915716
0.0931558 0.00915347
0.106412 0.00914925
0.121555 0.00914444
0.138853 0.00913895
0.158612 0.00913267
0.181183 0.00912552
0.206966 0.00911735
0.236418 0.00910803
0.270061 0.00909739
0.308492 0.00908526
0.352391 0.00907142
0.402538 0.00905565
0.45982 0.00903766
0.525254 0.00901717
0.6 0.00899382
0.685382 0.00896723
0.782914 0.00893696
0.894326 0.00890252
1.02159 0.00886336
1.16697 0.00881885
1.33303 0.00876832
1.52273 0.00871098
1.73942 0.008646
1.98694 0.00857241
2.26969 0.0084892
2.59267 0.00839524
2.96162 0.0082893
3.38307 0.0081701
3.86449 0.00803624
4.41442 0.00788629
5.04261 0.00771877
5.76019 0.00753222
6.57989 0.0073252
7.51623 0.0070964
8.58581 0.0068447
9.80761 0.00656923
11.2033 0.00626955
12.7975 0.0059457
14.6187 0.0055984
16.6989 0.00522915
19.0753 0.00484035
21.7897 0.00443545
24.8905 0.00401893
28.4325 0.00359634
32.4785 0.00317416
37.1004 0.00275958
42.3799 0.00236011
48.4107 0.00198317
55.2997 0.00163552
63.169 0.0013227
72.1582 0.00104854
82.4266 0.000814823
94.1562 0.000621198
107.555 0.000465326
122.86 0.000343298
140.344 0.000250216
160.315 0.000180819
183.129 0.000130035
209.188 9.3377e-05
238.957 6.71407e-05
272.961 4.8434e-05
311.804 3.50946e-05
356.175 2.55558e-05
406.86 1.87039e-05
464.758 1.37558e-05
530.895 1.01627e-05
606.443 7.5392e-06
692.742 5.61378e-06
791.321 4.19397e-06
903.929 3.14249e-06
1032.56 2.36075e-06
1179.5 1.77753e-06
1347.35 1.34108e-06
1539.08 1.01356e-06
1758.09 7.6718e-07
2008.28 5.81447e-07
2294.06 4.41164e-07
2620.51 3.3503e-07
2993.42 2.54615e-07
3419.4 1.93607e-07
3905.99 1.4727e-07
4461.83 1.12041e-07
5096.76 8.52332e-08
5822.05 6.48188e-08
6650.54 4.92628e-08
7596.94 3.74025e-08
8678.01 2.83556e-08
9912.92 2.14521e-08
11323.6 1.61826e-08
12934.9 1.21593e-08
14775.6 9.08697e-09
16878.3 6.7406e-09
19280.1 4.94857e-09
22023.7 3.57995e-09
25157.8 2.5348e-09
28737.8 1.73678e-09
32827.3 1.12762e-09
37498.7 6.62751e-10
42835 3.0815e-10
48930.5 3.77921e-11
55893.5 -1.68211e-10
63847.3 -3.25064e-10
72933 -4.44392e-10
83311.7 -5.35083e-10
95167.2 -6.03931e-10
108710 -6.5613e-10
124180 -6.95654e-10
141851 -7.2554e-10
162037 -7.48112e-10
185095 -7.65151e-10
211435 -7.78024e-10
241523 -7.87789e-10
275892 -7.95266e-10
315153 -8.01111e-10
360000 -8.05865e-10


==> datafiles/MV/MV-Pb85-008.dat <==
0 0.00653739
1e-06 0.00653739
1.1423e-06 0.00653739
1.30486e-06 0.00653739
1.49054e-06 0.00653739
1.70265e-06 0.00653739
1.94495e-06 0.00653739
2.22172e-06 0.00653739
2.53788e-06 0.00653739
2.89903e-06 0.00653739
3.31157e-06 0.00653739
3.78282e-06 0.00653739
4.32112e-06 0.00653739
4.93603e-06 0.00653739
5.63845e-06 0.00653739
6.44082e-06 0.00653739
7.35737e-06 0.00653739
8.40435e-06 0.00653739
9.60032e-06 0.00653739
1.09665e-05 0.00653739
1.2527e-05 0.00653739
1.43097e-05 0.00653739
1.6346e-05 0.00653739
1.86721e-05 0.00653739
2.13292e-05 0.00653739
2.43644e-05 0.00653739
2.78316e-05 0.00653739
3.17921e-05 0.00653739
3.63162e-05 0.00653739
4.14842e-05 0.00653738
4.73875e-05 0.00653738
5.41309e-05 0.00653738
6.18339e-05 0.00653738
7.06331e-05 0.00653738
8.06845e-05 0.00653738
9.21661e-05 0.00653738
0.000105282 0.00653737
0.000120264 0.00653737
0.000137378 0.00653737
0.000156927 0.00653737
0.000179258 0.00653736
0.000204767 0.00653736
0.000233906 0.00653735
0.000267192 0.00653735
0.000305214 0.00653734
0.000348647 0.00653734
0.000398261 0.00653733
0.000454935 0.00653732
0.000519674 0.00653731
0.000593626 0.0065373
0.000678101 0.00653728
0.000774597 0.00653727
0.000884824 0.00653725
0.00101074 0.00653723
0.00115457 0.00653721
0.00131887 0.00653718
0.00150655 0.00653715
0.00172094 0.00653711
0.00196583 0.00653707
0.00224558 0.00653703
0.00256513 0.00653698
0.00293016 0.00653692
0.00334713 0.00653685
0.00382344 0.00653678
0.00436752 0.00653669
0.00498904 0.00653659
0.005699 0.00653647
0.00650998 0.00653634
0.00743638 0.00653619
0.0084946 0.00653602
0.00970341 0.00653583
0.0110842 0.0065356
0.0126616 0.00653535
0.0144634 0.00653506
0.0165215 0.00653473
0.0188726 0.00653435
0.0215582 0.00653392
0.0246261 0.00653342
0.0281304 0.00653286
0.0321335 0.00653221
0.0367062 0.00653147
0.0419296 0.00653063
0.0478964 0.00652967
0.0547122 0.00652857
0.0624979 0.00652732
0.0713916 0.00652589
0.0815509 0.00652425
0.0931558 0.00652239
0.106412 0.00652025
0.121555 0.00651782
0.138853 0.00651504
0.158612 0.00651187
0.181183 0.00650824
0.206966 0.00650411
0.236418 0.00649939
0.270061 0.006494
0.308492 0.00648785
0.352391 0.00648083
0.402538 0.00647283
0.45982 0.0064637
0.525254 0.00645328
0.6 0.00644141
0.685382 0.00642788
0.782914 0.00641246
0.894326 0.0063949
1.02159 0.0063749
1.16697 0.00635214
1.33303 0.00632625
1.52273 0.00629682
1.73942 0.00626339
1.98694 0.00622543
2.26969 0.00618239
2.59267 0.00613362
2.96162 0.00607843
3.38307 0.00601606
3.86449 0.00594567
4.41442 0.00586637
5.04261 0.00577722
5.76019 0.00567721
6.57989 0.0055653
7.51623 0.00544044
8.58581 0.00530159
9.80761 0.00514776
11.2033 0.00497807
12.7975 0.00479178
14.6187 0.0045884
16.6989 0.00436774
19.0753 0.00413002
21.7897 0.00387598
24.8905 0.00360695
28.4325 0.00332493
32.4785 0.0030327
37.1004 0.00273375
42.3799 0.00243234
48.4107 0.00213331
55.2997 0.00184191
63.169 0.00156351
72.1582 0.00130325
82.4266 0.00106561
94.1562 0.000854081
107.555 0.000670815
122.86 0.000516455
140.344 0.000390143
160.315 0.000289712
183.129 0.000212034
209.188 0.000153456
238.957 0.000110236
272.961 7.88946e-05
311.804 5.64429e-05
356.175 4.04716e-05
406.86 2.91372e-05
464.758 2.10833e-05
530.895 1.53386e-05
606.443 1.12195e-05
692.742 8.24862e-06
791.321 6.09295e-06
903.929 4.51976e-06
1032.56 3.36548e-06
1179.5 2.51439e-06
1347.35 1.88407e-06
1539.08 1.41542e-06
1758.09 1.06574e-06
2008.28 8.04016e-07
2294.06 6.07588e-07
2620.51 4.59808e-07
2993.42 3.4839e-07
3419.4 2.6423e-07
3905.99 2.00554e-07
4461.83 1.52307e-07
5096.76 1.15704e-07
5822.05 8.79052e-08
6650.54 6.67721e-08
7596.94 5.06932e-08
8678.01 3.84512e-08
9912.92 2.9125e-08
11323.6 2.20165e-08
12934.9 1.65962e-08
14775.6 1.24618e-08
16878.3 9.30748e-09
19280.1 6.90059e-09
22023.7 5.06385e-09
25157.8 3.66221e-09
28737.8 2.59269e-09
32827.3 1.77671e-09
37498.7 1.15434e-09
42835 6.79802e-10
48930.5 3.18141e-10
55893.5 4.26631e-11
63847.3 -1.67025e-10
72933 -3.26506e-10
83311.7 -4.47685e-10
95167.2 -5.3966e-10
108710 -6.09382e-10
124180 -6.62166e-10
141851 -7.02074e-10
162037 -7.32214e-10
185095 -7.54967e-10
211435 -7.72158e-10
241523 -7.852e-10
275892 -7.95191e-10
315153 -8.03005e-10
360000 -8.09364e-10


==> datafiles/MV/MV-Pb85-009.dat <==
0 0.00465845
1e-06 0.00465845
1.1423e-06 0.00465845
1.30486e-06 0.00465845
1.49054e-06 0.00465845
1.70265e-06 0.00465845
1.94495e-06 0.00465845
2.22172e-06 0.00465845
2.53788e-06 0.00465845
2.89903e-06 0.00465845
3.31157e-06 0.00465845
3.78282e-06 0.00465845
4.32112e-06 0.00465845
4.93603e-06 0.00465845
5.63845e-06 0.00465845
6.44082e-06 0.00465845
7.35737e-06 0.00465845
8.40435e-06 0.00465845
9.60032e-06 0.00465845
1.09665e-05 0.00465845
1.2527e-05 0.00465845
1.43097e-05 0.00465845
1.6346e-05 0.00465845
1.86721e-05 0.00465845
2.13292e-05 0.00465845
2.43644e-05 0.00465845
2.78316e-05 0.00465845
3.17921e-05 0.00465845
3.63162e-05 0.00465845
4.14842e-05 0.00465845
4.73875e-05 0.00465845
5.41309e-05 0.00465845
6.18339e-05 0.00465845
7.06331e-05 0.00465844
8.06845e-05 0.00465844
9.21661e-05 0.00465844
0.000105282 0.00465844
0.000120264 0.00465844
0.000137378 0.00465844
0.000156927 0.00465844
0.000179258 0.00465844
0.000204767 0.00465843
0.000233906 0.00465843
0.000267192 0.00465843
0.000305214 0.00465843
0.000348647 0.00465842
0.000398261 0.00465842
0.000454935 0.00465841
0.000519674 0.00465841
0.000593626 0.0046584
0.000678101 0.00465839
0.000774597 0.00465839
0.000884824 0.00465838
0.00101074 0.00465837
0.00115457 0.00465836
0.00131887 0.00465834
0.00150655 0.00465833
0.00172094 0.00465831
0.00196583 0.00465829
0.00224558 0.00465827
0.00256513 0.00465824
0.00293016 0.00465821
0.00334713 0.00465818
0.00382344 0.00465814
0.00436752 0.00465809
0.00498904 0.00465804
0.005699 0.00465799
0.00650998 0.00465792
0.00743638 0.00465784
0.0084946 0.00465776
0.00970341 0.00465766
0.0110842 0.00465755
0.0126616 0.00465742
0.0144634 0.00465727
0.0165215 0.0046571
0.0188726 0.00465691
0.0215582 0.00465669
0.0246261 0.00465644
0.0281304 0.00465616
0.0321335 0.00465583
0.0367062 0.00465546
0.0419296 0.00465503
0.0478964 0.00465454
0.0547122 0.00465399
0.0624979 0.00465335
0.0713916 0.00465263
0.0815509 0.0046518
0.0931558 0.00465086
0.106412 0.00464978
0.121555 0.00464855
0.138853 0.00464714
0.158612 0.00464553
0.181183 0.00464369
0.206966 0.0046416
0.236418 0.00463921
0.270061 0.00463648
0.308492 0.00463336
0.352391 0.0046298
0.402538 0.00462574
0.45982 0.0046211
0.525254 0.00461582
0.6 0.00460978
0.685382 0.0046029
0.782914 0.00459506
0.894326 0.00458611
1.02159 0.00457592
1.16697 0.00456431
1.33303 0.00455108
1.52273 0.00453603
1.73942 0.0045189
1.98694 0.00449941
2.26969 0.00447727
2.59267 0.00445213
2.96162 0.00442359
3.38307 0.00439124
3.86449 0.00435461
4.41442 0.00431318
5.04261 0.00426638
5.76019 0.0042136
6.57989 0.00415419
7.51623 0.00408746
8.58581 0.00401268
9.80761 0.0039291
11.2033 0.00383597
12.7975 0.00373256
14.6187 0.00361819
16.6989 0.00349228
19.0753 0.00335436
21.7897 0.00320417
24.8905 0.00304169
28.4325 0.00286721
32.4785 0.00268143
37.1004 0.0024855
42.3799 0.00228107
48.4107 0.00207034
55.2997 0.00185603
63.169 0.00164137
72.1582 0.00142995
82.4266 0.00122559
94.1562 0.00103207
107.555 0.000852919
122.86 0.000691065
140.344 0.000548624
160.315 0.000426695
183.129 0.000325287
209.188 0.000243374
238.957 0.000179086
272.961 0.000129988
311.804 9.34031e-05
356.175 6.66998e-05
406.86 4.7516e-05
464.758 3.38787e-05
530.895 2.42356e-05
606.443 1.74224e-05
692.742 1.2596e-05
791.321 9.16036e-06
903.929 6.6999e-06
1032.56 4.92637e-06
1179.5 3.63977e-06
1347.35 2.70075e-06
1539.08 2.0116e-06
1758.09 1.5033e-06
2008.28 1.1267e-06
2294.06 8.46572e-07
2620.51 6.37476e-07
2993.42 4.80917e-07
3419.4 3.63377e-07
3905.99 2.74921e-07
4461.83 2.08215e-07
5096.76 1.57819e-07
5822.05 1.19684e-07
6650.54 9.07869e-08
7596.94 6.88641e-08
8678.01 5.2215e-08
9912.92 3.95595e-08
11323.6 2.99326e-08
12934.9 2.26048e-08
14775.6 1.70241e-08
16878.3 1.27723e-08
19280.1 9.53184e-09
22023.7 7.06168e-09
25157.8 5.17846e-09
28737.8 3.74268e-09
32827.3 2.64811e-09
37498.7 1.8138e-09
42835 1.17803e-09
48930.5 6.93754e-10
55893.5 3.25048e-10
63847.3 4.45103e-11
72933 -1.68778e-10
83311.7 -3.30791e-10
95167.2 -4.53724e-10
108710 -5.46892e-10
124180 -6.17412e-10
141851 -6.70722e-10
162037 -7.10978e-10
185095 -7.41365e-10
211435 -7.64325e-10
241523 -7.81745e-10
275892 -7.95092e-10
315153 -8.05535e-10
360000 -8.1404e-10


==> datafiles/MV/MV-Pb85-010.dat <==
0 0.00332341
1e-06 0.00332341
1.1423e-06 0.00332341
1.30486e-06 0.00332341
1.49054e-06 0.00332341
1.70265e-06 0.00332341
1.94495e-06 0.00332341
2.22172e-06 0.00332341
2.53788e-06 0.00332341
2.89903e-06 0.00332341
3.31157e-06 0.00332341
3.78282e-06 0.00332341
4.32112e-06 0.00332341
4.93603e-06 0.00332341
5.63845e-06 0.00332341
6.44082e-06 0.00332341
7.35737e-06 0.00332341
8.40435e-06 0.00332341
9.60032e-06 0.00332341
1.09665e-05 0.00332341
1.2527e-05 0.0033234
1.43097e-05 0.0033234
1.6346e-05 0.0033234
1.86721e-05 0.0033234
2.13292e-05 0.0033234
2.43644e-05 0.0033234
2.78316e-05 0.0033234
3.17921e-05 0.0033234
3.63162e-05 0.0033234
4.14842e-05 0.0033234
4.73875e-05 0.0033234
5.41309e-05 0.0033234
6.18339e-05 0.0033234
7.06331e-05 0.0033234
8.06845e-05 0.0033234
9.21661e-05 0.0033234
0.000105282 0.0033234
0.000120264 0.0033234
0.000137378 0.0033234
0.000156927 0.0033234
0.000179258 0.0033234
0.000204767 0.0033234
0.000233906 0.0033234
0.000267192 0.00332339
0.000305214 0.00332339
0.000348647 0.00332339
0.000398261 0.00332339
0.000454935 0.00332339
0.000519674 0.00332338
0.000593626 0.00332338
0.000678101 0.00332338
0.000774597 0.00332337
0.000884824 0.00332337
0.00101074 0.00332336
0.00115457 0.00332336
0.00131887 0.00332335
0.00150655 0.00332334
0.00172094 0.00332333
0.00196583 0.00332332
0.00224558 0.00332331
0.00256513 0.0033233
0.00293016 0.00332328
0.00334713 0.00332327
0.00382344 0.00332325
0.00436752 0.00332322
0.00498904 0.0033232
0.005699 0.00332317
0.00650998 0.00332314
0.00743638 0.0033231
0.0084946 0.00332305
0.00970341 0.003323
0.0110842 0.00332295
0.0126616 0.00332288
0.0144634 0.00332281
0.0165215 0.00332272
0.0188726 0.00332263
0.0215582 0.00332251
0.0246261 0.00332239
0.0281304 0.00332224
0.0321335 0.00332208
0.0367062 0.00332189
0.0419296 0.00332167
0.0478964 0.00332143
0.0547122 0.00332114
0.0624979 0.00332082
0.0713916 0.00332046
0.0815509 0.00332004
0.0931558 0.00331956
0.106412 0.00331901
0.121555 0.00331838
0.138853 0.00331767
0.158612 0.00331686
0.181183 0.00331592
0.206966 0.00331486
0.236418 0.00331365
0.270061 0.00331226
0.308492 0.00331068
0.352391 0.00330887
0.402538 0.00330681
0.45982 0.00330446
0.525254 0.00330177
0.6 0.0032987
0.685382 0.0032952
0.782914 0.00329121
0.894326 0.00328666
1.02159 0.00328147
1.16697 0.00327555
1.33303 0.0032688
1.52273 0.00326111
1.73942 0.00325234
1.98694 0.00324237
2.26969 0.00323102
2.59267 0.0032181
2.96162 0.00320341
3.38307 0.00318673
3.86449 0.00316779
4.41442 0.0031463
5.04261 0.00312195
5.76019 0.00309439
6.57989 0.00306324
7.51623 0.00302807
8.58581 0.00298845
9.80761 0.00294388
11.2033 0.00289386
12.7975 0.00283787
14.6187 0.00277538
16.6989 0.00270583
19.0753 0.00262874
21.7897 0.00254364
24.8905 0.00245014
28.4325 0.00234796
32.4785 0.00223699
37.1004 0.00211729
42.3799 0.0019892
48.4107 0.00185335
55.2997 0.0017107
63.169 0.00156259
72.1582 0.00141075
82.4266 0.0012573
94.1562 0.00110466
107.555 0.000955485
122.86 0.000812515
140.344 0.000678407
160.315 0.000555527
183.129 0.00044575
209.188 0.000350297
238.957 0.000269628
272.961 0.000203424
311.804 0.000150673
356.175 0.000109834
406.86 7.90552e-05
464.758 5.64018e-05
530.895 4.0049e-05
606.443 2.84108e-05
692.742 2.01991e-05
791.321 1.4425e-05
903.929 1.0361e-05
1032.56 7.48903e-06
1179.5 5.44729e-06
1347.35 3.9858e-06
1539.08 2.93228e-06
1758.09 2.1677e-06
2008.28 1.60935e-06
2294.06 1.19929e-06
2620.51 8.9662e-07
2993.42 6.72213e-07
3419.4 5.0518e-07
3905.99 3.80425e-07
4461.83 2.86965e-07
5096.76 2.16766e-07
5822.05 1.63916e-07
6650.54 1.24049e-07
7596.94 9.3923e-08
8678.01 7.11231e-08
9912.92 5.38456e-08
11323.6 4.07381e-08
12934.9 3.07848e-08
14775.6 2.32206e-08
16878.3 1.74683e-08
19280.1 1.30915e-08
22023.7 9.76001e-09
25157.8 7.2234e-09
28737.8 5.29168e-09
32827.3 3.82052e-09
37498.7 2.70017e-09
42835 1.84711e-09
48930.5 1.19777e-09
55893.5 7.03705e-10
63847.3 3.27991e-10
72933 4.24811e-11
83311.7 -1.74297e-10
95167.2 -3.38724e-10
108710 -4.63298e-10
124180 -5.57564e-10
141851 -6.28806e-10
162037 -6.82594e-10
185095 -7.23189e-10
211435 -7.53861e-10
241523 -7.77131e-10
275892 -7.94964e-10
315153 -8.08921e-10
360000 -8.20292e-10


==> datafiles/MV/MV-Pb85-011.dat <==
0 0.00237405
1e-06 0.00237405
1.1423e-06 0.00237405
1.30486e-06 0.00237405
1.49054e-06 0.00237405
1.70265e-06 0.00237405
1.94495e-06 0.00237405
2.22172e-06 0.00237405
2.53788e-06 0.00237405
2.89903e-06 0.00237405
3.31157e-06 0.00237405
3.78282e-06 0.00237405
4.32112e-06 0.00237405
4.93603e-06 0.00237405
5.63845e-06 0.00237405
6.44082e-06 0.00237405
7.35737e-06 0.00237405
8.40435e-06 0.00237405
9.60032e-06 0.00237405
1.09665e-05 0.00237405
1.2527e-05 0.00237405
1.43097e-05 0.00237405
1.6346e-05 0.00237405
1.86721e-05 0.00237405
2.13292e-05 0.00237405
2.43644e-05 0.00237405
2.78316e-05 0.00237405
3.17921e-05 0.00237405
3.63162e-05 0.00237405
4.14842e-05 0.00237405
4.73875e-05 0.00237405
5.41309e-05 0.00237405
6.18339e-05 0.00237405
7.06331e-05 0.00237405
8.06845e-05 0.00237405
9.21661e-05 0.00237405
0.000105282 0.00237405
0.000120264 0.00237405
0.000137378 0.00237405
0.000156927 0.00237405
0.000179258 0.00237405
0.000204767 0.00237405
0.000233906 0.00237405
0.000267192 0.00237405
0.000305214 0.00237405
0.000348647 0.00237405
0.000398261 0.00237405
0.000454935 0.00237405
0.000519674 0.00237404
0.000593626 0.00237404
0.000678101 0.00237404
0.000774597 0.00237404
0.000884824 0.00237404
0.00101074 0.00237403
0.00115457 0.00237403
0.00131887 0.00237403
0.00150655 0.00237402
0.00172094 0.00237402
0.00196583 0.00237401
0.00224558 0.00237401
0.00256513 0.002374
0.00293016 0.00237399
0.00334713 0.00237398
0.00382344 0.00237397
0.00436752 0.00237396
0.00498904 0.00237395
0.005699 0.00237393
0.00650998 0.00237392
0.00743638 0.0023739
0.0084946 0.00237388
0.00970341 0.00237385
0.0110842 0.00237382
0.0126616 0.00237379
0.0144634 0.00237375
0.0165215 0.00237371
0.0188726 0.00237366
0.0215582 0.0023736
0.0246261 0.00237354
0.0281304 0.00237346
0.0321335 0.00237338
0.0367062 0.00237328
0.0419296 0.00237317
0.0478964 0.00237305
0.0547122 0.00237291
0.0624979 0.00237274
0.0713916 0.00237256
0.0815509 0.00237234
0.0931558 0.0023721
0.106412 0.00237182
0.121555 0.0023715
0.138853 0.00237114
0.158612 0.00237073
0.181183 0.00237025
0.206966 0.00236971
0.236418 0.0023691
0.270061 0.00236839
0.308492 0.00236759
0.352391 0.00236667
0.402538 0.00236562
0.45982 0.00236442
0.525254 0.00236306
0.6 0.00236149
0.685382 0.00235971
0.782914 0.00235768
0.894326 0.00235536
1.02159 0.00235271
1.16697 0.00234969
1.33303 0.00234625
1.52273 0.00234232
1.73942 0.00233784
1.98694 0.00233274
2.26969 0.00232692
2.59267 0.0023203
2.96162 0.00231276
3.38307 0.00230418
3.86449 0.00229442
4.41442 0.00228333
5.04261 0.00227073
5.76019 0.00225643
6.57989 0.00224022
7.51623 0.00222186
8.58581 0.00220109
9.80761 0.00217762
11.2033 0.00215115
12.7975 0.00212134
14.6187 0.00208785
16.6989 0.0020503
19.0753 0.00200831
21.7897 0.0019615
24.8905 0.0019095
28.4325 0.00185195
32.4785 0.00178855
37.1004 0.00171904
42.3799 0.00164327
48.4107 0.00156121
55.2997 0.00147299
63.169 0.00137893
72.1582 0.00127957
82.4266 0.00117573
94.1562 0.00106849
107.555 0.000959193
122.86 0.000849464
140.344 0.00074112
160.315 0.000636104
183.129 0.000536374
209.188 0.000443762
238.957 0.000359833
272.961 0.000285744
311.804 0.000222144
356.175 0.000169118
406.86 0.000126212
464.758 9.25144e-05
530.895 6.67965e-05
606.443 4.76783e-05
692.742 3.37843e-05
791.321 2.38653e-05
903.929 1.687e-05
1032.56 1.19687e-05
1179.5 8.539e-06
1347.35 6.13239e-06
1539.08 4.43428e-06
1758.09 3.22761e-06
2008.28 2.36363e-06
2294.06 1.74038e-06
2620.51 1.28765e-06
2993.42 9.56671e-07
3419.4 7.13342e-07
3905.99 5.33552e-07
4461.83 4.00127e-07
5096.76 3.00731e-07
5822.05 2.26438e-07
6650.54 1.70746e-07
7596.94 1.28893e-07
8678.01 9.73709e-08
9912.92 7.35849e-08
11323.6 5.56072e-08
12934.9 4.20003e-08
14775.6 3.16894e-08
16878.3 2.38683e-08
19280.1 1.79308e-08
22023.7 1.34202e-08
25157.8 9.99189e-09
28737.8 7.38514e-09
32827.3 5.40261e-09
37498.7 3.89465e-09
42835 2.7477e-09
48930.5 1.87547e-09
55893.5 1.21238e-09
63847.3 7.08497e-10
72933 3.25842e-10
83311.7 3.54745e-11
95167.2 -1.84657e-10
108710 -3.51362e-10
124180 -4.77457e-10
141851 -5.72723e-10
162037 -6.44629e-10
185095 -6.98886e-10
211435 -7.39874e-10
241523 -7.7097e-10
275892 -7.948e-10
315153 -8.13454e-10
360000 -8.2866e-10


==> datafiles/MV/MV-Pb85-012.dat <==
0 0.00169827
1e-06 0.00169827
1.1423e-06 0.00169827
1.30486e-06 0.00169827
1.49054e-06 0.00169827
1.70265e-06 0.00169827
1.94495e-06 0.00169827
2.22172e-06 0.00169827
2.53788e-06 0.00169827
2.89903e-06 0.00169827
3.31157e-06 0.00169827
3.78282e-06 0.00169827
4.32112e-06 0.00169827
4.93603e-06 0.00169827
5.63845e-06 0.00169827
6.44082e-06 0.00169827
7.35737e-06 0.00169827
8.40435e-06 0.00169827
9.60032e-06 0.00169827
1.09665e-05 0.00169827
1.2527e-05 0.00169827
1.43097e-05 0.00169827
1.6346e-05 0.00169827
1.86721e-05 0.00169827
2.13292e-05 0.00169827
2.43644e-05 0.00169827
2.78316e-05 0.00169827
3.17921e-05 0.00169827
3.63162e-05 0.00169827
4.14842e-05 0.00169827
4.73875e-05 0.00169827
5.41309e-05 0.00169827
6.18339e-05 0.00169827
7.06331e-05 0.00169827
8.06845e-05 0.00169827
9.21661e-05 0.00169827
0.000105282 0.00169827
0.000120264 0.00169827
0.000137378 0.00169827
0.000156927 0.00169827
0.000179258 0.00169827
0.000204767 0.00169827
0.000233906 0.00169827
0.000267192 0.00169826
0.000305214 0.00169826
0.000348647 0.00169826
0.000398261 0.00169826
0.000454935 0.00169826
0.000519674 0.00169826
0.000593626 0.00169826
0.000678101 0.00169826
0.000774597 0.00169826
0.000884824 0.00169826
0.00101074 0.00169826
0.00115457 0.00169826
0.00131887 0.00169825
0.00150655 0.00169825
0.00172094 0.00169825
0.00196583 0.00169825
0.00224558 0.00169824
0.00256513 0.00169824
0.00293016 0.00169824
0.00334713 0.00169823
0.00382344 0.00169823
0.00436752 0.00169822
0.00498904 0.00169821
0.005699 0.00169821
0.00650998 0.0016982
0.00743638 0.00169819
0.0084946 0.00169818
0.00970341 0.00169816
0.0110842 0.00169815
0.0126616 0.00169813
0.0144634 0.00169811
0.0165215 0.00169809
0.0188726 0.00169807
0.0215582 0.00169804
0.0246261 0.001698
0.0281304 0.00169797
0.0321335 0.00169792
0.0367062 0.00169788
0.0419296 0.00169782
0.0478964 0.00169776
0.0547122 0.00169768
0.0624979 0.0016976
0.0713916 0.0016975
0.0815509 0.0016974
0.0931558 0.00169727
0.106412 0.00169713
0.121555 0.00169697
0.138853 0.00169678
0.158612 0.00169657
0.181183 0.00169633
0.206966 0.00169606
0.236418 0.00169574
0.270061 0.00169538
0.308492 0.00169497
0.352391 0.00169451
0.402538 0.00169397
0.45982 0.00169336
0.525254 0.00169266
0.6 0.00169187
0.685382 0.00169096
0.782914 0.00168992
0.894326 0.00168874
1.02159 0.00168739
1.16697 0.00168584
1.33303 0.00168408
1.52273 0.00168208
1.73942 0.00167979
1.98694 0.00167717
2.26969 0.0016742
2.59267 0.0016708
2.96162 0.00166693
3.38307 0.00166252
3.86449 0.0016575
4.41442 0.00165179
5.04261 0.00164529
5.76019 0.0016379
6.57989 0.0016295
7.51623 0.00161997
8.58581 0.00160915
9.80761 0.00159689
11.2033 0.00158301
12.7975 0.00156732
14.6187 0.0015496
16.6989 0.00152963
19.0753 0.00150716
21.7897 0.00148194
24.8905 0.0014537
28.4325 0.00142215
32.4785 0.00138704
37.1004 0.00134809
42.3799 0.00130506
48.4107 0.00125775
55.2997 0.00120602
63.169 0.00114977
72.1582 0.00108904
82.4266 0.00102398
94.1562 0.000954885
107.555 0.000882223
122.86 0.000806659
140.344 0.000729057
160.315 0.000650473
183.129 0.000572136
209.188 0.0004954
238.957 0.000421676
272.961 0.000352346
311.804 0.000288656
356.175 0.000231615
406.86 0.000181901
464.758 0.000139804
530.895 0.000105211
606.443 7.76356e-05
692.742 5.63044e-05
791.321 4.02657e-05
903.929 2.85101e-05
1032.56 2.0075e-05
1179.5 1.41181e-05
1347.35 9.95292e-06
1539.08 7.05244e-06
1758.09 5.0307e-06
2008.28 3.61487e-06
2294.06 2.61641e-06
2620.51 1.9066e-06
2993.42 1.39786e-06
3419.4 1.03039e-06
3905.99 7.63075e-07
4461.83 5.67375e-07
5096.76 4.23305e-07
5822.05 3.16724e-07
6650.54 2.37543e-07
7596.94 1.78501e-07
8678.01 1.34335e-07
9912.92 1.01206e-07
11323.6 7.62959e-08
12934.9 5.75282e-08
14775.6 4.33633e-08
16878.3 3.26565e-08
19280.1 2.45533e-08
22023.7 1.84142e-08
25157.8 1.37593e-08
28737.8 1.02273e-08
32827.3 7.54608e-09
37498.7 5.51005e-09
42835 3.96368e-09
48930.5 2.78922e-09
55893.5 1.89736e-09
63847.3 1.22033e-09
72933 7.06638e-10
83311.7 3.17138e-10
95167.2 2.2056e-11
108710 -2.01272e-10
124180 -3.70107e-10
141851 -4.97605e-10
162037 -5.93801e-10
185095 -6.66364e-10
211435 -7.21167e-10
241523 -7.62736e-10
275892 -7.94592e-10
315153 -8.19533e-10
360000 -8.39871e-10


==> datafiles/MV/MV-Pb85-013.dat <==
0 0.00121663
1e-06 0.00121663
1.1423e-06 0.00121663
1.30486e-06 0.00121663
1.49054e-06 0.00121663
1.70265e-06 0.00121663
1.94495e-06 0.00121663
2.22172e-06 0.00121663
2.53788e-06 0.00121663
2.89903e-06 0.00121663
3.31157e-06 0.00121663
3.78282e-06 0.00121663
4.32112e-06 0.00121663
4.93603e-06 0.00121663
5.63845e-06 0.00121663
6.44082e-06 0.00121663
7.35737e-06 0.00121663
8.40435e-06 0.00121663
9.60032e-06 0.00121663
1.09665e-05 0.00121663
1.2527e-05 0.00121663
1.43097e-05 0.00121663
1.6346e-05 0.00121663
1.86721e-05 0.00121663
2.13292e-05 0.00121663
2.43644e-05 0.00121663
2.78316e-05 0.00121663
3.17921e-05 0.00121663
3.63162e-05 0.00121663
4.14842e-05 0.00121663
4.73875e-05 0.00121663
5.41309e-05 0.00121663
6.18339e-05 0.00121663
7.06331e-05 0.00121663
8.06845e-05 0.00121663
9.21661e-05 0.00121663
0.000105282 0.00121663
0.000120264 0.00121663
0.000137378 0.00121663
0.000156927 0.00121663
0.000179258 0.00121663
0.000204767 0.00121663
0.000233906 0.00121662
0.000267192 0.00121662
0.000305214 0.00121662
0.000348647 0.00121662
0.000398261 0.00121662
0.000454935 0.00121662
0.000519674 0.00121662
0.000593626 0.00121662
0.000678101 0.00121662
0.000774597 0.00121662
0.000884824 0.00121662
0.00101074 0.00121662
0.00115457 0.00121662
0.00131887 0.00121662
0.00150655 0.00121662
0.00172094 0.00121662
0.00196583 0.00121662
0.00224558 0.00121661
0.00256513 0.00121661
0.00293016 0.00121661
0.00334713 0.00121661
0.00382344 0.00121661
0.00436752 0.0012166
0.00498904 0.0012166
0.005699 0.0012166
0.00650998 0.00121659
0.00743638 0.00121659
0.0084946 0.00121658
0.00970341 0.00121657
0.0110842 0.00121657
0.0126616 0.00121656
0.0144634 0.00121655
0.0165215 0.00121654
0.0188726 0.00121652
0.0215582 0.00121651
0.0246261 0.00121649
0.0281304 0.00121647
0.0321335 0.00121645
0.0367062 0.00121643
0.0419296 0.0012164
0.0478964 0.00121636
0.0547122 0.00121633
0.0624979 0.00121629
0.0713916 0.00121624
0.0815509 0.00121618
0.0931558 0.00121612
0.106412 0.00121605
0.121555 0.00121596
0.138853 0.00121587
0.158612 0.00121576
0.181183 0.00121564
0.206966 0.0012155
0.236418 0.00121534
0.270061 0.00121515
0.308492 0.00121494
0.352391 0.0012147
0.402538 0.00121443
0.45982 0.00121412
0.525254 0.00121376
0.6 0.00121336
0.685382 0.00121289
0.782914 0.00121236
0.894326 0.00121176
1.02159 0.00121106
1.16697 0.00121028
1.33303 0.00120937
1.52273 0.00120835
1.73942 0.00120717
1.98694 0.00120584
2.26969 0.00120431
2.59267 0.00120257
2.96162 0.00120058
3.38307 0.00119832
3.86449 0.00119573
4.41442 0.00119279
5.04261 0.00118944
5.76019 0.00118563
6.57989 0.00118129
7.51623 0.00117635
8.58581 0.00117074
9.80761 0.00116437
11.2033 0.00115713
12.7975 0.00114892
14.6187 0.00113963
16.6989 0.00112911
19.0753 0.00111723
21.7897 0.00110382
24.8905 0.00108872
28.4325 0.00107175
32.4785 0.00105271
37.1004 0.00103142
42.3799 0.00100767
48.4107 0.000981279
55.2997 0.000952053
63.169 0.000919833
72.1582 0.000884487
82.4266 0.000845928
94.1562 0.000804133
107.555 0.000759155
122.86 0.000711147
140.344 0.000660377
160.315 0.000607242
183.129 0.000552284
209.188 0.000496185
238.957 0.000439765
272.961 0.000383951
311.804 0.000329746
356.175 0.000278163
406.86 0.000230164
464.758 0.000186578
530.895 0.000148034
606.443 0.000114899
692.742 8.72481e-05
791.321 6.48725e-05
903.929 4.73166e-05
1032.56 3.39501e-05
1179.5 2.40537e-05
1347.35 1.69032e-05
1539.08 1.18366e-05
1758.09 8.29522e-06
2008.28 5.83792e-06
2294.06 4.13533e-06
2620.51 2.95174e-06
2993.42 2.12355e-06
3419.4 1.53921e-06
3905.99 1.12328e-06
4461.83 8.24679e-07
5096.76 6.086e-07
5822.05 4.5113e-07
6650.54 3.35654e-07
7596.94 2.50514e-07
8678.01 1.87446e-07
9912.92 1.40537e-07
11323.6 1.05526e-07
12934.9 7.93167e-08
14775.6 5.96454e-08
16878.3 4.48489e-08
19280.1 3.36985e-08
22023.7 2.52824e-08
25157.8 1.89218e-08
28737.8 1.41097e-08
32827.3 1.04659e-08
37498.7 7.70511e-09
42835 5.61243e-09
48930.5 4.02581e-09
55893.5 2.82281e-09
63847.3 1.91082e-09
72933 1.21968e-09
83311.7 6.96189e-10
95167.2 2.99965e-10
108710 3.35372e-13
124180 -2.26021e-10
141851 -3.96849e-10
162037 -5.25667e-10
185095 -6.22792e-10
211435 -6.9612e-10
241523 -7.51726e-10
275892 -7.94335e-10
315153 -8.27698e-10
360000 -8.54915e-10


==> datafiles/MV/MV-Pb85-014.dat <==
0 0.000872889
1e-06 0.000872889
1.1423e-06 0.000872889
1.30486e-06 0.000872889
1.49054e-06 0.000872889
1.70265e-06 0.000872889
1.94495e-06 0.000872889
2.22172e-06 0.000872889
2.53788e-06 0.000872889
2.89903e-06 0.000872889
3.31157e-06 0.000872889
3.78282e-06 0.000872889
4.32112e-06 0.000872889
4.93603e-06 0.000872889
5.63845e-06 0.000872889
6.44082e-06 0.000872889
7.35737e-06 0.000872889
8.40435e-06 0.000872889
9.60032e-06 0.000872889
1.09665e-05 0.000872889
1.2527e-05 0.000872889
1.43097e-05 0.000872889
1.6346e-05 0.000872889
1.86721e-05 0.000872889
2.13292e-05 0.000872889
2.43644e-05 0.000872889
2.78316e-05 0.000872889
3.17921e-05 0.000872889
3.63162e-05 0.000872889
4.14842e-05 0.000872889
4.73875e-05 0.000872889
5.41309e-05 0.000872889
6.18339e-05 0.000872889
7.06331e-05 0.000872889
8.06845e-05 0.000872889
9.21661e-05 0.000872889
0.000105282 0.000872889
0.000120264 0.000872889
0.000137378 0.000872889
0.000156927 0.000872889
0.000179258 0.000872889
0.000204767 0.000872889
0.000233906 0.000872889
0.000267192 0.000872888
0.000305214 0.000872888
0.000348647 0.000872888
0.000398261 0.000872888
0.000454935 0.000872888
0.000519674 0.000872888
0.000593626 0.000872888
0.000678101 0.000872887
0.000774597 0.000872887
0.000884824 0.000872887
0.00101074 0.000872886
0.00115457 0.000872886
0.00131887 0.000872885
0.00150655 0.000872885
0.00172094 0.000872884
0.00196583 0.000872884
0.00224558 0.000872883
0.00256513 0.000872882
0.00293016 0.000872881
0.00334713 0.00087288
0.00382344 0.000872878
0.00436752 0.000872877
0.00498904 0.000872875
0.005699 0.000872873
0.00650998 0.000872871
0.00743638 0.000872868
0.0084946 0.000872865
0.00970341 0.000872862
0.0110842 0.000872858
0.0126616 0.000872854
0.0144634 0.000872849
0.0165215 0.000872843
0.0188726 0.000872836
0.0215582 0.000872829
0.0246261 0.00087282
0.0281304 0.000872811
0.0321335 0.000872799
0.0367062 0.000872787
0.0419296 0.000872772
0.0478964 0.000872755
0.0547122 0.000872736
0.0624979 0.000872715
0.0713916 0.00087269
0.0815509 0.000872661
0.0931558 0.000872629
0.106412 0.000872592
0.121555 0.00087255
0.138853 0.000872501
0.158612 0.000872446
0.181183 0.000872383
0.206966 0.000872311
0.236418 0.000872229
0.270061 0.000872135
0.308492 0.000872027
0.352391 0.000871905
0.402538 0.000871765
0.45982 0.000871605
0.525254 0.000871423
0.6 0.000871214
0.685382 0.000870976
0.782914 0.000870704
0.894326 0.000870394
1.02159 0.000870039
1.16697 0.000869634
1.33303 0.000869172
1.52273 0.000868645
1.73942 0.000868043
1.98694 0.000867355
2.26969 0.000866571
2.59267 0.000865676
2.96162 0.000864655
3.38307 0.00086349
3.86449 0.000862161
4.41442 0.000860646
5.04261 0.00085892
5.76019 0.000856951
6.57989 0.000854709
7.51623 0.000852156
8.58581 0.000849249
9.80761 0.000845943
11.2033 0.000842182
12.7975 0.000837909
14.6187 0.000833057
16.6989 0.000827551
19.0753 0.000821311
21.7897 0.000814245
24.8905 0.000806255
28.4325 0.000797232
32.4785 0.00078706
37.1004 0.000775613
42.3799 0.00076276
48.4107 0.000748361
55.2997 0.000732276
63.169 0.000714363
72.1582 0.000694485
82.4266 0.000672517
94.1562 0.000648349
107.555 0.000621901
122.86 0.00059313
140.344 0.000562041
160.315 0.000528705
183.129 0.000493266
209.188 0.00045596
238.957 0.000417119
272.961 0.00037718
311.804 0.00033668
356.175 0.000296249
406.86 0.000256584
464.758 0.000218417
530.895 0.00018247
606.443 0.000149399
692.742 0.000119743
791.321 9.38728e-05
903.929 7.19571e-05
1032.56 5.39527e-05
1179.5 3.96189e-05
1347.35 2.85586e-05
1539.08 2.02755e-05
1758.09 1.42386e-05
2008.28 9.93847e-06
2294.06 6.92821e-06
2620.51 4.84375e-06
2993.42 3.4067e-06
3419.4 2.41464e-06
3905.99 1.72589e-06
4461.83 1.24377e-06
5096.76 9.03108e-07
5822.05 6.6014e-07
6650.54 4.85321e-07
7596.94 3.58541e-07
8678.01 2.65961e-07
9912.92 1.97947e-07
11323.6 1.47722e-07
12934.9 1.10467e-07
14775.6 8.2728e-08
16878.3 6.2007e-08
19280.1 4.64855e-08
22023.7 3.48316e-08
25157.8 2.60642e-08
28737.8 1.94576e-08
32827.3 1.44726e-08
37498.7 1.07072e-08
42835 7.86072e-09
48930.5 5.7077e-09
55893.5 4.07866e-09
63847.3 2.84596e-09
72933 1.91329e-09
83311.7 1.20786e-09
95167.2 6.74604e-10
108710 2.71795e-10
124180 -3.22107e-11
141851 -2.61444e-10
162037 -4.34177e-10
185095 -5.6433e-10
211435 -6.62543e-10
241523 -7.36991e-10
275892 -7.94028e-10
315153 -8.3869e-10
360000 -8.75143e-10


==> datafiles/MV/MV-Pb85-015.dat <==
0 0.000627218
1e-06 0.000627218
1.1423e-06 0.000627218
1.30486e-06 0.000627218
1.49054e-06 0.000627218
1.70265e-06 0.000627218
1.94495e-06 0.000627218
2.22172e-06 0.000627218
2.53788e-06 0.000627218
2.89903e-06 0.000627218
3.31157e-06 0.000627218
3.78282e-06 0.000627218
4.32112e-06 0.000627218
4.93603e-06 0.000627218
5.63845e-06 0.000627218
6.44082e-06 0.000627218
7.35737e-06 0.000627218
8.40435e-06 0.000627218
9.60032e-06 0.000627218
1.09665e-05 0.000627218
1.2527e-05 0.000627218
1.43097e-05 0.000627218
1.6346e-05 0.000627218
1.86721e-05 0.000627218
2.13292e-05 0.000627218
2.43644e-05 0.000627218
2.78316e-05 0.000627218
3.17921e-05 0.000627218
3.63162e-05 0.000627218
4.14842e-05 0.000627218
4.73875e-05 0.000627218
5.41309e-05 0.000627218
6.18339e-05 0.000627218
7.06331e-05 0.000627218
8.06845e-05 0.000627218
9.21661e-05 0.000627218
0.000105282 0.000627218
0.000120264 0.000627218
0.000137378 0.000627218
0.000156927 0.000627218
0.000179258 0.000627218
0.000204767 0.000627218
0.000233906 0.000627218
0.000267192 0.000627218
0.000305214 0.000627218
0.000348647 0.000627218
0.000398261 0.000627218
0.000454935 0.000627218
0.000519674 0.000627218
0.000593626 0.000627218
0.000678101 0.000627217
0.000774597 0.000627217
0.000884824 0.000627217
0.00101074 0.000627217
0.00115457 0.000627217
0.00131887 0.000627216
0.00150655 0.000627216
0.00172094 0.000627216
0.00196583 0.000627216
0.00224558 0.000627215
0.00256513 0.000627215
0.00293016 0.000627214
0.00334713 0.000627214
0.00382344 0.000627213
0.00436752 0.000627212
0.00498904 0.000627211
0.005699 0.00062721
0.00650998 0.000627209
0.00743638 0.000627208
0.0084946 0.000627206
0.00970341 0.000627204
0.0110842 0.000627202
0.0126616 0.0006272
0.0144634 0.000627198
0.0165215 0.000627195
0.0188726 0.000627191
0.0215582 0.000627187
0.0246261 0.000627183
0.0281304 0.000627178
0.0321335 0.000627172
0.0367062 0.000627166
0.0419296 0.000627158
0.0478964 0.00062715
0.0547122 0.00062714
0.0624979 0.000627129
0.0713916 0.000627116
0.0815509 0.000627101
0.0931558 0.000627085
0.106412 0.000627066
0.121555 0.000627044
0.138853 0.000627019
0.158612 0.000626991
0.181183 0.000626958
0.206966 0.000626921
0.236418 0.000626879
0.270061 0.000626831
0.308492 0.000626776
0.352391 0.000626713
0.402538 0.000626641
0.45982 0.000626559
0.525254 0.000626465
0.6 0.000626358
0.685382 0.000626235
0.782914 0.000626095
0.894326 0.000625936
1.02159 0.000625754
1.16697 0.000625545
1.33303 0.000625308
1.52273 0.000625036
1.73942 0.000624727
1.98694 0.000624373
2.26969 0.000623969
2.59267 0.000623508
2.96162 0.000622982
3.38307 0.000622382
3.86449 0.000621697
4.41442 0.000620916
5.04261 0.000620024
5.76019 0.000619008
6.57989 0.000617849
7.51623 0.000616528
8.58581 0.000615023
9.80761 0.000613309
11.2033 0.000611357
12.7975 0.000609135
14.6187 0.000606608
16.6989 0.000603735
19.0753 0.000600472
21.7897 0.000596768
24.8905 0.000592567
28.4325 0.000587807
32.4785 0.000582421
37.1004 0.000576335
42.3799 0.000569466
48.4107 0.000561729
55.2997 0.000553031
63.169 0.000543274
72.1582 0.000532357
82.4266 0.000520179
94.1562 0.000506638
107.555 0.000491639
122.86 0.000475096
140.344 0.00045694
160.315 0.000437124
183.129 0.000415631
209.188 0.000392487
238.957 0.000367766
272.961 0.000341602
311.804 0.000314197
356.175 0.000285824
406.86 0.000256834
464.758 0.000227648
530.895 0.000198744
606.443 0.000170643
692.742 0.000143874
791.321 0.000118942
903.929 9.62861e-05
1032.56 7.62424e-05
1179.5 5.90121e-05
1347.35 4.4644e-05
1539.08 3.30351e-05
1758.09 2.39512e-05
2008.28 1.70628e-05
2294.06 1.19911e-05
2620.51 8.35285e-06
2993.42 5.79706e-06
3419.4 4.02788e-06
3905.99 2.81272e-06
4461.83 1.97908e-06
5096.76 1.40478e-06
5822.05 1.00602e-06
6650.54 7.26465e-07
7596.94 5.28479e-07
8678.01 3.86902e-07
9912.92 2.84772e-07
11323.6 2.10529e-07
12934.9 1.56199e-07
14775.6 1.16212e-07
16878.3 8.66396e-08
19280.1 6.46777e-08
22023.7 4.83106e-08
25157.8 3.60768e-08
28737.8 2.69098e-08
32827.3 2.00266e-08
37498.7 1.48495e-08
42835 1.09504e-08
48930.5 8.0109e-09
55893.5 5.79313e-09
63847.3 4.11914e-09
72933 2.85539e-09
83311.7 1.9014e-09
95167.2 1.18148e-09
108710 6.38495e-10
124180 2.29235e-10
141851 -7.9008e-11
162037 -3.11043e-10
185095 -4.85729e-10
211435 -6.17451e-10
241523 -7.17248e-10
275892 -7.93681e-10
315153 -8.53533e-10
360000 -9.02413e-10


==> datafiles/MV/MV-Pb85-016.dat <==
0 0.000451375
1e-06 0.000451375
1.1423e-06 0.000451375
1.30486e-06 0.000451375
1.49054e-06 0.000451375
1.70265e-06 0.000451375
1.94495e-06 0.000451375
2.22172e-06 0.000451375
2.53788e-06 0.000451375
2.89903e-06 0.000451375
3.31157e-06 0.000451375
3.78282e-06 0.000451375
4.32112e-06 0.000451375
4.93603e-06 0.000451375
5.63845e-06 0.000451375
6.44082e-06 0.000451375
7.35737e-06 0.000451375
8.40435e-06 0.000451375
9.60032e-06 0.000451375
1.09665e-05 0.000451375
1.2527e-05 0.000451375
1.43097e-05 0.000451375
1.6346e-05 0.000451375
1.86721e-05 0.000451375
2.13292e-05 0.000451375
2.43644e-05 0.000451375
2.78316e-05 0.000451375
3.17921e-05 0.000451375
3.63162e-05 0.000451375
4.14842e-05 0.000451375
4.73875e-05 0.000451375
5.41309e-05 0.000451375
6.18339e-05 0.000451375
7.06331e-05 0.000451375
8.06845e-05 0.000451375
9.21661e-05 0.000451375
0.000105282 0.000451375
0.000120264 0.000451375
0.000137378 0.000451375
0.000156927 0.000451375
0.000179258 0.000451375
0.000204767 0.000451375
0.000233906 0.000451375
0.000267192 0.000451375
0.000305214 0.000451375
0.000348647 0.000451374
0.000398261 0.000451374
0.000454935 0.000451374
0.000519674 0.000451374
0.000593626 0.000451374
0.000678101 0.000451374
0.000774597 0.000451374
0.000884824 0.000451374
0.00101074 0.000451374
0.00115457 0.000451374
0.00131887 0.000451374
0.00150655 0.000451374
0.00172094 0.000451373
0.00196583 0.000451373
0.00224558 0.000451373
0.00256513 0.000451373
0.00293016 0.000451373
0.00334713 0.000451372
0.00382344 0.000451372
0.00436752 0.000451372
0.00498904 0.000451371
0.005699 0.000451371
0.00650998 0.00045137
0.00743638 0.000451369
0.0084946 0.000451368
0.00970341 0.000451368
0.0110842 0.000451367
0.0126616 0.000451365
0.0144634 0.000451364
0.0165215 0.000451363
0.0188726 0.000451361
0.0215582 0.000451359
0.0246261 0.000451357
0.0281304 0.000451354
0.0321335 0.000451351
0.0367062 0.000451348
0.0419296 0.000451344
0.0478964 0.000451339
0.0547122 0.000451334
0.0624979 0.000451329
0.0713916 0.000451322
0.0815509 0.000451314
0.0931558 0.000451306
0.106412 0.000451296
0.121555 0.000451285
0.138853 0.000451272
0.158612 0.000451257
0.181183 0.000451241
0.206966 0.000451222
0.236418 0.0004512
0.270061 0.000451175
0.308492 0.000451147
0.352391 0.000451114
0.402538 0.000451077
0.45982 0.000451035
0.525254 0.000450986
0.6 0.000450931
0.685382 0.000450868
0.782914 0.000450796
0.894326 0.000450714
1.02159 0.00045062
1.16697 0.000450512
1.33303 0.00045039
1.52273 0.00045025
1.73942 0.00045009
1.98694 0.000449907
2.26969 0.000449699
2.59267 0.000449461
2.96162 0.000449189
3.38307 0.000448879
3.86449 0.000448526
4.41442 0.000448122
5.04261 0.000447661
5.76019 0.000447135
6.57989 0.000446535
7.51623 0.000445851
8.58581 0.000445071
9.80761 0.000444182
11.2033 0.000443168
12.7975 0.000442014
14.6187 0.000440699
16.6989 0.000439202
19.0753 0.000437499
21.7897 0.000435562
24.8905 0.000433361
28.4325 0.000430862
32.4785 0.000428026
37.1004 0.000424811
42.3799 0.00042117
48.4107 0.000417053
55.2997 0.000412404
63.169 0.000407161
72.1582 0.000401261
82.4266 0.000394635
94.1562 0.000387211
107.555 0.000378915
122.86 0.000369675
140.344 0.000359418
160.315 0.00034808
183.129 0.000335602
209.188 0.000321942
238.957 0.000307076
272.961 0.000291006
311.804 0.000273766
356.175 0.000255429
406.86 0.000236115
464.758 0.000215994
530.895 0.000195291
606.443 0.000174283
692.742 0.000153298
791.321 0.000132697
903.929 0.000112865
1032.56 9.41771e-05
1179.5 7.69815e-05
1347.35 6.15631e-05
1539.08 4.812e-05
1758.09 3.67449e-05
2008.28 2.7418e-05
2294.06 2.00144e-05
2620.51 1.43253e-05
2993.42 1.00886e-05
3419.4 7.02263e-06
3905.99 4.85735e-06
4461.83 3.35618e-06
5096.76 2.32735e-06
5822.05 1.62528e-06
6650.54 1.14515e-06
7596.94 8.14531e-07
8678.01 5.8464e-07
9912.92 4.23058e-07
11323.6 3.08284e-07
12934.9 2.25964e-07
14775.6 1.66417e-07
16878.3 1.23024e-07
19280.1 9.1204e-08
22023.7 6.77459e-08
25157.8 5.03746e-08
28737.8 3.74621e-08
32827.3 2.78336e-08
37498.7 2.06352e-08
42835 1.5242e-08
48930.5 1.11945e-08
55893.5 8.1529e-09
63847.3 5.86506e-09
72933 4.14311e-09
83311.7 2.84671e-09
95167.2 1.87067e-09
108710 1.13602e-09
124180 5.83292e-10
141851 1.67649e-10
162037 -1.44805e-10
185095 -3.79758e-10
211435 -5.56753e-10
241523 -6.90749e-10
275892 -7.93328e-10
315153 -8.73656e-10
360000 -9.39303e-10


==> datafiles/MV/MV-Pb85-017.dat <==
0 0.000325322
1e-06 0.000325322
1.1423e-06 0.000325322
1.30486e-06 0.000325322
1.49054e-06 0.000325322
1.70265e-06 0.000325322
1.94495e-06 0.000325322
2.22172e-06 0.000325322
2.53788e-06 0.000325322
2.89903e-06 0.000325322
3.31157e-06 0.000325322
3.78282e-06 0.000325322
4.32112e-06 0.000325322
4.93603e-06 0.000325322
5.63845e-06 0.000325322
6.44082e-06 0.000325322
7.35737e-06 0.000325322
8.40435e-06 0.000325322
9.60032e-06 0.000325322
1.09665e-05 0.000325322
1.2527e-05 0.000325322
1.43097e-05 0.000325322
1.6346e-05 0.000325322
1.86721e-05 0.000325322
2.13292e-05 0.000325322
2.43644e-05 0.000325322
2.78316e-05 0.000325322
3.17921e-05 0.000325322
3.63162e-05 0.000325322
4.14842e-05 0.000325322
4.73875e-05 0.000325322
5.41309e-05 0.000325322
6.18339e-05 0.000325322
7.06331e-05 0.000325322
8.06845e-05 0.000325322
9.21661e-05 0.000325322
0.000105282 0.000325322
0.000120264 0.000325322
0.000137378 0.000325322
0.000156927 0.000325322
0.000179258 0.000325322
0.000204767 0.000325322
0.000233906 0.000325322
0.000267192 0.000325322
0.000305214 0.000325322
0.000348647 0.000325322
0.000398261 0.000325322
0.000454935 0.000325322
0.000519674 0.000325322
0.000593626 0.000325322
0.000678101 0.000325322
0.000774597 0.000325322
0.000884824 0.000325322
0.00101074 0.000325321
0.00115457 0.000325321
0.00131887 0.000325321
0.00150655 0.000325321
0.00172094 0.000325321
0.00196583 0.000325321
0.00224558 0.000325321
0.00256513 0.000325321
0.00293016 0.000325321
0.00334713 0.000325321
0.00382344 0.00032532
0.00436752 0.00032532
0.00498904 0.00032532
0.005699 0.00032532
0.00650998 0.000325319
0.00743638 0.000325319
0.0084946 0.000325319
0.00970341 0.000325318
0.0110842 0.000325318
0.0126616 0.000325317
0.0144634 0.000325316
0.0165215 0.000325316
0.0188726 0.000325315
0.0215582 0.000325314
0.0246261 0.000325312
0.0281304 0.000325311
0.0321335 0.00032531
0.0367062 0.000325308
0.0419296 0.000325306
0.0478964 0.000325304
0.0547122 0.000325301
0.0624979 0.000325298
0.0713916 0.000325295
0.0815509 0.000325291
0.0931558 0.000325286
0.106412 0.000325281
0.121555 0.000325275
0.138853 0.000325269
0.158612 0.000325261
0.181183 0.000325253
0.206966 0.000325243
0.236418 0.000325231
0.270061 0.000325219
0.308492 0.000325204
0.352391 0.000325187
0.402538 0.000325168
0.45982 0.000325146
0.525254 0.000325121
0.6 0.000325092
0.685382 0.00032506
0.782914 0.000325023
0.894326 0.00032498
1.02159 0.000324931
1.16697 0.000324876
1.33303 0.000324812
1.52273 0.00032474
1.73942 0.000324657
1.98694 0.000324563
2.26969 0.000324455
2.59267 0.000324332
2.96162 0.000324191
3.38307 0.000324031
3.86449 0.000323847
4.41442 0.000323638
5.04261 0.000323399
5.76019 0.000323127
6.57989 0.000322816
7.51623 0.000322461
8.58581 0.000322056
9.80761 0.000321594
11.2033 0.000321067
12.7975 0.000320467
14.6187 0.000319782
16.6989 0.000319002
19.0753 0.000318113
21.7897 0.000317102
24.8905 0.00031595
28.4325 0.000314641
32.4785 0.000313152
37.1004 0.00031146
42.3799 0.00030954
48.4107 0.000307363
55.2997 0.000304895
63.169 0.000302103
72.1582 0.000298947
82.4266 0.000295386
94.1562 0.000291374
107.555 0.000286863
122.86 0.000281802
140.344 0.00027614
160.315 0.000269822
183.129 0.000262796
209.188 0.000255012
238.957 0.000246426
272.961 0.000237
311.804 0.00022671
356.175 0.000215546
406.86 0.000203522
464.758 0.000190675
530.895 0.000177074
606.443 0.000162823
692.742 0.000148065
791.321 0.000132981
903.929 0.000117791
1032.56 0.000102746
1179.5 8.81178e-05
1347.35 7.41839e-05
1539.08 6.12099e-05
1758.09 4.94276e-05
2008.28 3.90146e-05
2294.06 3.00776e-05
2620.51 2.26425e-05
2993.42 1.66549e-05
3419.4 1.19902e-05
3905.99 8.47307e-06
4461.83 5.90194e-06
5096.76 4.07321e-06
5822.05 2.80102e-06
6650.54 1.92955e-06
7596.94 1.33725e-06
8678.01 9.34899e-07
9912.92 6.601e-07
11323.6 4.7065e-07
12934.9 3.38571e-07
14775.6 2.4543e-07
16878.3 1.79046e-07
19280.1 1.31284e-07
22023.7 9.66391e-08
25157.8 7.13356e-08
28737.8 5.27472e-08
32827.3 3.90253e-08
37498.7 2.88549e-08
42835 2.12918e-08
48930.5 1.56521e-08
55893.5 1.14377e-08
63847.3 8.28295e-09
72933 5.91856e-09
83311.7 4.14502e-09
95167.2 2.81405e-09
108710 1.81506e-09
124180 1.0653e-09
141851 5.027e-10
162037 8.05643e-11
185095 -2.36357e-10
211435 -4.74783e-10
241523 -6.551e-10
275892 -7.93053e-10
315153 -9.01077e-10
360000 -9.89438e-10


==> datafiles/MV/MV-Pb85-018.dat <==
0 0.000234826
1e-06 0.000234826
1.1423e-06 0.000234826
1.30486e-06 0.000234826
1.49054e-06 0.000234826
1.70265e-06 0.000234826
1.94495e-06 0.000234826
2.22172e-06 0.000234826
2.53788e-06 0.000234826
2.89903e-06 0.000234826
3.31157e-06 0.000234826
3.78282e-06 0.000234826
4.32112e-06 0.000234826
4.93603e-06 0.000234826
5.63845e-06 0.000234826
6.44082e-06 0.000234826
7.35737e-06 0.000234826
8.40435e-06 0.000234826
9.60032e-06 0.000234826
1.09665e-05 0.000234826
1.2527e-05 0.000234826
1.43097e-05 0.000234826
1.6346e-05 0.000234826
1.86721e-05 0.000234826
2.13292e-05 0.000234826
2.43644e-05 0.000234826
2.78316e-05 0.000234826
3.17921e-05 0.000234826
3.63162e-05 0.000234826
4.14842e-05 0.000234826
4.73875e-05 0.000234826
5.41309e-05 0.000234826
6.18339e-05 0.000234826
7.06331e-05 0.000234826
8.06845e-05 0.000234826
9.21661e-05 0.000234826
0.000105282 0.000234826
0.000120264 0.000234826
0.000137378 0.000234826
0.000156927 0.000234826
0.000179258 0.000234826
0.000204767 0.000234826
0.000233906 0.000234826
0.000267192 0.000234826
0.000305214 0.000234826
0.000348647 0.000234826
0.000398261 0.000234826
0.000454935 0.000234826
0.000519674 0.000234826
0.000593626 0.000234826
0.000678101 0.000234826
0.000774597 0.000234826
0.000884824 0.000234826
0.00101074 0.000234826
0.00115457 0.000234826
0.00131887 0.000234826
0.00150655 0.000234826
0.00172094 0.000234826
0.00196583 0.000234826
0.00224558 0.000234826
0.00256513 0.000234825
0.00293016 0.000234825
0.00334713 0.000234825
0.00382344 0.000234825
0.00436752 0.000234825
0.00498904 0.000234825
0.005699 0.000234825
0.00650998 0.000234825
0.00743638 0.000234824
0.0084946 0.000234824
0.00970341 0.000234824
0.0110842 0.000234824
0.0126616 0.000234823
0.0144634 0.000234823
0.0165215 0.000234823
0.0188726 0.000234822
0.0215582 0.000234822
0.0246261 0.000234821
0.0281304 0.00023482
0.0321335 0.00023482
0.0367062 0.000234819
0.0419296 0.000234818
0.0478964 0.000234816
0.0547122 0.000234815
0.0624979 0.000234814
0.0713916 0.000234812
0.0815509 0.00023481
0.0931558 0.000234807
0.106412 0.000234805
0.121555 0.000234802
0.138853 0.000234798
0.158612 0.000234794
0.181183 0.00023479
0.206966 0.000234785
0.236418 0.000234779
0.270061 0.000234772
0.308492 0.000234765
0.352391 0.000234756
0.402538 0.000234746
0.45982 0.000234735
0.525254 0.000234722
0.6 0.000234707
0.685382 0.00023469
0.782914 0.000234671
0.894326 0.000234649
1.02159 0.000234623
1.16697 0.000234595
1.33303 0.000234562
1.52273 0.000234524
1.73942 0.000234481
1.98694 0.000234432
2.26969 0.000234376
2.59267 0.000234312
2.96162 0.000234239
3.38307 0.000234156
3.86449 0.000234061
4.41442 0.000233952
5.04261 0.000233828
5.76019 0.000233686
6.57989 0.000233524
7.51623 0.00023334
8.58581 0.000233129
9.80761 0.000232889
11.2033 0.000232615
12.7975 0.000232302
14.6187 0.000231945
16.6989 0.000231538
19.0753 0.000231074
21.7897 0.000230545
24.8905 0.000229943
28.4325 0.000229257
32.4785 0.000228476
37.1004 0.000227588
42.3799 0.000226578
48.4107 0.00022543
55.2997 0.000224126
63.169 0.000222646
72.1582 0.000220969
82.4266 0.00021907
94.1562 0.000216922
107.555 0.000214496
122.86 0.000211761
140.344 0.000208682
160.315 0.000205225
183.129 0.000201351
209.188 0.000197022
238.957 0.0001922
272.961 0.000186847
311.804 0.000180929
356.175 0.000174416
406.86 0.000167286
464.758 0.000159525
530.895 0.000151135
606.443 0.000142134
692.742 0.00013256
791.321 0.000122476
903.929 0.00011197
1032.56 0.00010116
1179.5 9.01939e-05
1347.35 7.92414e-05
1539.08 6.84936e-05
1758.09 5.81519e-05
2008.28 4.84152e-05
2294.06 3.94658e-05
2620.51 3.14536e-05
2993.42 2.44826e-05
3419.4 1.86003e-05
3905.99 1.37948e-05
4461.83 9.99826e-06
5096.76 7.09816e-06
5822.05 4.95408e-06
6650.54 3.41585e-06
7596.94 2.34016e-06
8678.01 1.60231e-06
9912.92 1.1021e-06
11323.6 7.64264e-07
12934.9 5.35345e-07
14775.6 3.78904e-07
16878.3 2.70774e-07
19280.1 1.9512e-07
22023.7 1.41569e-07
25157.8 1.03268e-07
28737.8 7.56262e-08
32827.3 5.55267e-08
37498.7 4.08188e-08
42835 2.99999e-08
48930.5 2.20074e-08
55893.5 1.60823e-08
63847.3 1.16775e-08
72933 8.39581e-09
83311.7 5.94688e-09
95167.2 4.11727e-09
108710 2.74937e-09
124180 1.72621e-09
141851 9.60735e-10
162037 3.87841e-10
185095 -4.13205e-11
211435 -3.63596e-10
241523 -6.06984e-10
275892 -7.93026e-10
315153 -9.38693e-10
360000 -1.05798e-09


==> datafiles/MV/MV-Pb85-019.dat <==
0 0.000169761
1e-06 0.000169761
1.1423e-06 0.000169761
1.30486e-06 0.000169761
1.49054e-06 0.000169761
1.70265e-06 0.000169761
1.94495e-06 0.000169761
2.22172e-06 0.000169761
2.53788e-06 0.000169761
2.89903e-06 0.000169761
3.31157e-06 0.000169761
3.78282e-06 0.000169761
4.32112e-06 0.000169761
4.93603e-06 0.000169761
5.63845e-06 0.000169761
6.44082e-06 0.000169761
7.35737e-06 0.000169761
8.40435e-06 0.000169761
9.60032e-06 0.000169761
1.09665e-05 0.000169761
1.2527e-05 0.000169761
1.43097e-05 0.000169761
1.6346e-05 0.000169761
1.86721e-05 0.000169761
2.13292e-05 0.000169761
2.43644e-05 0.000169761
2.78316e-05 0.000169761
3.17921e-05 0.000169761
3.63162e-05 0.000169761
4.14842e-05 0.000169761
4.73875e-05 0.000169761
5.41309e-05 0.000169761
6.18339e-05 0.000169761
7.06331e-05 0.000169761
8.06845e-05 0.000169761
9.21661e-05 0.000169761
0.000105282 0.000169761
0.000120264 0.000169761
0.000137378 0.000169761
0.000156927 0.000169761
0.000179258 0.000169761
0.000204767 0.000169761
0.000233906 0.000169761
0.000267192 0.000169761
0.000305214 0.000169761
0.000348647 0.000169761
0.000398261 0.000169761
0.000454935 0.000169761
0.000519674 0.000169761
0.000593626 0.000169761
0.000678101 0.000169761
0.000774597 0.000169761
0.000884824 0.000169761
0.00101074 0.000169761
0.00115457 0.000169761
0.00131887 0.000169761
0.00150655 0.000169761
0.00172094 0.000169761
0.00196583 0.000169761
0.00224558 0.000169761
0.00256513 0.000169761
0.00293016 0.000169761
0.00334713 0.000169761
0.00382344 0.000169761
0.00436752 0.000169761
0.00498904 0.000169761
0.005699 0.000169761
0.00650998 0.000169761
0.00743638 0.000169761
0.0084946 0.000169761
0.00970341 0.00016976
0.0110842 0.00016976
0.0126616 0.00016976
0.0144634 0.00016976
0.0165215 0.00016976
0.0188726 0.000169759
0.0215582 0.000169759
0.0246261 0.000169759
0.0281304 0.000169758
0.0321335 0.000169758
0.0367062 0.000169758
0.0419296 0.000169757
0.0478964 0.000169756
0.0547122 0.000169756
0.0624979 0.000169755
0.0713916 0.000169754
0.0815509 0.000169753
0.0931558 0.000169752
0.106412 0.00016975
0.121555 0.000169749
0.138853 0.000169747
0.158612 0.000169745
0.181183 0.000169743
0.206966 0.00016974
0.236418 0.000169737
0.270061 0.000169734
0.308492 0.00016973
0.352391 0.000169725
0.402538 0.00016972
0.45982 0.000169714
0.525254 0.000169707
0.6 0.000169699
0.685382 0.000169691
0.782914 0.000169681
0.894326 0.000169669
1.02159 0.000169656
1.16697 0.000169641
1.33303 0.000169624
1.52273 0.000169604
1.73942 0.000169582
1.98694 0.000169556
2.26969 0.000169527
2.59267 0.000169494
2.96162 0.000169456
3.38307 0.000169412
3.86449 0.000169363
4.41442 0.000169306
5.04261 0.000169242
5.76019 0.000169168
6.57989 0.000169083
7.51623 0.000168987
8.58581 0.000168877
9.80761 0.000168752
11.2033 0.000168609
12.7975 0.000168445
14.6187 0.000168259
16.6989 0.000168046
19.0753 0.000167804
21.7897 0.000167527
24.8905 0.000167212
28.4325 0.000166852
32.4785 0.000166443
37.1004 0.000165976
42.3799 0.000165445
48.4107 0.000164841
55.2997 0.000164153
63.169 0.000163371
72.1582 0.000162483
82.4266 0.000161475
94.1562 0.000160331
107.555 0.000159036
122.86 0.00015757
140.344 0.000155913
160.315 0.000154043
183.129 0.000151936
209.188 0.000149568
238.957 0.000146911
272.961 0.000143938
311.804 0.000140621
356.175 0.000136933
406.86 0.000132847
464.758 0.00012834
530.895 0.000123392
606.443 0.000117992
692.742 0.000112134
791.321 0.000105825
903.929 9.90859e-05
1032.56 9.19527e-05
1179.5 8.4481e-05
1347.35 7.67463e-05
1539.08 6.88449e-05
1758.09 6.08928e-05
2008.28 5.30225e-05
2294.06 4.53778e-05
2620.51 3.81052e-05
2993.42 3.13445e-05
3419.4 2.52174e-05
3905.99 1.98164e-05
4461.83 1.51962e-05
5096.76 1.13682e-05
5822.05 8.30111e-06
6650.54 5.9266e-06
7596.94 4.14973e-06
8678.01 2.86225e-06
9912.92 1.95569e-06
11323.6 1.33192e-06
12934.9 9.09425e-07
14775.6 6.25392e-07
16878.3 4.34337e-07
19280.1 3.0492e-07
22023.7 2.16277e-07
25157.8 1.54783e-07
28737.8 1.11583e-07
32827.3 8.08861e-08
37498.7 5.88575e-08
42835 4.2918e-08
48930.5 3.13053e-08
55893.5 2.27973e-08
63847.3 1.65356e-08
72933 1.19104e-08
83311.7 8.48414e-09
95167.2 5.94061e-09
108710 4.04932e-09
124180 2.64141e-09
141851 1.59239e-09
162037 8.10065e-10
185095 2.25791e-10
211435 -2.11861e-10
241523 -5.41736e-10
275892 -7.93577e-10
315153 -9.90732e-10
360000 -1.15242e-09


==> datafiles/MV/MV-Pb85-020.dat <==
0 0.000122914
1e-06 0.000122914
1.1423e-06 0.000122914
1.30486e-06 0.000122914
1.49054e-06 0.000122914
1.70265e-06 0.000122914
1.94495e-06 0.000122914
2.22172e-06 0.000122914
2.53788e-06 0.000122914
2.89903e-06 0.000122914
3.31157e-06 0.000122914
3.78282e-06 0.000122914
4.32112e-06 0.000122914
4.93603e-06 0.000122914
5.63845e-06 0.000122914
6.44082e-06 0.000122914
7.35737e-06 0.000122914
8.40435e-06 0.000122914
9.60032e-06 0.000122914
1.09665e-05 0.000122914
1.2527e-05 0.000122914
1.43097e-05 0.000122914
1.6346e-05 0.000122914
1.86721e-05 0.000122914
2.13292e-05 0.000122914
2.43644e-05 0.000122914
2.78316e-05 0.000122914
3.17921e-05 0.000122914
3.63162e-05 0.000122914
4.14842e-05 0.000122914
4.73875e-05 0.000122914
5.41309e-05 0.000122914
6.18339e-05 0.000122914
7.06331e-05 0.000122914
8.06845e-05 0.000122914
9.21661e-05 0.000122914
0.000105282 0.000122914
0.000120264 0.000122914
0.000137378 0.000122914
0.000156927 0.000122914
0.000179258 0.000122914
0.000204767 0.000122914
0.000233906 0.000122914
0.000267192 0.000122914
0.000305214 0.000122914
0.000348647 0.000122914
0.000398261 0.000122914
0.000454935 0.000122914
0.000519674 0.000122914
0.000593626 0.000122914
0.000678101 0.000122914
0.000774597 0.000122914
0.000884824 0.000122914
0.00101074 0.000122914
0.00115457 0.000122914
0.00131887 0.000122914
0.00150655 0.000122914
0.00172094 0.000122914
0.00196583 0.000122914
0.00224558 0.000122914
0.00256513 0.000122914
0.00293016 0.000122914
0.00334713 0.000122914
0.00382344 0.000122914
0.00436752 0.000122914
0.00498904 0.000122914
0.005699 0.000122914
0.00650998 0.000122914
0.00743638 0.000122914
0.0084946 0.000122914
0.00970341 0.000122914
0.0110842 0.000122914
0.0126616 0.000122914
0.0144634 0.000122913
0.0165215 0.000122913
0.0188726 0.000122913
0.0215582 0.000122913
0.0246261 0.000122913
0.0281304 0.000122913
0.0321335 0.000122912
0.0367062 0.000122912
0.0419296 0.000122912
0.0478964 0.000122912
0.0547122 0.000122911
0.0624979 0.000122911
0.0713916 0.00012291
0.0815509 0.00012291
0.0931558 0.000122909
0.106412 0.000122908
0.121555 0.000122908
0.138853 0.000122907
0.158612 0.000122906
0.181183 0.000122904
0.206966 0.000122903
0.236418 0.000122901
0.270061 0.0001229
0.308492 0.000122898
0.352391 0.000122895
0.402538 0.000122893
0.45982 0.000122889
0.525254 0.000122886
0.6 0.000122882
0.685382 0.000122877
0.782914 0.000122872
0.894326 0.000122866
1.02159 0.000122859
1.16697 0.000122851
1.33303 0.000122842
1.52273 0.000122832
1.73942 0.00012282
1.98694 0.000122807
2.26969 0.000122792
2.59267 0.000122774
2.96162 0.000122755
3.38307 0.000122732
3.86449 0.000122706
4.41442 0.000122676
5.04261 0.000122643
5.76019 0.000122604
6.57989 0.00012256
7.51623 0.00012251
8.58581 0.000122452
9.80761 0.000122386
11.2033 0.000122312
12.7975 0.000122226
14.6187 0.000122128
16.6989 0.000122017
19.0753 0.00012189
21.7897 0.000121745
24.8905 0.00012158
28.4325 0.000121391
32.4785 0.000121176
37.1004 0.000120931
42.3799 0.000120651
48.4107 0.000120333
55.2997 0.00011997
63.169 0.000119557
72.1582 0.000119088
82.4266 0.000118554
94.1562 0.000117947
107.555 0.000117257
122.86 0.000116475
140.344 0.000115589
160.315 0.000114585
183.129 0.00011345
209.188 0.000112168
238.957 0.000110722
272.961 0.000109096
311.804 0.000107269
356.175 0.000105222
406.86 0.000102935
464.758 0.000100388
530.895 9.75612e-05
606.443 9.44364e-05
692.742 9.09983e-05
791.321 8.72351e-05
903.929 8.31406e-05
1032.56 7.87156e-05
1179.5 7.397e-05
1347.35 6.89248e-05
1539.08 6.36135e-05
1758.09 5.80843e-05
2008.28 5.24e-05
2294.06 4.66386e-05
2620.51 4.08913e-05
2993.42 3.52596e-05
3419.4 2.985e-05
3905.99 2.47676e-05
4461.83 2.01081e-05
5096.76 1.59496e-05
5822.05 1.23452e-05
6650.54 9.31777e-06
7596.94 6.85831e-06
8678.01 4.92819e-06
9912.92 3.46549e-06
11323.6 2.39403e-06
12934.9 1.63332e-06
14775.6 1.10738e-06
16878.3 7.50868e-07
19280.1 5.11965e-07
22023.7 3.52317e-07
25157.8 2.45109e-07
28737.8 1.72369e-07
32827.3 1.22369e-07
37498.7 8.75329e-08
42835 6.29585e-08
48930.5 4.54345e-08
55893.5 3.28245e-08
63847.3 2.36831e-08
72933 1.70164e-08
83311.7 1.2131e-08
95167.2 8.53744e-09
108710 5.88637e-09
124180 3.92613e-09
141851 2.47404e-09
162037 1.3965e-09
185095 5.95133e-10
211435 -3.02478e-12
241523 -4.52651e-10
275892 -7.9532e-10
315153 -1.0635e-09
360000 -1.28388e-09


==> datafiles/MV/MV-Pb85-021.dat <==
0 8.91369e-05
1e-06 8.91369e-05
1.1423e-06 8.91369e-05
1.30486e-06 8.91369e-05
1.49054e-06 8.91369e-05
1.70265e-06 8.91369e-05
1.94495e-06 8.91369e-05
2.22172e-06 8.91369e-05
2.53788e-06 8.91369e-05
2.89903e-06 8.91369e-05
3.31157e-06 8.91369e-05
3.78282e-06 8.91369e-05
4.32112e-06 8.91369e-05
4.93603e-06 8.91369e-05
5.63845e-06 8.91369e-05
6.44082e-06 8.91369e-05
7.35737e-06 8.91369e-05
8.40435e-06 8.91369e-05
9.60032e-06 8.91369e-05
1.09665e-05 8.91369e-05
1.2527e-05 8.91369e-05
1.43097e-05 8.91369e-05
1.6346e-05 8.91369e-05
1.86721e-05 8.91369e-05
2.13292e-05 8.91369e-05
2.43644e-05 8.91369e-05
2.78316e-05 8.91369e-05
3.17921e-05 8.91369e-05
3.63162e-05 8.91369e-05
4.14842e-05 8.91369e-05
4.73875e-05 8.91369e-05
5.41309e-05 8.91369e-05
6.18339e-05 8.91369e-05
7.06331e-05 8.91369e-05
8.06845e-05 8.91369e-05
9.21661e-05 8.91369e-05
0.000105282 8.91369e-05
0.000120264 8.91369e-05
0.000137378 8.91369e-05
0.000156927 8.91369e-05
0.000179258 8.91369e-05
0.000204767 8.91369e-05
0.000233906 8.91369e-05
0.000267192 8.91369e-05
0.000305214 8.91369e-05
0.000348647 8.91369e-05
0.000398261 8.91369e-05
0.000454935 8.91369e-05
0.000519674 8.91369e-05
0.000593626 8.91369e-05
0.000678101 8.91369e-05
0.000774597 8.91369e-05
0.000884824 8.91369e-05
0.00101074 8.91369e-05
0.00115457 8.91369e-05
0.00131887 8.91368e-05
0.00150655 8.91368e-05
0.00172094 8.91368e-05
0.00196583 8.91368e-05
0.00224558 8.91368e-05
0.00256513 8.91368e-05
0.00293016 8.91368e-05
0.00334713 8.91368e-05
0.00382344 8.91368e-05
0.00436752 8.91368e-05
0.00498904 8.91367e-05
0.005699 8.91367e-05
0.00650998 8.91367e-05
0.00743638 8.91367e-05
0.0084946 8.91366e-05
0.00970341 8.91366e-05
0.0110842 8.91366e-05
0.0126616 8.91365e-05
0.0144634 8.91365e-05
0.0165215 8.91364e-05
0.0188726 8.91364e-05
0.0215582 8.91363e-05
0.0246261 8.91362e-05
0.0281304 8.91361e-05
0.0321335 8.9136e-05
0.0367062 8.91358e-05
0.0419296 8.91357e-05
0.0478964 8.91355e-05
0.0547122 8.91353e-05
0.0624979 8.91351e-05
0.0713916 8.91349e-05
0.0815509 8.91346e-05
0.0931558 8.91343e-05
0.106412 8.91339e-05
0.121555 8.91334e-05
0.138853 8.9133e-05
0.158612 8.91324e-05
0.181183 8.91318e-05
0.206966 8.9131e-05
0.236418 8.91302e-05
0.270061 8.91292e-05
0.308492 8.91282e-05
0.352391 8.91269e-05
0.402538 8.91255e-05
0.45982 8.91239e-05
0.525254 8.9122e-05
0.6 8.91199e-05
0.685382 8.91175e-05
0.782914 8.91148e-05
0.894326 8.91116e-05
1.02159 8.9108e-05
1.16697 8.91039e-05
1.33303 8.90992e-05
1.52273 8.90938e-05
1.73942 8.90877e-05
1.98694 8.90807e-05
2.26969 8.90727e-05
2.59267 8.90636e-05
2.96162 8.90532e-05
3.38307 8.90413e-05
3.86449 8.90277e-05
4.41442 8.90122e-05
5.04261 8.89944e-05
5.76019 8.89742e-05
6.57989 8.8951e-05
7.51623 8.89246e-05
8.58581 8.88945e-05
9.80761 8.886e-05
11.2033 8.88207e-05
12.7975 8.87758e-05
14.6187 8.87246e-05
16.6989 8.86661e-05
19.0753 8.85993e-05
21.7897 8.85231e-05
24.8905 8.84361e-05
28.4325 8.83368e-05
32.4785 8.82236e-05
37.1004 8.80945e-05
42.3799 8.79472e-05
48.4107 8.77793e-05
55.2997 8.75879e-05
63.169 8.73698e-05
72.1582 8.71214e-05
82.4266 8.68386e-05
94.1562 8.65167e-05
107.555 8.61505e-05
122.86 8.57343e-05
140.344 8.52615e-05
160.315 8.47249e-05
183.129 8.41163e-05
209.188 8.34267e-05
238.957 8.26465e-05
272.961 8.17647e-05
311.804 8.07698e-05
356.175 7.96492e-05
406.86 7.83893e-05
464.758 7.69763e-05
530.895 7.53955e-05
606.443 7.36322e-05
692.742 7.16719e-05
791.321 6.95009e-05
903.929 6.71069e-05
1032.56 6.44802e-05
1179.5 6.16142e-05
1347.35 5.8507e-05
1539.08 5.51627e-05
1758.09 5.15928e-05
2008.28 4.78174e-05
2294.06 4.38667e-05
2620.51 3.97815e-05
2993.42 3.56139e-05
3419.4 3.14261e-05
3905.99 2.72891e-05
4461.83 2.32795e-05
5096.76 1.9475e-05
5822.05 1.59492e-05
6650.54 1.27655e-05
7596.94 9.97142e-06
8678.01 7.59359e-06
9912.92 5.63559e-06
11323.6 4.07816e-06
12934.9 2.88258e-06
14775.6 1.99659e-06
16878.3 1.36164e-06
19280.1 9.19872e-07
22023.7 6.19698e-07
25157.8 4.18899e-07
28737.8 2.85458e-07
32827.3 1.96592e-07
37498.7 1.3688e-07
42835 9.62355e-08
48930.5 6.81756e-08
55893.5 4.85407e-08
63847.3 3.4638e-08
72933 2.46966e-08
83311.7 1.75304e-08
95167.2 1.23314e-08
108710 8.5403e-09
124180 5.76462e-09
141851 3.72562e-09
162037 2.22329e-09
185095 1.11272e-09
211435 2.87863e-10
241523 -3.29781e-10
275892 -7.9933e-10
315153 -1.16662e-09
360000 -1.46921e-09


==> datafiles/Qsdependence/GBW.peak.dat <==
0.000000000000000000e+00 1.905459999999999932e-01
4.605170000000000097e-02 1.905459999999999932e-01
9.210340000000000193e-02 1.905459999999999932e-01
1.381550000000000000e-01 2.089300000000000046e-01
1.842070000000000096e-01 2.089300000000000046e-01
2.302589999999999915e-01 2.089300000000000046e-01
2.763100000000000001e-01 2.089300000000000046e-01
3.223619999999999819e-01 2.089300000000000046e-01
3.684140000000000192e-01 2.089300000000000046e-01
4.144649999999999723e-01 2.089300000000000046e-01
4.605170000000000097e-01 2.290870000000000128e-01
5.065690000000000470e-01 2.290870000000000128e-01
5.526200000000000001e-01 2.290870000000000128e-01
5.986719999999999819e-01 2.290870000000000128e-01
6.447239999999999638e-01 2.290870000000000128e-01
6.907759999999999456e-01 2.290870000000000128e-01
7.368270000000000097e-01 2.290870000000000128e-01
7.828789999999999916e-01 2.511889999999999956e-01
8.289309999999999734e-01 2.511889999999999956e-01
8.749820000000000375e-01 2.511889999999999956e-01
9.210340000000000193e-01 2.511889999999999956e-01
9.670860000000000012e-01 2.511889999999999956e-01
1.013139999999999930e+00 2.511889999999999956e-01
1.059190000000000076e+00 2.511889999999999956e-01
1.105240000000000000e+00 2.754229999999999734e-01
1.151289999999999925e+00 2.754229999999999734e-01
1.197340000000000071e+00 2.754229999999999734e-01
1.243400000000000061e+00 2.754229999999999734e-01
1.289449999999999985e+00 2.754229999999999734e-01
1.335499999999999909e+00 2.754229999999999734e-01
1.381550000000000056e+00 2.754229999999999734e-01
1.427599999999999980e+00 3.019950000000000134e-01
1.473649999999999904e+00 3.019950000000000134e-01
1.519709999999999894e+00 3.019950000000000134e-01
1.565760000000000041e+00 3.019950000000000134e-01
1.611809999999999965e+00 3.019950000000000134e-01
1.657859999999999889e+00 3.019950000000000134e-01
1.703910000000000036e+00 3.019950000000000134e-01
1.749959999999999960e+00 3.311310000000000087e-01
1.796019999999999950e+00 3.311310000000000087e-01
1.842070000000000096e+00 3.311310000000000087e-01
1.888120000000000021e+00 3.311310000000000087e-01
1.934169999999999945e+00 3.311310000000000087e-01
1.980220000000000091e+00 3.311310000000000087e-01
2.026269999999999794e+00 3.311310000000000087e-01
2.072330000000000005e+00 3.630780000000000118e-01
2.118380000000000152e+00 3.630780000000000118e-01
2.164429999999999854e+00 3.630780000000000118e-01
2.210480000000000000e+00 3.630780000000000118e-01
2.256530000000000147e+00 3.630780000000000118e-01
2.302589999999999915e+00 3.630780000000000118e-01
2.348640000000000061e+00 3.630780000000000118e-01
2.394690000000000207e+00 3.981069999999999887e-01
2.440739999999999910e+00 3.981069999999999887e-01
2.486790000000000056e+00 3.981069999999999887e-01
2.532840000000000202e+00 3.981069999999999887e-01
2.578899999999999970e+00 3.981069999999999887e-01
2.624950000000000117e+00 3.981069999999999887e-01
2.670999999999999819e+00 3.981069999999999887e-01
2.717049999999999965e+00 4.365160000000000151e-01
2.763100000000000112e+00 4.365160000000000151e-01
2.809149999999999814e+00 4.365160000000000151e-01
2.855210000000000026e+00 4.365160000000000151e-01
2.901260000000000172e+00 4.365160000000000151e-01
2.947309999999999874e+00 4.365160000000000151e-01
2.993360000000000021e+00 4.365160000000000151e-01
3.039410000000000167e+00 4.786299999999999999e-01
3.085459999999999869e+00 4.786299999999999999e-01
3.131520000000000081e+00 4.786299999999999999e-01
3.177569999999999784e+00 4.786299999999999999e-01
3.223619999999999930e+00 4.786299999999999999e-01
3.269670000000000076e+00 4.786299999999999999e-01
3.315719999999999779e+00 4.786299999999999999e-01
3.361769999999999925e+00 5.248070000000000235e-01
3.407830000000000137e+00 5.248070000000000235e-01
3.453879999999999839e+00 5.248070000000000235e-01
3.499929999999999986e+00 5.248070000000000235e-01
3.545980000000000132e+00 5.248070000000000235e-01
3.592029999999999834e+00 5.248070000000000235e-01
3.638079999999999981e+00 5.248070000000000235e-01
3.684140000000000192e+00 5.754399999999999515e-01
3.730189999999999895e+00 5.754399999999999515e-01
3.776240000000000041e+00 5.754399999999999515e-01
3.822290000000000187e+00 5.754399999999999515e-01
3.868339999999999890e+00 5.754399999999999515e-01
3.914390000000000036e+00 5.754399999999999515e-01
3.960449999999999804e+00 5.754399999999999515e-01
4.006499999999999950e+00 6.309569999999999901e-01
4.052550000000000097e+00 6.309569999999999901e-01
4.098600000000000243e+00 6.309569999999999901e-01
4.144650000000000389e+00 6.309569999999999901e-01
4.190699999999999648e+00 6.309569999999999901e-01
4.236760000000000304e+00 6.309569999999999901e-01
4.282809999999999562e+00 6.309569999999999901e-01
4.328859999999999708e+00 6.918309999999999738e-01
4.374909999999999854e+00 6.918309999999999738e-01
4.420960000000000001e+00 6.918309999999999738e-01
4.467019999999999769e+00 6.918309999999999738e-01
4.513069999999999915e+00 6.918309999999999738e-01
4.559120000000000061e+00 6.918309999999999738e-01
4.605170000000000208e+00 6.918309999999999738e-01
4.651220000000000354e+00 7.585779999999999745e-01
4.697269999999999612e+00 7.585779999999999745e-01
4.743330000000000268e+00 7.585779999999999745e-01
4.789380000000000415e+00 7.585779999999999745e-01
4.835429999999999673e+00 7.585779999999999745e-01
4.881479999999999819e+00 7.585779999999999745e-01
4.927529999999999966e+00 7.585779999999999745e-01
4.973580000000000112e+00 8.317639999999999478e-01
5.019639999999999880e+00 8.317639999999999478e-01
5.065690000000000026e+00 8.317639999999999478e-01
5.111740000000000173e+00 8.317639999999999478e-01
5.157790000000000319e+00 8.317639999999999478e-01
5.203839999999999577e+00 8.317639999999999478e-01
5.249889999999999723e+00 8.317639999999999478e-01
5.295950000000000379e+00 9.120110000000000161e-01
5.341999999999999638e+00 9.120110000000000161e-01
5.388049999999999784e+00 9.120110000000000161e-01
5.434099999999999930e+00 9.120110000000000161e-01
5.480150000000000077e+00 9.120110000000000161e-01
5.526200000000000223e+00 9.120110000000000161e-01
5.572259999999999991e+00 9.120110000000000161e-01
5.618310000000000137e+00 1.000000000000000000e+00
5.664360000000000284e+00 1.000000000000000000e+00
5.710410000000000430e+00 1.000000000000000000e+00
5.756459999999999688e+00 1.000000000000000000e+00
5.802509999999999835e+00 1.000000000000000000e+00
5.848569999999999602e+00 1.000000000000000000e+00
5.894619999999999749e+00 1.096479999999999899e+00
5.940669999999999895e+00 1.096479999999999899e+00
5.986720000000000041e+00 1.096479999999999899e+00
6.032770000000000188e+00 1.096479999999999899e+00
6.078820000000000334e+00 1.096479999999999899e+00
6.124880000000000102e+00 1.096479999999999899e+00
6.170930000000000248e+00 1.096479999999999899e+00
6.216980000000000395e+00 1.202260000000000106e+00
6.263029999999999653e+00 1.202260000000000106e+00
6.309079999999999799e+00 1.202260000000000106e+00
6.355129999999999946e+00 1.202260000000000106e+00
6.401189999999999714e+00 1.202260000000000106e+00
6.447239999999999860e+00 1.202260000000000106e+00
6.493290000000000006e+00 1.202260000000000106e+00
6.539340000000000153e+00 1.318259999999999987e+00
6.585390000000000299e+00 1.318259999999999987e+00
6.631450000000000067e+00 1.318259999999999987e+00
6.677500000000000213e+00 1.318259999999999987e+00
6.723550000000000360e+00 1.318259999999999987e+00
6.769599999999999618e+00 1.318259999999999987e+00
6.815649999999999764e+00 1.318259999999999987e+00
6.861699999999999910e+00 1.445440000000000058e+00
6.907759999999999678e+00 1.445440000000000058e+00
6.953809999999999825e+00 1.445440000000000058e+00
6.999859999999999971e+00 1.445440000000000058e+00
7.045910000000000117e+00 1.445440000000000058e+00
7.091960000000000264e+00 1.445440000000000058e+00
7.138010000000000410e+00 1.445440000000000058e+00
7.184070000000000178e+00 1.584889999999999910e+00
7.230120000000000324e+00 1.584889999999999910e+00
7.276169999999999582e+00 1.584889999999999910e+00
7.322219999999999729e+00 1.584889999999999910e+00
7.368269999999999875e+00 1.584889999999999910e+00
7.414320000000000022e+00 1.584889999999999910e+00
7.460379999999999789e+00 1.584889999999999910e+00
7.506429999999999936e+00 1.737800000000000011e+00
7.552480000000000082e+00 1.737800000000000011e+00
7.598530000000000229e+00 1.737800000000000011e+00
7.644580000000000375e+00 1.737800000000000011e+00
7.690629999999999633e+00 1.737800000000000011e+00
7.736690000000000289e+00 1.737800000000000011e+00
7.782740000000000435e+00 1.737800000000000011e+00
7.828789999999999694e+00 1.905459999999999932e+00
7.874839999999999840e+00 1.905459999999999932e+00
7.920889999999999986e+00 1.905459999999999932e+00
7.966940000000000133e+00 1.905459999999999932e+00
8.012999999999999901e+00 1.905459999999999932e+00
8.059049999999999159e+00 1.905459999999999932e+00
8.105100000000000193e+00 1.905459999999999932e+00
8.151149999999999451e+00 2.089300000000000157e+00
8.197200000000000486e+00 2.089300000000000157e+00
8.243249999999999744e+00 2.089300000000000157e+00
8.289310000000000400e+00 2.089300000000000157e+00
8.335359999999999658e+00 2.089300000000000157e+00
8.381410000000000693e+00 2.089300000000000157e+00
8.427459999999999951e+00 2.089300000000000157e+00
8.473509999999999209e+00 2.290869999999999962e+00
8.519560000000000244e+00 2.290869999999999962e+00
8.565619999999999123e+00 2.290869999999999962e+00
8.611670000000000158e+00 2.290869999999999962e+00
8.657719999999999416e+00 2.290869999999999962e+00
8.703770000000000451e+00 2.290869999999999962e+00
8.749819999999999709e+00 2.290869999999999962e+00
8.795880000000000365e+00 2.511890000000000178e+00
8.841929999999999623e+00 2.511890000000000178e+00
8.887980000000000658e+00 2.511890000000000178e+00
8.934029999999999916e+00 2.511890000000000178e+00
8.980079999999999174e+00 2.511890000000000178e+00
9.026130000000000209e+00 2.511890000000000178e+00
9.072190000000000865e+00 2.511890000000000178e+00
9.118240000000000123e+00 2.754230000000000178e+00
9.164289999999999381e+00 2.754230000000000178e+00
9.210340000000000416e+00 2.754230000000000178e+00
9.256389999999999674e+00 2.754230000000000178e+00
9.302440000000000708e+00 2.754230000000000178e+00
9.348499999999999588e+00 2.754230000000000178e+00
9.394550000000000622e+00 2.754230000000000178e+00
9.440599999999999881e+00 3.019950000000000134e+00
9.486649999999999139e+00 3.019950000000000134e+00
9.532700000000000173e+00 3.019950000000000134e+00
9.578749999999999432e+00 3.019950000000000134e+00
9.624810000000000088e+00 3.019950000000000134e+00
9.670859999999999346e+00 3.019950000000000134e+00
9.716910000000000380e+00 3.019950000000000134e+00
9.762959999999999638e+00 3.311310000000000198e+00
9.809010000000000673e+00 3.311310000000000198e+00
9.855059999999999931e+00 3.311310000000000198e+00
9.901120000000000587e+00 3.311310000000000198e+00
9.947169999999999845e+00 3.311310000000000198e+00
9.993220000000000880e+00 3.311310000000000198e+00
1.003930000000000078e+01 3.311310000000000198e+00
1.008530000000000015e+01 3.630780000000000118e+00
1.013139999999999930e+01 3.630780000000000118e+00
1.017740000000000045e+01 3.630780000000000118e+00
1.022349999999999959e+01 3.630780000000000118e+00
1.026950000000000074e+01 3.630780000000000118e+00
1.031559999999999988e+01 3.630780000000000118e+00
1.036159999999999926e+01 3.630780000000000118e+00
1.040770000000000017e+01 3.981069999999999887e+00
1.045369999999999955e+01 3.981069999999999887e+00
1.049980000000000047e+01 3.981069999999999887e+00
1.054579999999999984e+01 3.981069999999999887e+00
1.059190000000000076e+01 3.981069999999999887e+00
1.063790000000000013e+01 3.981069999999999887e+00
1.068399999999999928e+01 3.981069999999999887e+00
1.073000000000000043e+01 4.365160000000000373e+00
1.077609999999999957e+01 4.365160000000000373e+00
1.082210000000000072e+01 4.365160000000000373e+00
1.086819999999999986e+01 4.365160000000000373e+00
1.091430000000000078e+01 4.365160000000000373e+00
1.096030000000000015e+01 4.365160000000000373e+00
1.100639999999999930e+01 4.365160000000000373e+00
1.105240000000000045e+01 4.786299999999999777e+00
1.109849999999999959e+01 4.786299999999999777e+00
1.114450000000000074e+01 4.786299999999999777e+00
1.119059999999999988e+01 4.786299999999999777e+00
1.123659999999999926e+01 4.786299999999999777e+00
1.128270000000000017e+01 4.786299999999999777e+00
1.132869999999999955e+01 4.786299999999999777e+00
1.137480000000000047e+01 5.248070000000000235e+00
1.142079999999999984e+01 5.248070000000000235e+00
1.146690000000000076e+01 5.248070000000000235e+00
1.151290000000000013e+01 5.248070000000000235e+00
1.155899999999999928e+01 5.248070000000000235e+00
1.160500000000000043e+01 5.248070000000000235e+00
1.165109999999999957e+01 5.754400000000000404e+00
1.169710000000000072e+01 5.754400000000000404e+00
1.174319999999999986e+01 5.754400000000000404e+00
1.178919999999999924e+01 5.754400000000000404e+00
1.183530000000000015e+01 5.754400000000000404e+00
1.188129999999999953e+01 5.754400000000000404e+00
1.192740000000000045e+01 5.754400000000000404e+00
1.197339999999999982e+01 6.309569999999999901e+00
1.201950000000000074e+01 6.309569999999999901e+00
1.206550000000000011e+01 6.309569999999999901e+00
1.211159999999999926e+01 6.309569999999999901e+00
1.215760000000000041e+01 6.309569999999999901e+00
1.220369999999999955e+01 6.309569999999999901e+00
1.224980000000000047e+01 6.309569999999999901e+00
1.229579999999999984e+01 6.918309999999999960e+00
1.234190000000000076e+01 6.918309999999999960e+00
1.238790000000000013e+01 6.918309999999999960e+00
1.243399999999999928e+01 6.918309999999999960e+00
1.248000000000000043e+01 6.918309999999999960e+00
1.252609999999999957e+01 6.918309999999999960e+00
1.257210000000000072e+01 6.918309999999999960e+00
1.261819999999999986e+01 7.585779999999999745e+00
1.266419999999999924e+01 7.585779999999999745e+00
1.271030000000000015e+01 7.585779999999999745e+00
1.275629999999999953e+01 7.585779999999999745e+00
1.280240000000000045e+01 7.585779999999999745e+00
1.284839999999999982e+01 7.585779999999999745e+00
1.289450000000000074e+01 7.585779999999999745e+00
1.294050000000000011e+01 8.317640000000000811e+00
1.298659999999999926e+01 8.317640000000000811e+00
1.303260000000000041e+01 8.317640000000000811e+00
1.307869999999999955e+01 8.317640000000000811e+00
1.312470000000000070e+01 8.317640000000000811e+00
1.317079999999999984e+01 8.317640000000000811e+00
1.321679999999999922e+01 8.317640000000000811e+00
1.326290000000000013e+01 9.120110000000000383e+00
1.330889999999999951e+01 9.120110000000000383e+00
1.335500000000000043e+01 9.120110000000000383e+00
1.340099999999999980e+01 9.120110000000000383e+00
1.344710000000000072e+01 9.120110000000000383e+00
1.349310000000000009e+01 9.120110000000000383e+00
1.353919999999999924e+01 9.120110000000000383e+00
1.358530000000000015e+01 1.000000000000000000e+01
1.363129999999999953e+01 1.000000000000000000e+01
1.367740000000000045e+01 1.000000000000000000e+01
1.372339999999999982e+01 1.000000000000000000e+01
1.376950000000000074e+01 1.000000000000000000e+01
1.381550000000000011e+01 1.000000000000000000e+01
1.386159999999999926e+01 1.000000000000000000e+01
1.390760000000000041e+01 1.096480000000000032e+01
1.395369999999999955e+01 1.096480000000000032e+01
1.399970000000000070e+01 1.096480000000000032e+01
1.404579999999999984e+01 1.096480000000000032e+01
1.409179999999999922e+01 1.096480000000000032e+01
1.413790000000000013e+01 1.096480000000000032e+01
1.418389999999999951e+01 1.096480000000000032e+01
1.423000000000000043e+01 1.202260000000000062e+01
1.427599999999999980e+01 1.202260000000000062e+01
1.432210000000000072e+01 1.202260000000000062e+01
1.436810000000000009e+01 1.202260000000000062e+01
1.441419999999999924e+01 1.202260000000000062e+01
1.446020000000000039e+01 1.202260000000000062e+01
1.450629999999999953e+01 1.202260000000000062e+01
1.455230000000000068e+01 1.318260000000000076e+01
1.459839999999999982e+01 1.318260000000000076e+01
1.464439999999999920e+01 1.318260000000000076e+01
1.469050000000000011e+01 1.318260000000000076e+01
1.473649999999999949e+01 1.318260000000000076e+01
1.478260000000000041e+01 1.318260000000000076e+01
1.482859999999999978e+01 1.318260000000000076e+01
1.487470000000000070e+01 1.445439999999999969e+01
1.492079999999999984e+01 1.445439999999999969e+01
1.496679999999999922e+01 1.445439999999999969e+01
1.501290000000000013e+01 1.445439999999999969e+01
1.505889999999999951e+01 1.445439999999999969e+01
1.510500000000000043e+01 1.445439999999999969e+01
1.515099999999999980e+01 1.445439999999999969e+01
1.519710000000000072e+01 1.584890000000000043e+01
1.524310000000000009e+01 1.584890000000000043e+01
1.528919999999999924e+01 1.584890000000000043e+01
1.533520000000000039e+01 1.584890000000000043e+01
1.538129999999999953e+01 1.584890000000000043e+01
1.542730000000000068e+01 1.584890000000000043e+01
1.547339999999999982e+01 1.584890000000000043e+01
1.551939999999999920e+01 1.737800000000000011e+01
1.556550000000000011e+01 1.737800000000000011e+01
1.561149999999999949e+01 1.737800000000000011e+01
1.565760000000000041e+01 1.737800000000000011e+01
1.570359999999999978e+01 1.737800000000000011e+01
1.574970000000000070e+01 1.737800000000000011e+01
1.579570000000000007e+01 1.737800000000000011e+01
1.584179999999999922e+01 1.905460000000000065e+01
1.588780000000000037e+01 1.905460000000000065e+01
1.593389999999999951e+01 1.905460000000000065e+01
1.597990000000000066e+01 1.905460000000000065e+01
1.602599999999999980e+01 1.905460000000000065e+01
1.607199999999999918e+01 1.905460000000000065e+01
1.611809999999999832e+01 1.905460000000000065e+01
1.616410000000000124e+01 2.089300000000000068e+01
1.621020000000000039e+01 2.089300000000000068e+01
1.625629999999999953e+01 2.089300000000000068e+01
1.630229999999999890e+01 2.089300000000000068e+01
1.634840000000000160e+01 2.089300000000000068e+01
1.639440000000000097e+01 2.089300000000000068e+01
1.644050000000000011e+01 2.089300000000000068e+01
1.648649999999999949e+01 2.290869999999999962e+01
1.653259999999999863e+01 2.290869999999999962e+01
1.657860000000000156e+01 2.290869999999999962e+01
1.662470000000000070e+01 2.290869999999999962e+01
1.667070000000000007e+01 2.290869999999999962e+01
1.671679999999999922e+01 2.290869999999999962e+01
1.676279999999999859e+01 2.290869999999999962e+01
1.680890000000000128e+01 2.511890000000000001e+01
1.685490000000000066e+01 2.511890000000000001e+01
1.690099999999999980e+01 2.511890000000000001e+01
1.694699999999999918e+01 2.511890000000000001e+01
1.699309999999999832e+01 2.511890000000000001e+01
1.703910000000000124e+01 2.511890000000000001e+01
1.708520000000000039e+01 2.511890000000000001e+01
1.713119999999999976e+01 2.754230000000000089e+01
1.717729999999999890e+01 2.754230000000000089e+01
1.722329999999999828e+01 2.754230000000000089e+01
1.726940000000000097e+01 2.754230000000000089e+01
1.731540000000000035e+01 2.754230000000000089e+01
1.736149999999999949e+01 2.754230000000000089e+01
1.740749999999999886e+01 3.019950000000000045e+01
1.745360000000000156e+01 3.019950000000000045e+01
1.749960000000000093e+01 3.019950000000000045e+01
1.754570000000000007e+01 3.019950000000000045e+01
1.759179999999999922e+01 3.019950000000000045e+01
1.763779999999999859e+01 3.019950000000000045e+01
1.768390000000000128e+01 3.019950000000000045e+01
1.772990000000000066e+01 3.311310000000000286e+01
1.777599999999999980e+01 3.311310000000000286e+01
1.782199999999999918e+01 3.311310000000000286e+01
1.786809999999999832e+01 3.311310000000000286e+01
1.791410000000000124e+01 3.311310000000000286e+01
1.796020000000000039e+01 3.311310000000000286e+01
1.800619999999999976e+01 3.311310000000000286e+01
1.805229999999999890e+01 3.630780000000000030e+01
1.809829999999999828e+01 3.630780000000000030e+01
1.814440000000000097e+01 3.630780000000000030e+01
1.819040000000000035e+01 3.630780000000000030e+01
1.823649999999999949e+01 3.630780000000000030e+01
1.828249999999999886e+01 3.630780000000000030e+01
1.832860000000000156e+01 3.630780000000000030e+01
1.837460000000000093e+01 3.981069999999999709e+01
1.842070000000000007e+01 3.981069999999999709e+01


==> datafiles/Qsdependence/Qs_kovp_Lambda2_01.dat <==
Yg xg Qs
0.0 1.0 0.782914
1.0 0.367879441171 0.685382
2.0 0.135335283237 0.685382
3.0 0.0497870683679 0.685382
4.0 0.0183156388887 0.782914
5.0 0.00673794699909 0.782914
6.0 0.00247875217667 1.02159
7.0 0.000911881965555 1.16697
8.0 0.000335462627903 1.52273
9.0 0.000123409804087 1.73942
10.0 4.53999297625e-05 2.26969
11.0 1.67017007902e-05 2.96162
12.0 6.14421235333e-06 3.38307
13.0 2.26032940698e-06 4.41442
14.0 8.31528719104e-07 5.76019
15.0 3.05902320502e-07 6.57989
16.0 1.12535174719e-07 8.58581
17.0 4.13993771879e-08 11.2033
18.0 1.52299797447e-08 12.7975
19.0 5.60279643754e-09 16.6989
20.0 2.06115362244e-09 21.7897
21.0 7.58256042791e-10 24.8905


==> datafiles/Qsdependence/as062.peak.dat <==
0.000000000000000000e+00 1.905459999999999932e-01
4.605170000000000097e-02 1.905459999999999932e-01
9.210340000000000193e-02 1.905459999999999932e-01
1.381550000000000000e-01 1.905459999999999932e-01
1.842070000000000096e-01 1.905459999999999932e-01
2.302589999999999915e-01 1.905459999999999932e-01
2.763100000000000001e-01 1.905459999999999932e-01
3.223619999999999819e-01 1.905459999999999932e-01
3.684140000000000192e-01 1.905459999999999932e-01
4.144649999999999723e-01 1.905459999999999932e-01
4.605170000000000097e-01 1.905459999999999932e-01
5.065690000000000470e-01 1.905459999999999932e-01
5.526200000000000001e-01 1.905459999999999932e-01
5.986719999999999819e-01 1.905459999999999932e-01
6.447239999999999638e-01 1.905459999999999932e-01
6.907759999999999456e-01 1.905459999999999932e-01
7.368270000000000097e-01 1.905459999999999932e-01
7.828789999999999916e-01 1.905459999999999932e-01
8.289309999999999734e-01 1.905459999999999932e-01
8.749820000000000375e-01 2.089300000000000046e-01
9.210340000000000193e-01 2.089300000000000046e-01
9.670860000000000012e-01 2.089300000000000046e-01
1.013139999999999930e+00 2.089300000000000046e-01
1.059190000000000076e+00 2.089300000000000046e-01
1.105240000000000000e+00 2.089300000000000046e-01
1.151289999999999925e+00 2.089300000000000046e-01
1.197340000000000071e+00 2.089300000000000046e-01
1.243400000000000061e+00 2.089300000000000046e-01
1.289449999999999985e+00 2.089300000000000046e-01
1.335499999999999909e+00 2.089300000000000046e-01
1.381550000000000056e+00 2.089300000000000046e-01
1.427599999999999980e+00 2.089300000000000046e-01
1.473649999999999904e+00 2.089300000000000046e-01
1.519709999999999894e+00 2.089300000000000046e-01
1.565760000000000041e+00 2.089300000000000046e-01
1.611809999999999965e+00 2.089300000000000046e-01
1.657859999999999889e+00 2.089300000000000046e-01
1.703910000000000036e+00 2.089300000000000046e-01
1.749959999999999960e+00 2.089300000000000046e-01
1.796019999999999950e+00 2.089300000000000046e-01
1.842070000000000096e+00 2.089300000000000046e-01
1.888120000000000021e+00 2.089300000000000046e-01
1.934169999999999945e+00 2.089300000000000046e-01
1.980220000000000091e+00 2.089300000000000046e-01
2.026269999999999794e+00 2.290870000000000128e-01
2.072330000000000005e+00 2.290870000000000128e-01
2.118380000000000152e+00 2.290870000000000128e-01
2.164429999999999854e+00 2.290870000000000128e-01
2.210480000000000000e+00 2.290870000000000128e-01
2.256530000000000147e+00 2.290870000000000128e-01
2.302589999999999915e+00 2.290870000000000128e-01
2.348640000000000061e+00 2.290870000000000128e-01
2.394690000000000207e+00 2.290870000000000128e-01
2.440739999999999910e+00 2.290870000000000128e-01
2.486790000000000056e+00 2.290870000000000128e-01
2.532840000000000202e+00 2.290870000000000128e-01
2.578899999999999970e+00 2.290870000000000128e-01
2.624950000000000117e+00 2.290870000000000128e-01
2.670999999999999819e+00 2.290870000000000128e-01
2.717049999999999965e+00 2.290870000000000128e-01
2.763100000000000112e+00 2.290870000000000128e-01
2.809149999999999814e+00 2.290870000000000128e-01
2.855210000000000026e+00 2.290870000000000128e-01
2.901260000000000172e+00 2.290870000000000128e-01
2.947309999999999874e+00 2.290870000000000128e-01
2.993360000000000021e+00 2.290870000000000128e-01
3.039410000000000167e+00 2.511889999999999956e-01
3.085459999999999869e+00 2.511889999999999956e-01
3.131520000000000081e+00 2.511889999999999956e-01
3.177569999999999784e+00 2.511889999999999956e-01
3.223619999999999930e+00 2.511889999999999956e-01
3.269670000000000076e+00 2.511889999999999956e-01
3.315719999999999779e+00 2.511889999999999956e-01
3.361769999999999925e+00 2.511889999999999956e-01
3.407830000000000137e+00 2.511889999999999956e-01
3.453879999999999839e+00 2.511889999999999956e-01
3.499929999999999986e+00 2.511889999999999956e-01
3.545980000000000132e+00 2.511889999999999956e-01
3.592029999999999834e+00 2.511889999999999956e-01
3.638079999999999981e+00 2.511889999999999956e-01
3.684140000000000192e+00 2.511889999999999956e-01
3.730189999999999895e+00 2.511889999999999956e-01
3.776240000000000041e+00 2.511889999999999956e-01
3.822290000000000187e+00 2.511889999999999956e-01
3.868339999999999890e+00 2.511889999999999956e-01
3.914390000000000036e+00 2.511889999999999956e-01
3.960449999999999804e+00 2.511889999999999956e-01
4.006499999999999950e+00 2.754229999999999734e-01
4.052550000000000097e+00 2.754229999999999734e-01
4.098600000000000243e+00 2.754229999999999734e-01
4.144650000000000389e+00 2.754229999999999734e-01
4.190699999999999648e+00 2.754229999999999734e-01
4.236760000000000304e+00 2.754229999999999734e-01
4.282809999999999562e+00 2.754229999999999734e-01
4.328859999999999708e+00 2.754229999999999734e-01
4.374909999999999854e+00 2.754229999999999734e-01
4.420960000000000001e+00 2.754229999999999734e-01
4.467019999999999769e+00 2.754229999999999734e-01
4.513069999999999915e+00 2.754229999999999734e-01
4.559120000000000061e+00 2.754229999999999734e-01
4.605170000000000208e+00 2.754229999999999734e-01
4.651220000000000354e+00 2.754229999999999734e-01
4.697269999999999612e+00 2.754229999999999734e-01
4.743330000000000268e+00 2.754229999999999734e-01
4.789380000000000415e+00 2.754229999999999734e-01
4.835429999999999673e+00 2.754229999999999734e-01
4.881479999999999819e+00 3.019950000000000134e-01
4.927529999999999966e+00 3.019950000000000134e-01
4.973580000000000112e+00 3.019950000000000134e-01
5.019639999999999880e+00 3.019950000000000134e-01
5.065690000000000026e+00 3.019950000000000134e-01
5.111740000000000173e+00 3.019950000000000134e-01
5.157790000000000319e+00 3.019950000000000134e-01
5.203839999999999577e+00 3.019950000000000134e-01
5.249889999999999723e+00 3.019950000000000134e-01
5.295950000000000379e+00 3.019950000000000134e-01
5.341999999999999638e+00 3.019950000000000134e-01
5.388049999999999784e+00 3.019950000000000134e-01
5.434099999999999930e+00 3.019950000000000134e-01
5.480150000000000077e+00 3.019950000000000134e-01
5.526200000000000223e+00 3.019950000000000134e-01
5.572259999999999991e+00 3.019950000000000134e-01
5.618310000000000137e+00 3.019950000000000134e-01
5.664360000000000284e+00 3.019950000000000134e-01
5.710410000000000430e+00 3.311310000000000087e-01
5.756459999999999688e+00 3.311310000000000087e-01
5.802509999999999835e+00 3.311310000000000087e-01
5.848569999999999602e+00 3.311310000000000087e-01
5.894619999999999749e+00 3.311310000000000087e-01
5.940669999999999895e+00 3.311310000000000087e-01
5.986720000000000041e+00 3.311310000000000087e-01
6.032770000000000188e+00 3.311310000000000087e-01
6.078820000000000334e+00 3.311310000000000087e-01
6.124880000000000102e+00 3.311310000000000087e-01
6.170930000000000248e+00 3.311310000000000087e-01
6.216980000000000395e+00 3.311310000000000087e-01
6.263029999999999653e+00 3.311310000000000087e-01
6.309079999999999799e+00 3.311310000000000087e-01
6.355129999999999946e+00 3.311310000000000087e-01
6.401189999999999714e+00 3.311310000000000087e-01
6.447239999999999860e+00 3.311310000000000087e-01
6.493290000000000006e+00 3.630780000000000118e-01
6.539340000000000153e+00 3.630780000000000118e-01
6.585390000000000299e+00 3.630780000000000118e-01
6.631450000000000067e+00 3.630780000000000118e-01
6.677500000000000213e+00 3.630780000000000118e-01
6.723550000000000360e+00 3.630780000000000118e-01
6.769599999999999618e+00 3.630780000000000118e-01
6.815649999999999764e+00 3.630780000000000118e-01
6.861699999999999910e+00 3.630780000000000118e-01
6.907759999999999678e+00 3.630780000000000118e-01
6.953809999999999825e+00 3.630780000000000118e-01
6.999859999999999971e+00 3.630780000000000118e-01
7.045910000000000117e+00 3.630780000000000118e-01
7.091960000000000264e+00 3.630780000000000118e-01
7.138010000000000410e+00 3.630780000000000118e-01
7.184070000000000178e+00 3.630780000000000118e-01
7.230120000000000324e+00 3.981069999999999887e-01
7.276169999999999582e+00 3.981069999999999887e-01
7.322219999999999729e+00 3.981069999999999887e-01
7.368269999999999875e+00 3.981069999999999887e-01
7.414320000000000022e+00 3.981069999999999887e-01
7.460379999999999789e+00 3.981069999999999887e-01
7.506429999999999936e+00 3.981069999999999887e-01
7.552480000000000082e+00 3.981069999999999887e-01
7.598530000000000229e+00 3.981069999999999887e-01
7.644580000000000375e+00 3.981069999999999887e-01
7.690629999999999633e+00 3.981069999999999887e-01
7.736690000000000289e+00 3.981069999999999887e-01
7.782740000000000435e+00 3.981069999999999887e-01
7.828789999999999694e+00 3.981069999999999887e-01
7.874839999999999840e+00 3.981069999999999887e-01
7.920889999999999986e+00 4.365160000000000151e-01
7.966940000000000133e+00 4.365160000000000151e-01
8.012999999999999901e+00 4.365160000000000151e-01
8.059049999999999159e+00 4.365160000000000151e-01
8.105100000000000193e+00 4.365160000000000151e-01
8.151149999999999451e+00 4.365160000000000151e-01
8.197200000000000486e+00 4.365160000000000151e-01
8.243249999999999744e+00 4.365160000000000151e-01
8.289310000000000400e+00 4.365160000000000151e-01
8.335359999999999658e+00 4.365160000000000151e-01
8.381410000000000693e+00 4.365160000000000151e-01
8.427459999999999951e+00 4.365160000000000151e-01
8.473509999999999209e+00 4.365160000000000151e-01
8.519560000000000244e+00 4.365160000000000151e-01
8.565619999999999123e+00 4.786299999999999999e-01
8.611670000000000158e+00 4.786299999999999999e-01
8.657719999999999416e+00 4.786299999999999999e-01
8.703770000000000451e+00 4.786299999999999999e-01
8.749819999999999709e+00 4.786299999999999999e-01
8.795880000000000365e+00 4.786299999999999999e-01
8.841929999999999623e+00 4.786299999999999999e-01
8.887980000000000658e+00 4.786299999999999999e-01
8.934029999999999916e+00 4.786299999999999999e-01
8.980079999999999174e+00 4.786299999999999999e-01
9.026130000000000209e+00 4.786299999999999999e-01
9.072190000000000865e+00 4.786299999999999999e-01
9.118240000000000123e+00 4.786299999999999999e-01
9.164289999999999381e+00 4.786299999999999999e-01
9.210340000000000416e+00 5.248070000000000235e-01
9.256389999999999674e+00 5.248070000000000235e-01
9.302440000000000708e+00 5.248070000000000235e-01
9.348499999999999588e+00 5.248070000000000235e-01
9.394550000000000622e+00 5.248070000000000235e-01
9.440599999999999881e+00 5.248070000000000235e-01
9.486649999999999139e+00 5.248070000000000235e-01
9.532700000000000173e+00 5.248070000000000235e-01
9.578749999999999432e+00 5.248070000000000235e-01
9.624810000000000088e+00 5.248070000000000235e-01
9.670859999999999346e+00 5.248070000000000235e-01
9.716910000000000380e+00 5.248070000000000235e-01
9.762959999999999638e+00 5.754399999999999515e-01
9.809010000000000673e+00 5.754399999999999515e-01
9.855059999999999931e+00 5.754399999999999515e-01
9.901120000000000587e+00 5.754399999999999515e-01
9.947169999999999845e+00 5.754399999999999515e-01
9.993220000000000880e+00 5.754399999999999515e-01
1.003930000000000078e+01 5.754399999999999515e-01
1.008530000000000015e+01 5.754399999999999515e-01
1.013139999999999930e+01 5.754399999999999515e-01
1.017740000000000045e+01 5.754399999999999515e-01
1.022349999999999959e+01 5.754399999999999515e-01
1.026950000000000074e+01 5.754399999999999515e-01
1.031559999999999988e+01 5.754399999999999515e-01
1.036159999999999926e+01 6.309569999999999901e-01
1.040770000000000017e+01 6.309569999999999901e-01
1.045369999999999955e+01 6.309569999999999901e-01
1.049980000000000047e+01 6.309569999999999901e-01
1.054579999999999984e+01 6.309569999999999901e-01
1.059190000000000076e+01 6.309569999999999901e-01
1.063790000000000013e+01 6.309569999999999901e-01
1.068399999999999928e+01 6.309569999999999901e-01
1.073000000000000043e+01 6.309569999999999901e-01
1.077609999999999957e+01 6.309569999999999901e-01
1.082210000000000072e+01 6.309569999999999901e-01
1.086819999999999986e+01 6.918309999999999738e-01
1.091430000000000078e+01 6.918309999999999738e-01
1.096030000000000015e+01 6.918309999999999738e-01
1.100639999999999930e+01 6.918309999999999738e-01
1.105240000000000045e+01 6.918309999999999738e-01
1.109849999999999959e+01 6.918309999999999738e-01
1.114450000000000074e+01 6.918309999999999738e-01
1.119059999999999988e+01 6.918309999999999738e-01
1.123659999999999926e+01 6.918309999999999738e-01
1.128270000000000017e+01 6.918309999999999738e-01
1.132869999999999955e+01 6.918309999999999738e-01
1.137480000000000047e+01 6.918309999999999738e-01
1.142079999999999984e+01 7.585779999999999745e-01
1.146690000000000076e+01 7.585779999999999745e-01
1.151290000000000013e+01 7.585779999999999745e-01
1.155899999999999928e+01 7.585779999999999745e-01
1.160500000000000043e+01 7.585779999999999745e-01
1.165109999999999957e+01 7.585779999999999745e-01
1.169710000000000072e+01 7.585779999999999745e-01
1.174319999999999986e+01 7.585779999999999745e-01
1.178919999999999924e+01 7.585779999999999745e-01
1.183530000000000015e+01 7.585779999999999745e-01
1.188129999999999953e+01 7.585779999999999745e-01
1.192740000000000045e+01 8.317639999999999478e-01
1.197339999999999982e+01 8.317639999999999478e-01
1.201950000000000074e+01 8.317639999999999478e-01
1.206550000000000011e+01 8.317639999999999478e-01
1.211159999999999926e+01 8.317639999999999478e-01
1.215760000000000041e+01 8.317639999999999478e-01
1.220369999999999955e+01 8.317639999999999478e-01
1.224980000000000047e+01 8.317639999999999478e-01
1.229579999999999984e+01 8.317639999999999478e-01
1.234190000000000076e+01 8.317639999999999478e-01
1.238790000000000013e+01 9.120110000000000161e-01
1.243399999999999928e+01 9.120110000000000161e-01
1.248000000000000043e+01 9.120110000000000161e-01
1.252609999999999957e+01 9.120110000000000161e-01
1.257210000000000072e+01 9.120110000000000161e-01
1.261819999999999986e+01 9.120110000000000161e-01
1.266419999999999924e+01 9.120110000000000161e-01
1.271030000000000015e+01 9.120110000000000161e-01
1.275629999999999953e+01 9.120110000000000161e-01
1.280240000000000045e+01 9.120110000000000161e-01
1.284839999999999982e+01 1.000000000000000000e+00
1.289450000000000074e+01 1.000000000000000000e+00
1.294050000000000011e+01 1.000000000000000000e+00
1.298659999999999926e+01 1.000000000000000000e+00
1.303260000000000041e+01 1.000000000000000000e+00
1.307869999999999955e+01 1.000000000000000000e+00
1.312470000000000070e+01 1.000000000000000000e+00
1.317079999999999984e+01 1.000000000000000000e+00
1.321679999999999922e+01 1.000000000000000000e+00
1.326290000000000013e+01 1.096479999999999899e+00
1.330889999999999951e+01 1.096479999999999899e+00
1.335500000000000043e+01 1.096479999999999899e+00
1.340099999999999980e+01 1.096479999999999899e+00
1.344710000000000072e+01 1.096479999999999899e+00
1.349310000000000009e+01 1.096479999999999899e+00
1.353919999999999924e+01 1.096479999999999899e+00
1.358530000000000015e+01 1.096479999999999899e+00
1.363129999999999953e+01 1.096479999999999899e+00
1.367740000000000045e+01 1.096479999999999899e+00
1.372339999999999982e+01 1.202260000000000106e+00
1.376950000000000074e+01 1.202260000000000106e+00
1.381550000000000011e+01 1.202260000000000106e+00
1.386159999999999926e+01 1.202260000000000106e+00
1.390760000000000041e+01 1.202260000000000106e+00
1.395369999999999955e+01 1.202260000000000106e+00
1.399970000000000070e+01 1.202260000000000106e+00
1.404579999999999984e+01 1.202260000000000106e+00
1.409179999999999922e+01 1.202260000000000106e+00
1.413790000000000013e+01 1.318259999999999987e+00
1.418389999999999951e+01 1.318259999999999987e+00
1.423000000000000043e+01 1.318259999999999987e+00
1.427599999999999980e+01 1.318259999999999987e+00
1.432210000000000072e+01 1.318259999999999987e+00
1.436810000000000009e+01 1.318259999999999987e+00
1.441419999999999924e+01 1.318259999999999987e+00
1.446020000000000039e+01 1.318259999999999987e+00
1.450629999999999953e+01 1.445440000000000058e+00
1.455230000000000068e+01 1.445440000000000058e+00
1.459839999999999982e+01 1.445440000000000058e+00
1.464439999999999920e+01 1.445440000000000058e+00
1.469050000000000011e+01 1.445440000000000058e+00
1.473649999999999949e+01 1.445440000000000058e+00
1.478260000000000041e+01 1.445440000000000058e+00
1.482859999999999978e+01 1.445440000000000058e+00
1.487470000000000070e+01 1.445440000000000058e+00
1.492079999999999984e+01 1.584889999999999910e+00
1.496679999999999922e+01 1.584889999999999910e+00
1.501290000000000013e+01 1.584889999999999910e+00
1.505889999999999951e+01 1.584889999999999910e+00
1.510500000000000043e+01 1.584889999999999910e+00
1.515099999999999980e+01 1.584889999999999910e+00
1.519710000000000072e+01 1.584889999999999910e+00
1.524310000000000009e+01 1.584889999999999910e+00
1.528919999999999924e+01 1.737800000000000011e+00
1.533520000000000039e+01 1.737800000000000011e+00
1.538129999999999953e+01 1.737800000000000011e+00
1.542730000000000068e+01 1.737800000000000011e+00
1.547339999999999982e+01 1.737800000000000011e+00
1.551939999999999920e+01 1.737800000000000011e+00
1.556550000000000011e+01 1.737800000000000011e+00
1.561149999999999949e+01 1.737800000000000011e+00
1.565760000000000041e+01 1.905459999999999932e+00
1.570359999999999978e+01 1.905459999999999932e+00
1.574970000000000070e+01 1.905459999999999932e+00
1.579570000000000007e+01 1.905459999999999932e+00
1.584179999999999922e+01 1.905459999999999932e+00
1.588780000000000037e+01 1.905459999999999932e+00
1.593389999999999951e+01 1.905459999999999932e+00
1.597990000000000066e+01 2.089300000000000157e+00
1.602599999999999980e+01 2.089300000000000157e+00
1.607199999999999918e+01 2.089300000000000157e+00
1.611809999999999832e+01 2.089300000000000157e+00
1.616410000000000124e+01 2.089300000000000157e+00
1.621020000000000039e+01 2.089300000000000157e+00
1.625629999999999953e+01 2.089300000000000157e+00
1.630229999999999890e+01 2.089300000000000157e+00
1.634840000000000160e+01 2.290869999999999962e+00
1.639440000000000097e+01 2.290869999999999962e+00
1.644050000000000011e+01 2.290869999999999962e+00
1.648649999999999949e+01 2.290869999999999962e+00
1.653259999999999863e+01 2.290869999999999962e+00
1.657860000000000156e+01 2.290869999999999962e+00
1.662470000000000070e+01 2.290869999999999962e+00
1.667070000000000007e+01 2.511890000000000178e+00
1.671679999999999922e+01 2.511890000000000178e+00
1.676279999999999859e+01 2.511890000000000178e+00
1.680890000000000128e+01 2.511890000000000178e+00
1.685490000000000066e+01 2.511890000000000178e+00
1.690099999999999980e+01 2.511890000000000178e+00
1.694699999999999918e+01 2.511890000000000178e+00
1.699309999999999832e+01 2.754230000000000178e+00
1.703910000000000124e+01 2.754230000000000178e+00
1.708520000000000039e+01 2.754230000000000178e+00
1.713119999999999976e+01 2.754230000000000178e+00
1.717729999999999890e+01 2.754230000000000178e+00
1.722329999999999828e+01 2.754230000000000178e+00
1.726940000000000097e+01 2.754230000000000178e+00
1.731540000000000035e+01 3.019950000000000134e+00
1.736149999999999949e+01 3.019950000000000134e+00
1.740749999999999886e+01 3.019950000000000134e+00
1.745360000000000156e+01 3.019950000000000134e+00
1.749960000000000093e+01 3.019950000000000134e+00
1.754570000000000007e+01 3.019950000000000134e+00
1.759179999999999922e+01 3.019950000000000134e+00
1.763779999999999859e+01 3.311310000000000198e+00
1.768390000000000128e+01 3.311310000000000198e+00
1.772990000000000066e+01 3.311310000000000198e+00
1.777599999999999980e+01 3.311310000000000198e+00
1.782199999999999918e+01 3.311310000000000198e+00
1.786809999999999832e+01 3.311310000000000198e+00
1.791410000000000124e+01 3.311310000000000198e+00
1.796020000000000039e+01 3.630780000000000118e+00
1.800619999999999976e+01 3.630780000000000118e+00
1.805229999999999890e+01 3.630780000000000118e+00
1.809829999999999828e+01 3.630780000000000118e+00
1.814440000000000097e+01 3.630780000000000118e+00
1.819040000000000035e+01 3.630780000000000118e+00
1.823649999999999949e+01 3.630780000000000118e+00
1.828249999999999886e+01 3.981069999999999887e+00
1.832860000000000156e+01 3.981069999999999887e+00
1.837460000000000093e+01 3.981069999999999887e+00
1.842070000000000007e+01 3.981069999999999887e+00


==> datafiles/Qsdependence/as200.peak.dat <==
0.000000000000000000e+00 1.905459999999999932e-01
4.605170000000000097e-02 1.905459999999999932e-01
9.210340000000000193e-02 1.905459999999999932e-01
1.381550000000000000e-01 1.905459999999999932e-01
1.842070000000000096e-01 1.905459999999999932e-01
2.302589999999999915e-01 1.905459999999999932e-01
2.763100000000000001e-01 2.089300000000000046e-01
3.223619999999999819e-01 2.089300000000000046e-01
3.684140000000000192e-01 2.089300000000000046e-01
4.144649999999999723e-01 2.089300000000000046e-01
4.605170000000000097e-01 2.089300000000000046e-01
5.065690000000000470e-01 2.089300000000000046e-01
5.526200000000000001e-01 2.089300000000000046e-01
5.986719999999999819e-01 2.089300000000000046e-01
6.447239999999999638e-01 2.290870000000000128e-01
6.907759999999999456e-01 2.290870000000000128e-01
7.368270000000000097e-01 2.290870000000000128e-01
7.828789999999999916e-01 2.290870000000000128e-01
8.289309999999999734e-01 2.290870000000000128e-01
8.749820000000000375e-01 2.290870000000000128e-01
9.210340000000000193e-01 2.290870000000000128e-01
9.670860000000000012e-01 2.511889999999999956e-01
1.013139999999999930e+00 2.511889999999999956e-01
1.059190000000000076e+00 2.511889999999999956e-01
1.105240000000000000e+00 2.511889999999999956e-01
1.151289999999999925e+00 2.511889999999999956e-01
1.197340000000000071e+00 2.511889999999999956e-01
1.243400000000000061e+00 2.754229999999999734e-01
1.289449999999999985e+00 2.754229999999999734e-01
1.335499999999999909e+00 2.754229999999999734e-01
1.381550000000000056e+00 2.754229999999999734e-01
1.427599999999999980e+00 2.754229999999999734e-01
1.473649999999999904e+00 2.754229999999999734e-01
1.519709999999999894e+00 3.019950000000000134e-01
1.565760000000000041e+00 3.019950000000000134e-01
1.611809999999999965e+00 3.019950000000000134e-01
1.657859999999999889e+00 3.019950000000000134e-01
1.703910000000000036e+00 3.019950000000000134e-01
1.749959999999999960e+00 3.019950000000000134e-01
1.796019999999999950e+00 3.311310000000000087e-01
1.842070000000000096e+00 3.311310000000000087e-01
1.888120000000000021e+00 3.311310000000000087e-01
1.934169999999999945e+00 3.311310000000000087e-01
1.980220000000000091e+00 3.311310000000000087e-01
2.026269999999999794e+00 3.630780000000000118e-01
2.072330000000000005e+00 3.630780000000000118e-01
2.118380000000000152e+00 3.630780000000000118e-01
2.164429999999999854e+00 3.630780000000000118e-01
2.210480000000000000e+00 3.630780000000000118e-01
2.256530000000000147e+00 3.981069999999999887e-01
2.302589999999999915e+00 3.981069999999999887e-01
2.348640000000000061e+00 3.981069999999999887e-01
2.394690000000000207e+00 3.981069999999999887e-01
2.440739999999999910e+00 4.365160000000000151e-01
2.486790000000000056e+00 4.365160000000000151e-01
2.532840000000000202e+00 4.365160000000000151e-01
2.578899999999999970e+00 4.365160000000000151e-01
2.624950000000000117e+00 4.365160000000000151e-01
2.670999999999999819e+00 4.786299999999999999e-01
2.717049999999999965e+00 4.786299999999999999e-01
2.763100000000000112e+00 4.786299999999999999e-01
2.809149999999999814e+00 4.786299999999999999e-01
2.855210000000000026e+00 5.248070000000000235e-01
2.901260000000000172e+00 5.248070000000000235e-01
2.947309999999999874e+00 5.248070000000000235e-01
2.993360000000000021e+00 5.248070000000000235e-01
3.039410000000000167e+00 5.754399999999999515e-01
3.085459999999999869e+00 5.754399999999999515e-01
3.131520000000000081e+00 5.754399999999999515e-01
3.177569999999999784e+00 5.754399999999999515e-01
3.223619999999999930e+00 6.309569999999999901e-01
3.269670000000000076e+00 6.309569999999999901e-01
3.315719999999999779e+00 6.309569999999999901e-01
3.361769999999999925e+00 6.918309999999999738e-01
3.407830000000000137e+00 6.918309999999999738e-01
3.453879999999999839e+00 6.918309999999999738e-01
3.499929999999999986e+00 6.918309999999999738e-01
3.545980000000000132e+00 7.585779999999999745e-01
3.592029999999999834e+00 7.585779999999999745e-01
3.638079999999999981e+00 7.585779999999999745e-01
3.684140000000000192e+00 8.317639999999999478e-01
3.730189999999999895e+00 8.317639999999999478e-01
3.776240000000000041e+00 8.317639999999999478e-01
3.822290000000000187e+00 9.120110000000000161e-01
3.868339999999999890e+00 9.120110000000000161e-01
3.914390000000000036e+00 9.120110000000000161e-01
3.960449999999999804e+00 1.000000000000000000e+00
4.006499999999999950e+00 1.000000000000000000e+00
4.052550000000000097e+00 1.000000000000000000e+00
4.098600000000000243e+00 1.096479999999999899e+00
4.144650000000000389e+00 1.096479999999999899e+00
4.190699999999999648e+00 1.096479999999999899e+00
4.236760000000000304e+00 1.202260000000000106e+00
4.282809999999999562e+00 1.202260000000000106e+00
4.328859999999999708e+00 1.202260000000000106e+00
4.374909999999999854e+00 1.318259999999999987e+00
4.420960000000000001e+00 1.318259999999999987e+00
4.467019999999999769e+00 1.318259999999999987e+00
4.513069999999999915e+00 1.445440000000000058e+00
4.559120000000000061e+00 1.445440000000000058e+00
4.605170000000000208e+00 1.584889999999999910e+00
4.651220000000000354e+00 1.584889999999999910e+00
4.697269999999999612e+00 1.584889999999999910e+00
4.743330000000000268e+00 1.737800000000000011e+00
4.789380000000000415e+00 1.737800000000000011e+00
4.835429999999999673e+00 1.905459999999999932e+00
4.881479999999999819e+00 1.905459999999999932e+00
4.927529999999999966e+00 1.905459999999999932e+00
4.973580000000000112e+00 2.089300000000000157e+00
5.019639999999999880e+00 2.089300000000000157e+00
5.065690000000000026e+00 2.290869999999999962e+00
5.111740000000000173e+00 2.290869999999999962e+00
5.157790000000000319e+00 2.511890000000000178e+00
5.203839999999999577e+00 2.511890000000000178e+00
5.249889999999999723e+00 2.754230000000000178e+00
5.295950000000000379e+00 2.754230000000000178e+00
5.341999999999999638e+00 2.754230000000000178e+00
5.388049999999999784e+00 3.019950000000000134e+00
5.434099999999999930e+00 3.019950000000000134e+00
5.480150000000000077e+00 3.311310000000000198e+00
5.526200000000000223e+00 3.311310000000000198e+00
5.572259999999999991e+00 3.630780000000000118e+00
5.618310000000000137e+00 3.630780000000000118e+00
5.664360000000000284e+00 3.981069999999999887e+00
5.710410000000000430e+00 3.981069999999999887e+00
5.756459999999999688e+00 4.365160000000000373e+00
5.802509999999999835e+00 4.365160000000000373e+00
5.848569999999999602e+00 4.786299999999999777e+00
5.894619999999999749e+00 4.786299999999999777e+00
5.940669999999999895e+00 5.248070000000000235e+00
5.986720000000000041e+00 5.248070000000000235e+00
6.032770000000000188e+00 5.754400000000000404e+00
6.078820000000000334e+00 5.754400000000000404e+00
6.124880000000000102e+00 6.309569999999999901e+00
6.170930000000000248e+00 6.309569999999999901e+00
6.216980000000000395e+00 6.918309999999999960e+00
6.263029999999999653e+00 6.918309999999999960e+00
6.309079999999999799e+00 7.585779999999999745e+00
6.355129999999999946e+00 7.585779999999999745e+00
6.401189999999999714e+00 8.317640000000000811e+00
6.447239999999999860e+00 8.317640000000000811e+00
6.493290000000000006e+00 8.317640000000000811e+00
6.539340000000000153e+00 9.120110000000000383e+00
6.585390000000000299e+00 9.120110000000000383e+00
6.631450000000000067e+00 1.000000000000000000e+01
6.677500000000000213e+00 1.000000000000000000e+01
6.723550000000000360e+00 1.096480000000000032e+01
6.769599999999999618e+00 1.096480000000000032e+01
6.815649999999999764e+00 1.202260000000000062e+01
6.861699999999999910e+00 1.202260000000000062e+01
6.907759999999999678e+00 1.318260000000000076e+01
6.953809999999999825e+00 1.318260000000000076e+01
6.999859999999999971e+00 1.445439999999999969e+01
7.045910000000000117e+00 1.445439999999999969e+01
7.091960000000000264e+00 1.584890000000000043e+01
7.138010000000000410e+00 1.584890000000000043e+01
7.184070000000000178e+00 1.737800000000000011e+01
7.230120000000000324e+00 1.737800000000000011e+01
7.276169999999999582e+00 1.905460000000000065e+01
7.322219999999999729e+00 1.905460000000000065e+01
7.368269999999999875e+00 2.089300000000000068e+01
7.414320000000000022e+00 2.089300000000000068e+01
7.460379999999999789e+00 2.290869999999999962e+01
7.506429999999999936e+00 2.290869999999999962e+01
7.552480000000000082e+00 2.511890000000000001e+01
7.598530000000000229e+00 2.511890000000000001e+01
7.644580000000000375e+00 2.754230000000000089e+01
7.690629999999999633e+00 2.754230000000000089e+01
7.736690000000000289e+00 3.019950000000000045e+01
7.782740000000000435e+00 3.019950000000000045e+01
7.828789999999999694e+00 3.019950000000000045e+01
7.874839999999999840e+00 3.311310000000000286e+01
7.920889999999999986e+00 3.311310000000000286e+01
7.966940000000000133e+00 3.630780000000000030e+01
8.012999999999999901e+00 3.630780000000000030e+01
8.059049999999999159e+00 3.981069999999999709e+01
8.105100000000000193e+00 3.981069999999999709e+01
8.151149999999999451e+00 4.365160000000000196e+01
8.197200000000000486e+00 4.365160000000000196e+01
8.243249999999999744e+00 4.786299999999999955e+01
8.289310000000000400e+00 4.786299999999999955e+01
8.335359999999999658e+00 5.248069999999999879e+01
8.381410000000000693e+00 5.248069999999999879e+01
8.427459999999999951e+00 5.754399999999999693e+01
8.473509999999999209e+00 5.754399999999999693e+01
8.519560000000000244e+00 6.309570000000000078e+01
8.565619999999999123e+00 6.309570000000000078e+01
8.611670000000000158e+00 6.918309999999999604e+01
8.657719999999999416e+00 6.918309999999999604e+01
8.703770000000000451e+00 7.585779999999999745e+01
8.749819999999999709e+00 7.585779999999999745e+01
8.795880000000000365e+00 7.585779999999999745e+01
8.841929999999999623e+00 8.317640000000000100e+01
8.887980000000000658e+00 8.317640000000000100e+01
8.934029999999999916e+00 9.120109999999999673e+01
8.980079999999999174e+00 9.120109999999999673e+01
9.026130000000000209e+00 1.000000000000000000e+02
9.072190000000000865e+00 1.000000000000000000e+02
9.118240000000000123e+00 1.096479999999999961e+02
9.164289999999999381e+00 1.096479999999999961e+02
9.210340000000000416e+00 1.202259999999999991e+02
9.256389999999999674e+00 1.202259999999999991e+02
9.302440000000000708e+00 1.318259999999999934e+02
9.348499999999999588e+00 1.318259999999999934e+02
9.394550000000000622e+00 1.445440000000000111e+02
9.440599999999999881e+00 1.445440000000000111e+02
9.486649999999999139e+00 1.584890000000000043e+02
9.532700000000000173e+00 1.584890000000000043e+02
9.578749999999999432e+00 1.737800000000000011e+02
9.624810000000000088e+00 1.737800000000000011e+02
9.670859999999999346e+00 1.737800000000000011e+02
9.716910000000000380e+00 1.905459999999999923e+02
9.762959999999999638e+00 1.905459999999999923e+02
9.809010000000000673e+00 2.089300000000000068e+02
9.855059999999999931e+00 2.089300000000000068e+02
9.901120000000000587e+00 2.290869999999999891e+02
9.947169999999999845e+00 2.290869999999999891e+02
9.993220000000000880e+00 2.511889999999999930e+02
1.003930000000000078e+01 2.511889999999999930e+02
1.008530000000000015e+01 2.754230000000000018e+02
1.013139999999999930e+01 2.754230000000000018e+02
1.017740000000000045e+01 3.019950000000000045e+02
1.022349999999999959e+01 3.019950000000000045e+02
1.026950000000000074e+01 3.311309999999999718e+02
1.031559999999999988e+01 3.311309999999999718e+02
1.036159999999999926e+01 3.630779999999999745e+02
1.040770000000000017e+01 3.630779999999999745e+02
1.045369999999999955e+01 3.630779999999999745e+02
1.049980000000000047e+01 3.981070000000000277e+02
1.054579999999999984e+01 3.981070000000000277e+02
1.059190000000000076e+01 4.365160000000000196e+02
1.063790000000000013e+01 4.365160000000000196e+02
1.068399999999999928e+01 4.786299999999999955e+02
1.073000000000000043e+01 4.786299999999999955e+02
1.077609999999999957e+01 5.248070000000000164e+02
1.082210000000000072e+01 5.248070000000000164e+02
1.086819999999999986e+01 5.754400000000000546e+02
1.091430000000000078e+01 5.754400000000000546e+02
1.096030000000000015e+01 6.309569999999999936e+02
1.100639999999999930e+01 6.309569999999999936e+02
1.105240000000000045e+01 6.918310000000000173e+02
1.109849999999999959e+01 6.918310000000000173e+02
1.114450000000000074e+01 6.918310000000000173e+02
1.119059999999999988e+01 7.585779999999999745e+02
1.123659999999999926e+01 7.585779999999999745e+02
1.128270000000000017e+01 8.317640000000000100e+02
1.132869999999999955e+01 8.317640000000000100e+02
1.137480000000000047e+01 9.120109999999999673e+02
1.142079999999999984e+01 9.120109999999999673e+02
1.146690000000000076e+01 1.000000000000000000e+03
1.151290000000000013e+01 1.000000000000000000e+03
1.155899999999999928e+01 1.096480000000000018e+03
1.160500000000000043e+01 1.096480000000000018e+03
1.165109999999999957e+01 1.202259999999999991e+03
1.169710000000000072e+01 1.202259999999999991e+03
1.174319999999999986e+01 1.318259999999999991e+03
1.178919999999999924e+01 1.318259999999999991e+03
1.183530000000000015e+01 1.318259999999999991e+03
1.188129999999999953e+01 1.445440000000000055e+03
1.192740000000000045e+01 1.445440000000000055e+03
1.197339999999999982e+01 1.584890000000000100e+03
1.201950000000000074e+01 1.584890000000000100e+03
1.206550000000000011e+01 1.737799999999999955e+03
1.211159999999999926e+01 1.737799999999999955e+03
1.215760000000000041e+01 1.905460000000000036e+03
1.220369999999999955e+01 1.905460000000000036e+03
1.224980000000000047e+01 2.089300000000000182e+03
1.229579999999999984e+01 2.089300000000000182e+03
1.234190000000000076e+01 2.290869999999999891e+03
1.238790000000000013e+01 2.290869999999999891e+03
1.243399999999999928e+01 2.290869999999999891e+03
1.248000000000000043e+01 2.511889999999999873e+03
1.252609999999999957e+01 2.511889999999999873e+03
1.257210000000000072e+01 2.754230000000000018e+03
1.261819999999999986e+01 2.754230000000000018e+03
1.266419999999999924e+01 3.019949999999999818e+03
1.271030000000000015e+01 3.019949999999999818e+03
1.275629999999999953e+01 3.311309999999999945e+03
1.280240000000000045e+01 3.311309999999999945e+03
1.284839999999999982e+01 3.630780000000000200e+03
1.289450000000000074e+01 3.630780000000000200e+03
1.294050000000000011e+01 3.630780000000000200e+03
1.298659999999999926e+01 3.981070000000000164e+03
1.303260000000000041e+01 3.981070000000000164e+03
1.307869999999999955e+01 4.365159999999999854e+03
1.312470000000000070e+01 4.365159999999999854e+03
1.317079999999999984e+01 4.786300000000000182e+03
1.321679999999999922e+01 4.786300000000000182e+03
1.326290000000000013e+01 5.248069999999999709e+03
1.330889999999999951e+01 5.248069999999999709e+03
1.335500000000000043e+01 5.754399999999999636e+03
1.340099999999999980e+01 5.754399999999999636e+03
1.344710000000000072e+01 5.754399999999999636e+03
1.349310000000000009e+01 6.309569999999999709e+03
1.353919999999999924e+01 6.309569999999999709e+03
1.358530000000000015e+01 6.918310000000000400e+03
1.363129999999999953e+01 6.918310000000000400e+03
1.367740000000000045e+01 7.585779999999999745e+03
1.372339999999999982e+01 7.585779999999999745e+03
1.376950000000000074e+01 8.317639999999999418e+03
1.381550000000000011e+01 8.317639999999999418e+03
1.386159999999999926e+01 9.120110000000000582e+03
1.390760000000000041e+01 9.120110000000000582e+03
1.395369999999999955e+01 9.120110000000000582e+03
1.399970000000000070e+01 1.000000000000000000e+04
1.404579999999999984e+01 1.000000000000000000e+04
1.409179999999999922e+01 1.096479999999999927e+04
1.413790000000000013e+01 1.096479999999999927e+04
1.418389999999999951e+01 1.202260000000000036e+04
1.423000000000000043e+01 1.202260000000000036e+04
1.427599999999999980e+01 1.318260000000000036e+04
1.432210000000000072e+01 1.318260000000000036e+04
1.436810000000000009e+01 1.318260000000000036e+04
1.441419999999999924e+01 1.445439999999999964e+04
1.446020000000000039e+01 1.445439999999999964e+04
1.450629999999999953e+01 1.584889999999999964e+04
1.455230000000000068e+01 1.584889999999999964e+04
1.459839999999999982e+01 1.737800000000000000e+04
1.464439999999999920e+01 1.737800000000000000e+04
1.469050000000000011e+01 1.737800000000000000e+04
1.473649999999999949e+01 1.905459999999999854e+04
1.478260000000000041e+01 1.905459999999999854e+04
1.482859999999999978e+01 2.089300000000000000e+04
1.487470000000000070e+01 2.089300000000000000e+04
1.492079999999999984e+01 2.290870000000000073e+04
1.496679999999999922e+01 2.290870000000000073e+04
1.501290000000000013e+01 2.511890000000000146e+04
1.505889999999999951e+01 2.511890000000000146e+04
1.510500000000000043e+01 2.511890000000000146e+04
1.515099999999999980e+01 2.754229999999999927e+04
1.519710000000000072e+01 2.754229999999999927e+04
1.524310000000000009e+01 3.019950000000000000e+04
1.528919999999999924e+01 3.019950000000000000e+04
1.533520000000000039e+01 3.311309999999999854e+04
1.538129999999999953e+01 3.311309999999999854e+04
1.542730000000000068e+01 3.311309999999999854e+04
1.547339999999999982e+01 3.630780000000000291e+04
1.551939999999999920e+01 3.630780000000000291e+04
1.556550000000000011e+01 3.981069999999999709e+04
1.561149999999999949e+01 3.981069999999999709e+04
1.565760000000000041e+01 4.365159999999999854e+04
1.570359999999999978e+01 4.365159999999999854e+04
1.574970000000000070e+01 4.365159999999999854e+04
1.579570000000000007e+01 4.786300000000000000e+04
1.584179999999999922e+01 4.786300000000000000e+04
1.588780000000000037e+01 5.248069999999999709e+04
1.593389999999999951e+01 5.248069999999999709e+04
1.597990000000000066e+01 5.248069999999999709e+04
1.602599999999999980e+01 5.754400000000000000e+04
1.607199999999999918e+01 5.754400000000000000e+04
1.611809999999999832e+01 6.309569999999999709e+04
1.616410000000000124e+01 6.309569999999999709e+04
1.621020000000000039e+01 6.918310000000000582e+04
1.625629999999999953e+01 6.918310000000000582e+04
1.630229999999999890e+01 6.918310000000000582e+04
1.634840000000000160e+01 7.585780000000000291e+04
1.639440000000000097e+01 7.585780000000000291e+04
1.644050000000000011e+01 8.317639999999999418e+04
1.648649999999999949e+01 8.317639999999999418e+04
1.653259999999999863e+01 8.317639999999999418e+04
1.657860000000000156e+01 9.120110000000000582e+04
1.662470000000000070e+01 9.120110000000000582e+04
1.667070000000000007e+01 1.000000000000000000e+05
1.671679999999999922e+01 1.000000000000000000e+05
1.676279999999999859e+01 1.000000000000000000e+05
1.680890000000000128e+01 1.096480000000000000e+05
1.685490000000000066e+01 1.096480000000000000e+05
1.690099999999999980e+01 1.202260000000000000e+05
1.694699999999999918e+01 1.202260000000000000e+05
1.699309999999999832e+01 1.202260000000000000e+05
1.703910000000000124e+01 1.318260000000000000e+05
1.708520000000000039e+01 1.318260000000000000e+05
1.713119999999999976e+01 1.445440000000000000e+05
1.717729999999999890e+01 1.445440000000000000e+05
1.722329999999999828e+01 1.445440000000000000e+05
1.726940000000000097e+01 1.584890000000000000e+05
1.731540000000000035e+01 1.584890000000000000e+05
1.736149999999999949e+01 1.737800000000000000e+05
1.740749999999999886e+01 1.737800000000000000e+05
1.745360000000000156e+01 1.737800000000000000e+05
1.749960000000000093e+01 1.905460000000000000e+05
1.754570000000000007e+01 1.905460000000000000e+05
1.759179999999999922e+01 1.905460000000000000e+05
1.763779999999999859e+01 2.089300000000000000e+05
1.768390000000000128e+01 2.089300000000000000e+05
1.772990000000000066e+01 2.290870000000000000e+05
1.777599999999999980e+01 2.290870000000000000e+05
1.782199999999999918e+01 2.290870000000000000e+05
1.786809999999999832e+01 2.511890000000000000e+05
1.791410000000000124e+01 2.511890000000000000e+05
1.796020000000000039e+01 2.754230000000000000e+05
1.800619999999999976e+01 2.754230000000000000e+05
1.805229999999999890e+01 2.754230000000000000e+05
1.809829999999999828e+01 3.019950000000000000e+05
1.814440000000000097e+01 3.019950000000000000e+05
1.819040000000000035e+01 3.019950000000000000e+05
1.823649999999999949e+01 3.311310000000000000e+05
1.828249999999999886e+01 3.311310000000000000e+05
1.832860000000000156e+01 3.311310000000000000e+05
1.837460000000000093e+01 3.630780000000000000e+05
1.842070000000000007e+01 3.630780000000000000e+05


==> datafiles/Qsdependence/lam0010.peak.dat <==
0.000000000000000000e+00 1.905459999999999932e-01
4.605170000000000097e-02 1.905459999999999932e-01
9.210340000000000193e-02 1.905459999999999932e-01
1.381550000000000000e-01 1.905459999999999932e-01
1.842070000000000096e-01 1.905459999999999932e-01
2.302589999999999915e-01 1.905459999999999932e-01
2.763100000000000001e-01 1.905459999999999932e-01
3.223619999999999819e-01 1.905459999999999932e-01
3.684140000000000192e-01 2.089300000000000046e-01
4.144649999999999723e-01 2.089300000000000046e-01
4.605170000000000097e-01 2.089300000000000046e-01
5.065690000000000470e-01 2.089300000000000046e-01
5.526200000000000001e-01 2.089300000000000046e-01
5.986719999999999819e-01 2.089300000000000046e-01
6.447239999999999638e-01 2.089300000000000046e-01
6.907759999999999456e-01 2.089300000000000046e-01
7.368270000000000097e-01 2.089300000000000046e-01
7.828789999999999916e-01 2.089300000000000046e-01
8.289309999999999734e-01 2.089300000000000046e-01
8.749820000000000375e-01 2.290870000000000128e-01
9.210340000000000193e-01 2.290870000000000128e-01
9.670860000000000012e-01 2.290870000000000128e-01
1.013139999999999930e+00 2.290870000000000128e-01
1.059190000000000076e+00 2.290870000000000128e-01
1.105240000000000000e+00 2.290870000000000128e-01
1.151289999999999925e+00 2.290870000000000128e-01
1.197340000000000071e+00 2.290870000000000128e-01
1.243400000000000061e+00 2.290870000000000128e-01
1.289449999999999985e+00 2.290870000000000128e-01
1.335499999999999909e+00 2.511889999999999956e-01
1.381550000000000056e+00 2.511889999999999956e-01
1.427599999999999980e+00 2.511889999999999956e-01
1.473649999999999904e+00 2.511889999999999956e-01
1.519709999999999894e+00 2.511889999999999956e-01
1.565760000000000041e+00 2.511889999999999956e-01
1.611809999999999965e+00 2.511889999999999956e-01
1.657859999999999889e+00 2.511889999999999956e-01
1.703910000000000036e+00 2.511889999999999956e-01
1.749959999999999960e+00 2.754229999999999734e-01
1.796019999999999950e+00 2.754229999999999734e-01
1.842070000000000096e+00 2.754229999999999734e-01
1.888120000000000021e+00 2.754229999999999734e-01
1.934169999999999945e+00 2.754229999999999734e-01
1.980220000000000091e+00 2.754229999999999734e-01
2.026269999999999794e+00 2.754229999999999734e-01
2.072330000000000005e+00 2.754229999999999734e-01
2.118380000000000152e+00 2.754229999999999734e-01
2.164429999999999854e+00 3.019950000000000134e-01
2.210480000000000000e+00 3.019950000000000134e-01
2.256530000000000147e+00 3.019950000000000134e-01
2.302589999999999915e+00 3.019950000000000134e-01
2.348640000000000061e+00 3.019950000000000134e-01
2.394690000000000207e+00 3.019950000000000134e-01
2.440739999999999910e+00 3.019950000000000134e-01
2.486790000000000056e+00 3.019950000000000134e-01
2.532840000000000202e+00 3.019950000000000134e-01
2.578899999999999970e+00 3.311310000000000087e-01
2.624950000000000117e+00 3.311310000000000087e-01
2.670999999999999819e+00 3.311310000000000087e-01
2.717049999999999965e+00 3.311310000000000087e-01
2.763100000000000112e+00 3.311310000000000087e-01
2.809149999999999814e+00 3.311310000000000087e-01
2.855210000000000026e+00 3.311310000000000087e-01
2.901260000000000172e+00 3.311310000000000087e-01
2.947309999999999874e+00 3.630780000000000118e-01
2.993360000000000021e+00 3.630780000000000118e-01
3.039410000000000167e+00 3.630780000000000118e-01
3.085459999999999869e+00 3.630780000000000118e-01
3.131520000000000081e+00 3.630780000000000118e-01
3.177569999999999784e+00 3.630780000000000118e-01
3.223619999999999930e+00 3.630780000000000118e-01
3.269670000000000076e+00 3.630780000000000118e-01
3.315719999999999779e+00 3.981069999999999887e-01
3.361769999999999925e+00 3.981069999999999887e-01
3.407830000000000137e+00 3.981069999999999887e-01
3.453879999999999839e+00 3.981069999999999887e-01
3.499929999999999986e+00 3.981069999999999887e-01
3.545980000000000132e+00 3.981069999999999887e-01
3.592029999999999834e+00 3.981069999999999887e-01
3.638079999999999981e+00 3.981069999999999887e-01
3.684140000000000192e+00 4.365160000000000151e-01
3.730189999999999895e+00 4.365160000000000151e-01
3.776240000000000041e+00 4.365160000000000151e-01
3.822290000000000187e+00 4.365160000000000151e-01
3.868339999999999890e+00 4.365160000000000151e-01
3.914390000000000036e+00 4.365160000000000151e-01
3.960449999999999804e+00 4.365160000000000151e-01
4.006499999999999950e+00 4.786299999999999999e-01
4.052550000000000097e+00 4.786299999999999999e-01
4.098600000000000243e+00 4.786299999999999999e-01
4.144650000000000389e+00 4.786299999999999999e-01
4.190699999999999648e+00 4.786299999999999999e-01
4.236760000000000304e+00 4.786299999999999999e-01
4.282809999999999562e+00 4.786299999999999999e-01
4.328859999999999708e+00 4.786299999999999999e-01
4.374909999999999854e+00 5.248070000000000235e-01
4.420960000000000001e+00 5.248070000000000235e-01
4.467019999999999769e+00 5.248070000000000235e-01
4.513069999999999915e+00 5.248070000000000235e-01
4.559120000000000061e+00 5.248070000000000235e-01
4.605170000000000208e+00 5.248070000000000235e-01
4.651220000000000354e+00 5.248070000000000235e-01
4.697269999999999612e+00 5.754399999999999515e-01
4.743330000000000268e+00 5.754399999999999515e-01
4.789380000000000415e+00 5.754399999999999515e-01
4.835429999999999673e+00 5.754399999999999515e-01
4.881479999999999819e+00 5.754399999999999515e-01
4.927529999999999966e+00 5.754399999999999515e-01
4.973580000000000112e+00 5.754399999999999515e-01
5.019639999999999880e+00 6.309569999999999901e-01
5.065690000000000026e+00 6.309569999999999901e-01
5.111740000000000173e+00 6.309569999999999901e-01
5.157790000000000319e+00 6.309569999999999901e-01
5.203839999999999577e+00 6.309569999999999901e-01
5.249889999999999723e+00 6.309569999999999901e-01
5.295950000000000379e+00 6.918309999999999738e-01
5.341999999999999638e+00 6.918309999999999738e-01
5.388049999999999784e+00 6.918309999999999738e-01
5.434099999999999930e+00 6.918309999999999738e-01
5.480150000000000077e+00 6.918309999999999738e-01
5.526200000000000223e+00 6.918309999999999738e-01
5.572259999999999991e+00 6.918309999999999738e-01
5.618310000000000137e+00 7.585779999999999745e-01
5.664360000000000284e+00 7.585779999999999745e-01
5.710410000000000430e+00 7.585779999999999745e-01
5.756459999999999688e+00 7.585779999999999745e-01
5.802509999999999835e+00 7.585779999999999745e-01
5.848569999999999602e+00 7.585779999999999745e-01
5.894619999999999749e+00 7.585779999999999745e-01
5.940669999999999895e+00 8.317639999999999478e-01
5.986720000000000041e+00 8.317639999999999478e-01
6.032770000000000188e+00 8.317639999999999478e-01
6.078820000000000334e+00 8.317639999999999478e-01
6.124880000000000102e+00 8.317639999999999478e-01
6.170930000000000248e+00 8.317639999999999478e-01
6.216980000000000395e+00 9.120110000000000161e-01
6.263029999999999653e+00 9.120110000000000161e-01
6.309079999999999799e+00 9.120110000000000161e-01
6.355129999999999946e+00 9.120110000000000161e-01
6.401189999999999714e+00 9.120110000000000161e-01
6.447239999999999860e+00 9.120110000000000161e-01
6.493290000000000006e+00 9.120110000000000161e-01
6.539340000000000153e+00 1.000000000000000000e+00
6.585390000000000299e+00 1.000000000000000000e+00
6.631450000000000067e+00 1.000000000000000000e+00
6.677500000000000213e+00 1.000000000000000000e+00
6.723550000000000360e+00 1.000000000000000000e+00
6.769599999999999618e+00 1.000000000000000000e+00
6.815649999999999764e+00 1.096479999999999899e+00
6.861699999999999910e+00 1.096479999999999899e+00
6.907759999999999678e+00 1.096479999999999899e+00
6.953809999999999825e+00 1.096479999999999899e+00
6.999859999999999971e+00 1.096479999999999899e+00
7.045910000000000117e+00 1.096479999999999899e+00
7.091960000000000264e+00 1.096479999999999899e+00
7.138010000000000410e+00 1.202260000000000106e+00
7.184070000000000178e+00 1.202260000000000106e+00
7.230120000000000324e+00 1.202260000000000106e+00
7.276169999999999582e+00 1.202260000000000106e+00
7.322219999999999729e+00 1.202260000000000106e+00
7.368269999999999875e+00 1.202260000000000106e+00
7.414320000000000022e+00 1.318259999999999987e+00
7.460379999999999789e+00 1.318259999999999987e+00
7.506429999999999936e+00 1.318259999999999987e+00
7.552480000000000082e+00 1.318259999999999987e+00
7.598530000000000229e+00 1.318259999999999987e+00
7.644580000000000375e+00 1.318259999999999987e+00
7.690629999999999633e+00 1.445440000000000058e+00
7.736690000000000289e+00 1.445440000000000058e+00
7.782740000000000435e+00 1.445440000000000058e+00
7.828789999999999694e+00 1.445440000000000058e+00
7.874839999999999840e+00 1.445440000000000058e+00
7.920889999999999986e+00 1.445440000000000058e+00
7.966940000000000133e+00 1.445440000000000058e+00
8.012999999999999901e+00 1.584889999999999910e+00
8.059049999999999159e+00 1.584889999999999910e+00
8.105100000000000193e+00 1.584889999999999910e+00
8.151149999999999451e+00 1.584889999999999910e+00
8.197200000000000486e+00 1.584889999999999910e+00
8.243249999999999744e+00 1.584889999999999910e+00
8.289310000000000400e+00 1.737800000000000011e+00
8.335359999999999658e+00 1.737800000000000011e+00
8.381410000000000693e+00 1.737800000000000011e+00
8.427459999999999951e+00 1.737800000000000011e+00
8.473509999999999209e+00 1.737800000000000011e+00
8.519560000000000244e+00 1.737800000000000011e+00
8.565619999999999123e+00 1.905459999999999932e+00
8.611670000000000158e+00 1.905459999999999932e+00
8.657719999999999416e+00 1.905459999999999932e+00
8.703770000000000451e+00 1.905459999999999932e+00
8.749819999999999709e+00 1.905459999999999932e+00
8.795880000000000365e+00 1.905459999999999932e+00
8.841929999999999623e+00 1.905459999999999932e+00
8.887980000000000658e+00 2.089300000000000157e+00
8.934029999999999916e+00 2.089300000000000157e+00
8.980079999999999174e+00 2.089300000000000157e+00
9.026130000000000209e+00 2.089300000000000157e+00
9.072190000000000865e+00 2.089300000000000157e+00
9.118240000000000123e+00 2.089300000000000157e+00
9.164289999999999381e+00 2.290869999999999962e+00
9.210340000000000416e+00 2.290869999999999962e+00
9.256389999999999674e+00 2.290869999999999962e+00
9.302440000000000708e+00 2.290869999999999962e+00
9.348499999999999588e+00 2.290869999999999962e+00
9.394550000000000622e+00 2.290869999999999962e+00
9.440599999999999881e+00 2.290869999999999962e+00
9.486649999999999139e+00 2.511890000000000178e+00
9.532700000000000173e+00 2.511890000000000178e+00
9.578749999999999432e+00 2.511890000000000178e+00
9.624810000000000088e+00 2.511890000000000178e+00
9.670859999999999346e+00 2.511890000000000178e+00
9.716910000000000380e+00 2.511890000000000178e+00
9.762959999999999638e+00 2.754230000000000178e+00
9.809010000000000673e+00 2.754230000000000178e+00
9.855059999999999931e+00 2.754230000000000178e+00
9.901120000000000587e+00 2.754230000000000178e+00
9.947169999999999845e+00 2.754230000000000178e+00
9.993220000000000880e+00 2.754230000000000178e+00
1.003930000000000078e+01 3.019950000000000134e+00
1.008530000000000015e+01 3.019950000000000134e+00
1.013139999999999930e+01 3.019950000000000134e+00
1.017740000000000045e+01 3.019950000000000134e+00
1.022349999999999959e+01 3.019950000000000134e+00
1.026950000000000074e+01 3.019950000000000134e+00
1.031559999999999988e+01 3.019950000000000134e+00
1.036159999999999926e+01 3.311310000000000198e+00
1.040770000000000017e+01 3.311310000000000198e+00
1.045369999999999955e+01 3.311310000000000198e+00
1.049980000000000047e+01 3.311310000000000198e+00
1.054579999999999984e+01 3.311310000000000198e+00
1.059190000000000076e+01 3.311310000000000198e+00
1.063790000000000013e+01 3.630780000000000118e+00
1.068399999999999928e+01 3.630780000000000118e+00
1.073000000000000043e+01 3.630780000000000118e+00
1.077609999999999957e+01 3.630780000000000118e+00
1.082210000000000072e+01 3.630780000000000118e+00
1.086819999999999986e+01 3.630780000000000118e+00
1.091430000000000078e+01 3.630780000000000118e+00
1.096030000000000015e+01 3.981069999999999887e+00
1.100639999999999930e+01 3.981069999999999887e+00
1.105240000000000045e+01 3.981069999999999887e+00
1.109849999999999959e+01 3.981069999999999887e+00
1.114450000000000074e+01 3.981069999999999887e+00
1.119059999999999988e+01 3.981069999999999887e+00
1.123659999999999926e+01 4.365160000000000373e+00
1.128270000000000017e+01 4.365160000000000373e+00
1.132869999999999955e+01 4.365160000000000373e+00
1.137480000000000047e+01 4.365160000000000373e+00
1.142079999999999984e+01 4.365160000000000373e+00
1.146690000000000076e+01 4.365160000000000373e+00
1.151290000000000013e+01 4.365160000000000373e+00
1.155899999999999928e+01 4.786299999999999777e+00
1.160500000000000043e+01 4.786299999999999777e+00
1.165109999999999957e+01 4.786299999999999777e+00
1.169710000000000072e+01 4.786299999999999777e+00
1.174319999999999986e+01 4.786299999999999777e+00
1.178919999999999924e+01 4.786299999999999777e+00
1.183530000000000015e+01 5.248070000000000235e+00
1.188129999999999953e+01 5.248070000000000235e+00
1.192740000000000045e+01 5.248070000000000235e+00
1.197339999999999982e+01 5.248070000000000235e+00
1.201950000000000074e+01 5.248070000000000235e+00
1.206550000000000011e+01 5.248070000000000235e+00
1.211159999999999926e+01 5.248070000000000235e+00
1.215760000000000041e+01 5.754400000000000404e+00
1.220369999999999955e+01 5.754400000000000404e+00
1.224980000000000047e+01 5.754400000000000404e+00
1.229579999999999984e+01 5.754400000000000404e+00
1.234190000000000076e+01 5.754400000000000404e+00
1.238790000000000013e+01 5.754400000000000404e+00
1.243399999999999928e+01 5.754400000000000404e+00
1.248000000000000043e+01 6.309569999999999901e+00
1.252609999999999957e+01 6.309569999999999901e+00
1.257210000000000072e+01 6.309569999999999901e+00
1.261819999999999986e+01 6.309569999999999901e+00
1.266419999999999924e+01 6.309569999999999901e+00
1.271030000000000015e+01 6.309569999999999901e+00
1.275629999999999953e+01 6.918309999999999960e+00
1.280240000000000045e+01 6.918309999999999960e+00
1.284839999999999982e+01 6.918309999999999960e+00
1.289450000000000074e+01 6.918309999999999960e+00
1.294050000000000011e+01 6.918309999999999960e+00
1.298659999999999926e+01 6.918309999999999960e+00
1.303260000000000041e+01 6.918309999999999960e+00
1.307869999999999955e+01 7.585779999999999745e+00
1.312470000000000070e+01 7.585779999999999745e+00
1.317079999999999984e+01 7.585779999999999745e+00
1.321679999999999922e+01 7.585779999999999745e+00
1.326290000000000013e+01 7.585779999999999745e+00
1.330889999999999951e+01 7.585779999999999745e+00
1.335500000000000043e+01 7.585779999999999745e+00
1.340099999999999980e+01 8.317640000000000811e+00
1.344710000000000072e+01 8.317640000000000811e+00
1.349310000000000009e+01 8.317640000000000811e+00
1.353919999999999924e+01 8.317640000000000811e+00
1.358530000000000015e+01 8.317640000000000811e+00
1.363129999999999953e+01 8.317640000000000811e+00
1.367740000000000045e+01 8.317640000000000811e+00
1.372339999999999982e+01 9.120110000000000383e+00
1.376950000000000074e+01 9.120110000000000383e+00
1.381550000000000011e+01 9.120110000000000383e+00
1.386159999999999926e+01 9.120110000000000383e+00
1.390760000000000041e+01 9.120110000000000383e+00
1.395369999999999955e+01 9.120110000000000383e+00
1.399970000000000070e+01 9.120110000000000383e+00
1.404579999999999984e+01 1.000000000000000000e+01
1.409179999999999922e+01 1.000000000000000000e+01
1.413790000000000013e+01 1.000000000000000000e+01
1.418389999999999951e+01 1.000000000000000000e+01
1.423000000000000043e+01 1.000000000000000000e+01
1.427599999999999980e+01 1.000000000000000000e+01
1.432210000000000072e+01 1.096480000000000032e+01
1.436810000000000009e+01 1.096480000000000032e+01
1.441419999999999924e+01 1.096480000000000032e+01
1.446020000000000039e+01 1.096480000000000032e+01
1.450629999999999953e+01 1.096480000000000032e+01
1.455230000000000068e+01 1.096480000000000032e+01
1.459839999999999982e+01 1.096480000000000032e+01
1.464439999999999920e+01 1.202260000000000062e+01
1.469050000000000011e+01 1.202260000000000062e+01
1.473649999999999949e+01 1.202260000000000062e+01
1.478260000000000041e+01 1.202260000000000062e+01
1.482859999999999978e+01 1.202260000000000062e+01
1.487470000000000070e+01 1.202260000000000062e+01
1.492079999999999984e+01 1.202260000000000062e+01
1.496679999999999922e+01 1.318260000000000076e+01
1.501290000000000013e+01 1.318260000000000076e+01
1.505889999999999951e+01 1.318260000000000076e+01
1.510500000000000043e+01 1.318260000000000076e+01
1.515099999999999980e+01 1.318260000000000076e+01
1.519710000000000072e+01 1.318260000000000076e+01
1.524310000000000009e+01 1.318260000000000076e+01
1.528919999999999924e+01 1.445439999999999969e+01
1.533520000000000039e+01 1.445439999999999969e+01
1.538129999999999953e+01 1.445439999999999969e+01
1.542730000000000068e+01 1.445439999999999969e+01
1.547339999999999982e+01 1.445439999999999969e+01
1.551939999999999920e+01 1.445439999999999969e+01
1.556550000000000011e+01 1.445439999999999969e+01
1.561149999999999949e+01 1.584890000000000043e+01
1.565760000000000041e+01 1.584890000000000043e+01
1.570359999999999978e+01 1.584890000000000043e+01
1.574970000000000070e+01 1.584890000000000043e+01
1.579570000000000007e+01 1.584890000000000043e+01
1.584179999999999922e+01 1.584890000000000043e+01
1.588780000000000037e+01 1.584890000000000043e+01
1.593389999999999951e+01 1.737800000000000011e+01
1.597990000000000066e+01 1.737800000000000011e+01
1.602599999999999980e+01 1.737800000000000011e+01
1.607199999999999918e+01 1.737800000000000011e+01
1.611809999999999832e+01 1.737800000000000011e+01
1.616410000000000124e+01 1.737800000000000011e+01
1.621020000000000039e+01 1.737800000000000011e+01
1.625629999999999953e+01 1.905460000000000065e+01
1.630229999999999890e+01 1.905460000000000065e+01
1.634840000000000160e+01 1.905460000000000065e+01
1.639440000000000097e+01 1.905460000000000065e+01
1.644050000000000011e+01 1.905460000000000065e+01
1.648649999999999949e+01 1.905460000000000065e+01
1.653259999999999863e+01 1.905460000000000065e+01
1.657860000000000156e+01 1.905460000000000065e+01
1.662470000000000070e+01 2.089300000000000068e+01
1.667070000000000007e+01 2.089300000000000068e+01
1.671679999999999922e+01 2.089300000000000068e+01
1.676279999999999859e+01 2.089300000000000068e+01
1.680890000000000128e+01 2.089300000000000068e+01
1.685490000000000066e+01 2.089300000000000068e+01
1.690099999999999980e+01 2.089300000000000068e+01
1.694699999999999918e+01 2.290869999999999962e+01
1.699309999999999832e+01 2.290869999999999962e+01
1.703910000000000124e+01 2.290869999999999962e+01
1.708520000000000039e+01 2.290869999999999962e+01
1.713119999999999976e+01 2.290869999999999962e+01
1.717729999999999890e+01 2.290869999999999962e+01
1.722329999999999828e+01 2.290869999999999962e+01
1.726940000000000097e+01 2.511890000000000001e+01
1.731540000000000035e+01 2.511890000000000001e+01
1.736149999999999949e+01 2.511890000000000001e+01
1.740749999999999886e+01 2.511890000000000001e+01
1.745360000000000156e+01 2.511890000000000001e+01
1.749960000000000093e+01 2.511890000000000001e+01
1.754570000000000007e+01 2.511890000000000001e+01
1.759179999999999922e+01 2.754230000000000089e+01
1.763779999999999859e+01 2.754230000000000089e+01
1.768390000000000128e+01 2.754230000000000089e+01
1.772990000000000066e+01 2.754230000000000089e+01
1.777599999999999980e+01 2.754230000000000089e+01
1.782199999999999918e+01 2.754230000000000089e+01
1.786809999999999832e+01 2.754230000000000089e+01
1.791410000000000124e+01 3.019950000000000045e+01
1.796020000000000039e+01 3.019950000000000045e+01
1.800619999999999976e+01 3.019950000000000045e+01
1.805229999999999890e+01 3.019950000000000045e+01
1.809829999999999828e+01 3.019950000000000045e+01
1.814440000000000097e+01 3.019950000000000045e+01
1.819040000000000035e+01 3.019950000000000045e+01
1.823649999999999949e+01 3.019950000000000045e+01
1.828249999999999886e+01 3.311310000000000286e+01
1.832860000000000156e+01 3.311310000000000286e+01
1.837460000000000093e+01 3.311310000000000286e+01
1.842070000000000007e+01 3.311310000000000286e+01


==> datafiles/Qsdependence/lam0588.peak.dat <==
0.000000000000000000e+00 1.905459999999999932e-01
4.605170000000000097e-02 1.905459999999999932e-01
9.210340000000000193e-02 1.905459999999999932e-01
1.381550000000000000e-01 1.905459999999999932e-01
1.842070000000000096e-01 2.089300000000000046e-01
2.302589999999999915e-01 2.089300000000000046e-01
2.763100000000000001e-01 2.089300000000000046e-01
3.223619999999999819e-01 2.089300000000000046e-01
3.684140000000000192e-01 2.089300000000000046e-01
4.144649999999999723e-01 2.290870000000000128e-01
4.605170000000000097e-01 2.290870000000000128e-01
5.065690000000000470e-01 2.290870000000000128e-01
5.526200000000000001e-01 2.290870000000000128e-01
5.986719999999999819e-01 2.290870000000000128e-01
6.447239999999999638e-01 2.511889999999999956e-01
6.907759999999999456e-01 2.511889999999999956e-01
7.368270000000000097e-01 2.511889999999999956e-01
7.828789999999999916e-01 2.511889999999999956e-01
8.289309999999999734e-01 2.754229999999999734e-01
8.749820000000000375e-01 2.754229999999999734e-01
9.210340000000000193e-01 2.754229999999999734e-01
9.670860000000000012e-01 2.754229999999999734e-01
1.013139999999999930e+00 2.754229999999999734e-01
1.059190000000000076e+00 3.019950000000000134e-01
1.105240000000000000e+00 3.019950000000000134e-01
1.151289999999999925e+00 3.019950000000000134e-01
1.197340000000000071e+00 3.019950000000000134e-01
1.243400000000000061e+00 3.311310000000000087e-01
1.289449999999999985e+00 3.311310000000000087e-01
1.335499999999999909e+00 3.311310000000000087e-01
1.381550000000000056e+00 3.311310000000000087e-01
1.427599999999999980e+00 3.630780000000000118e-01
1.473649999999999904e+00 3.630780000000000118e-01
1.519709999999999894e+00 3.630780000000000118e-01
1.565760000000000041e+00 3.630780000000000118e-01
1.611809999999999965e+00 3.630780000000000118e-01
1.657859999999999889e+00 3.981069999999999887e-01
1.703910000000000036e+00 3.981069999999999887e-01
1.749959999999999960e+00 3.981069999999999887e-01
1.796019999999999950e+00 3.981069999999999887e-01
1.842070000000000096e+00 4.365160000000000151e-01
1.888120000000000021e+00 4.365160000000000151e-01
1.934169999999999945e+00 4.365160000000000151e-01
1.980220000000000091e+00 4.365160000000000151e-01
2.026269999999999794e+00 4.786299999999999999e-01
2.072330000000000005e+00 4.786299999999999999e-01
2.118380000000000152e+00 4.786299999999999999e-01
2.164429999999999854e+00 4.786299999999999999e-01
2.210480000000000000e+00 5.248070000000000235e-01
2.256530000000000147e+00 5.248070000000000235e-01
2.302589999999999915e+00 5.248070000000000235e-01
2.348640000000000061e+00 5.248070000000000235e-01
2.394690000000000207e+00 5.754399999999999515e-01
2.440739999999999910e+00 5.754399999999999515e-01
2.486790000000000056e+00 5.754399999999999515e-01
2.532840000000000202e+00 5.754399999999999515e-01
2.578899999999999970e+00 6.309569999999999901e-01
2.624950000000000117e+00 6.309569999999999901e-01
2.670999999999999819e+00 6.309569999999999901e-01
2.717049999999999965e+00 6.309569999999999901e-01
2.763100000000000112e+00 6.918309999999999738e-01
2.809149999999999814e+00 6.918309999999999738e-01
2.855210000000000026e+00 6.918309999999999738e-01
2.901260000000000172e+00 6.918309999999999738e-01
2.947309999999999874e+00 7.585779999999999745e-01
2.993360000000000021e+00 7.585779999999999745e-01
3.039410000000000167e+00 7.585779999999999745e-01
3.085459999999999869e+00 7.585779999999999745e-01
3.131520000000000081e+00 8.317639999999999478e-01
3.177569999999999784e+00 8.317639999999999478e-01
3.223619999999999930e+00 8.317639999999999478e-01
3.269670000000000076e+00 8.317639999999999478e-01
3.315719999999999779e+00 9.120110000000000161e-01
3.361769999999999925e+00 9.120110000000000161e-01
3.407830000000000137e+00 9.120110000000000161e-01
3.453879999999999839e+00 9.120110000000000161e-01
3.499929999999999986e+00 1.000000000000000000e+00
3.545980000000000132e+00 1.000000000000000000e+00
3.592029999999999834e+00 1.000000000000000000e+00
3.638079999999999981e+00 1.000000000000000000e+00
3.684140000000000192e+00 1.096479999999999899e+00
3.730189999999999895e+00 1.096479999999999899e+00
3.776240000000000041e+00 1.096479999999999899e+00
3.822290000000000187e+00 1.096479999999999899e+00
3.868339999999999890e+00 1.202260000000000106e+00
3.914390000000000036e+00 1.202260000000000106e+00
3.960449999999999804e+00 1.202260000000000106e+00
4.006499999999999950e+00 1.202260000000000106e+00
4.052550000000000097e+00 1.202260000000000106e+00
4.098600000000000243e+00 1.318259999999999987e+00
4.144650000000000389e+00 1.318259999999999987e+00
4.190699999999999648e+00 1.318259999999999987e+00
4.236760000000000304e+00 1.318259999999999987e+00
4.282809999999999562e+00 1.445440000000000058e+00
4.328859999999999708e+00 1.445440000000000058e+00
4.374909999999999854e+00 1.445440000000000058e+00
4.420960000000000001e+00 1.445440000000000058e+00
4.467019999999999769e+00 1.584889999999999910e+00
4.513069999999999915e+00 1.584889999999999910e+00
4.559120000000000061e+00 1.584889999999999910e+00
4.605170000000000208e+00 1.584889999999999910e+00
4.651220000000000354e+00 1.737800000000000011e+00
4.697269999999999612e+00 1.737800000000000011e+00
4.743330000000000268e+00 1.737800000000000011e+00
4.789380000000000415e+00 1.737800000000000011e+00
4.835429999999999673e+00 1.905459999999999932e+00
4.881479999999999819e+00 1.905459999999999932e+00
4.927529999999999966e+00 1.905459999999999932e+00
4.973580000000000112e+00 1.905459999999999932e+00
5.019639999999999880e+00 1.905459999999999932e+00
5.065690000000000026e+00 2.089300000000000157e+00
5.111740000000000173e+00 2.089300000000000157e+00
5.157790000000000319e+00 2.089300000000000157e+00
5.203839999999999577e+00 2.089300000000000157e+00
5.249889999999999723e+00 2.290869999999999962e+00
5.295950000000000379e+00 2.290869999999999962e+00
5.341999999999999638e+00 2.290869999999999962e+00
5.388049999999999784e+00 2.290869999999999962e+00
5.434099999999999930e+00 2.511890000000000178e+00
5.480150000000000077e+00 2.511890000000000178e+00
5.526200000000000223e+00 2.511890000000000178e+00
5.572259999999999991e+00 2.511890000000000178e+00
5.618310000000000137e+00 2.511890000000000178e+00
5.664360000000000284e+00 2.754230000000000178e+00
5.710410000000000430e+00 2.754230000000000178e+00
5.756459999999999688e+00 2.754230000000000178e+00
5.802509999999999835e+00 2.754230000000000178e+00
5.848569999999999602e+00 3.019950000000000134e+00
5.894619999999999749e+00 3.019950000000000134e+00
5.940669999999999895e+00 3.019950000000000134e+00
5.986720000000000041e+00 3.019950000000000134e+00
6.032770000000000188e+00 3.019950000000000134e+00
6.078820000000000334e+00 3.311310000000000198e+00
6.124880000000000102e+00 3.311310000000000198e+00
6.170930000000000248e+00 3.311310000000000198e+00
6.216980000000000395e+00 3.311310000000000198e+00
6.263029999999999653e+00 3.630780000000000118e+00
6.309079999999999799e+00 3.630780000000000118e+00
6.355129999999999946e+00 3.630780000000000118e+00
6.401189999999999714e+00 3.630780000000000118e+00
6.447239999999999860e+00 3.630780000000000118e+00
6.493290000000000006e+00 3.981069999999999887e+00
6.539340000000000153e+00 3.981069999999999887e+00
6.585390000000000299e+00 3.981069999999999887e+00
6.631450000000000067e+00 3.981069999999999887e+00
6.677500000000000213e+00 4.365160000000000373e+00
6.723550000000000360e+00 4.365160000000000373e+00
6.769599999999999618e+00 4.365160000000000373e+00
6.815649999999999764e+00 4.365160000000000373e+00
6.861699999999999910e+00 4.365160000000000373e+00
6.907759999999999678e+00 4.786299999999999777e+00
6.953809999999999825e+00 4.786299999999999777e+00
6.999859999999999971e+00 4.786299999999999777e+00
7.045910000000000117e+00 4.786299999999999777e+00
7.091960000000000264e+00 5.248070000000000235e+00
7.138010000000000410e+00 5.248070000000000235e+00
7.184070000000000178e+00 5.248070000000000235e+00
7.230120000000000324e+00 5.248070000000000235e+00
7.276169999999999582e+00 5.248070000000000235e+00
7.322219999999999729e+00 5.754400000000000404e+00
7.368269999999999875e+00 5.754400000000000404e+00
7.414320000000000022e+00 5.754400000000000404e+00
7.460379999999999789e+00 5.754400000000000404e+00
7.506429999999999936e+00 5.754400000000000404e+00
7.552480000000000082e+00 6.309569999999999901e+00
7.598530000000000229e+00 6.309569999999999901e+00
7.644580000000000375e+00 6.309569999999999901e+00
7.690629999999999633e+00 6.309569999999999901e+00
7.736690000000000289e+00 6.918309999999999960e+00
7.782740000000000435e+00 6.918309999999999960e+00
7.828789999999999694e+00 6.918309999999999960e+00
7.874839999999999840e+00 6.918309999999999960e+00
7.920889999999999986e+00 6.918309999999999960e+00
7.966940000000000133e+00 7.585779999999999745e+00
8.012999999999999901e+00 7.585779999999999745e+00
8.059049999999999159e+00 7.585779999999999745e+00
8.105100000000000193e+00 7.585779999999999745e+00
8.151149999999999451e+00 7.585779999999999745e+00
8.197200000000000486e+00 8.317640000000000811e+00
8.243249999999999744e+00 8.317640000000000811e+00
8.289310000000000400e+00 8.317640000000000811e+00
8.335359999999999658e+00 8.317640000000000811e+00
8.381410000000000693e+00 8.317640000000000811e+00
8.427459999999999951e+00 9.120110000000000383e+00
8.473509999999999209e+00 9.120110000000000383e+00
8.519560000000000244e+00 9.120110000000000383e+00
8.565619999999999123e+00 9.120110000000000383e+00
8.611670000000000158e+00 9.120110000000000383e+00
8.657719999999999416e+00 1.000000000000000000e+01
8.703770000000000451e+00 1.000000000000000000e+01
8.749819999999999709e+00 1.000000000000000000e+01
8.795880000000000365e+00 1.000000000000000000e+01
8.841929999999999623e+00 1.000000000000000000e+01
8.887980000000000658e+00 1.096480000000000032e+01
8.934029999999999916e+00 1.096480000000000032e+01
8.980079999999999174e+00 1.096480000000000032e+01
9.026130000000000209e+00 1.096480000000000032e+01
9.072190000000000865e+00 1.096480000000000032e+01
9.118240000000000123e+00 1.202260000000000062e+01
9.164289999999999381e+00 1.202260000000000062e+01
9.210340000000000416e+00 1.202260000000000062e+01
9.256389999999999674e+00 1.202260000000000062e+01
9.302440000000000708e+00 1.318260000000000076e+01
9.348499999999999588e+00 1.318260000000000076e+01
9.394550000000000622e+00 1.318260000000000076e+01
9.440599999999999881e+00 1.318260000000000076e+01
9.486649999999999139e+00 1.318260000000000076e+01
9.532700000000000173e+00 1.445439999999999969e+01
9.578749999999999432e+00 1.445439999999999969e+01
9.624810000000000088e+00 1.445439999999999969e+01
9.670859999999999346e+00 1.445439999999999969e+01
9.716910000000000380e+00 1.445439999999999969e+01
9.762959999999999638e+00 1.445439999999999969e+01
9.809010000000000673e+00 1.584890000000000043e+01
9.855059999999999931e+00 1.584890000000000043e+01
9.901120000000000587e+00 1.584890000000000043e+01
9.947169999999999845e+00 1.584890000000000043e+01
9.993220000000000880e+00 1.584890000000000043e+01
1.003930000000000078e+01 1.737800000000000011e+01
1.008530000000000015e+01 1.737800000000000011e+01
1.013139999999999930e+01 1.737800000000000011e+01
1.017740000000000045e+01 1.737800000000000011e+01
1.022349999999999959e+01 1.737800000000000011e+01
1.026950000000000074e+01 1.905460000000000065e+01
1.031559999999999988e+01 1.905460000000000065e+01
1.036159999999999926e+01 1.905460000000000065e+01
1.040770000000000017e+01 1.905460000000000065e+01
1.045369999999999955e+01 1.905460000000000065e+01
1.049980000000000047e+01 2.089300000000000068e+01
1.054579999999999984e+01 2.089300000000000068e+01
1.059190000000000076e+01 2.089300000000000068e+01
1.063790000000000013e+01 2.089300000000000068e+01
1.068399999999999928e+01 2.089300000000000068e+01
1.073000000000000043e+01 2.290869999999999962e+01
1.077609999999999957e+01 2.290869999999999962e+01
1.082210000000000072e+01 2.290869999999999962e+01
1.086819999999999986e+01 2.290869999999999962e+01
1.091430000000000078e+01 2.290869999999999962e+01
1.096030000000000015e+01 2.511890000000000001e+01
1.100639999999999930e+01 2.511890000000000001e+01
1.105240000000000045e+01 2.511890000000000001e+01
1.109849999999999959e+01 2.511890000000000001e+01
1.114450000000000074e+01 2.511890000000000001e+01
1.119059999999999988e+01 2.754230000000000089e+01
1.123659999999999926e+01 2.754230000000000089e+01
1.128270000000000017e+01 2.754230000000000089e+01
1.132869999999999955e+01 2.754230000000000089e+01
1.137480000000000047e+01 2.754230000000000089e+01
1.142079999999999984e+01 2.754230000000000089e+01
1.146690000000000076e+01 3.019950000000000045e+01
1.151290000000000013e+01 3.019950000000000045e+01
1.155899999999999928e+01 3.019950000000000045e+01
1.160500000000000043e+01 3.019950000000000045e+01
1.165109999999999957e+01 3.019950000000000045e+01
1.169710000000000072e+01 3.311310000000000286e+01
1.174319999999999986e+01 3.311310000000000286e+01
1.178919999999999924e+01 3.311310000000000286e+01
1.183530000000000015e+01 3.311310000000000286e+01
1.188129999999999953e+01 3.311310000000000286e+01
1.192740000000000045e+01 3.630780000000000030e+01
1.197339999999999982e+01 3.630780000000000030e+01
1.201950000000000074e+01 3.630780000000000030e+01
1.206550000000000011e+01 3.630780000000000030e+01
1.211159999999999926e+01 3.630780000000000030e+01
1.215760000000000041e+01 3.630780000000000030e+01
1.220369999999999955e+01 3.981069999999999709e+01
1.224980000000000047e+01 3.981069999999999709e+01
1.229579999999999984e+01 3.981069999999999709e+01
1.234190000000000076e+01 3.981069999999999709e+01
1.238790000000000013e+01 3.981069999999999709e+01
1.243399999999999928e+01 4.365160000000000196e+01
1.248000000000000043e+01 4.365160000000000196e+01
1.252609999999999957e+01 4.365160000000000196e+01
1.257210000000000072e+01 4.365160000000000196e+01
1.261819999999999986e+01 4.365160000000000196e+01
1.266419999999999924e+01 4.365160000000000196e+01
1.271030000000000015e+01 4.786299999999999955e+01
1.275629999999999953e+01 4.786299999999999955e+01
1.280240000000000045e+01 4.786299999999999955e+01
1.284839999999999982e+01 4.786299999999999955e+01
1.289450000000000074e+01 4.786299999999999955e+01
1.294050000000000011e+01 5.248069999999999879e+01
1.298659999999999926e+01 5.248069999999999879e+01
1.303260000000000041e+01 5.248069999999999879e+01
1.307869999999999955e+01 5.248069999999999879e+01
1.312470000000000070e+01 5.248069999999999879e+01
1.317079999999999984e+01 5.248069999999999879e+01
1.321679999999999922e+01 5.754399999999999693e+01
1.326290000000000013e+01 5.754399999999999693e+01
1.330889999999999951e+01 5.754399999999999693e+01
1.335500000000000043e+01 5.754399999999999693e+01
1.340099999999999980e+01 5.754399999999999693e+01
1.344710000000000072e+01 6.309570000000000078e+01
1.349310000000000009e+01 6.309570000000000078e+01
1.353919999999999924e+01 6.309570000000000078e+01
1.358530000000000015e+01 6.309570000000000078e+01
1.363129999999999953e+01 6.309570000000000078e+01
1.367740000000000045e+01 6.309570000000000078e+01
1.372339999999999982e+01 6.918309999999999604e+01
1.376950000000000074e+01 6.918309999999999604e+01
1.381550000000000011e+01 6.918309999999999604e+01
1.386159999999999926e+01 6.918309999999999604e+01
1.390760000000000041e+01 6.918309999999999604e+01
1.395369999999999955e+01 6.918309999999999604e+01
1.399970000000000070e+01 7.585779999999999745e+01
1.404579999999999984e+01 7.585779999999999745e+01
1.409179999999999922e+01 7.585779999999999745e+01
1.413790000000000013e+01 7.585779999999999745e+01
1.418389999999999951e+01 7.585779999999999745e+01
1.423000000000000043e+01 7.585779999999999745e+01
1.427599999999999980e+01 8.317640000000000100e+01
1.432210000000000072e+01 8.317640000000000100e+01
1.436810000000000009e+01 8.317640000000000100e+01
1.441419999999999924e+01 8.317640000000000100e+01
1.446020000000000039e+01 8.317640000000000100e+01
1.450629999999999953e+01 9.120109999999999673e+01
1.455230000000000068e+01 9.120109999999999673e+01
1.459839999999999982e+01 9.120109999999999673e+01
1.464439999999999920e+01 9.120109999999999673e+01
1.469050000000000011e+01 9.120109999999999673e+01
1.473649999999999949e+01 9.120109999999999673e+01
1.478260000000000041e+01 1.000000000000000000e+02
1.482859999999999978e+01 1.000000000000000000e+02
1.487470000000000070e+01 1.000000000000000000e+02
1.492079999999999984e+01 1.000000000000000000e+02
1.496679999999999922e+01 1.000000000000000000e+02
1.501290000000000013e+01 1.000000000000000000e+02
1.505889999999999951e+01 1.096479999999999961e+02
1.510500000000000043e+01 1.096479999999999961e+02
1.515099999999999980e+01 1.096479999999999961e+02
1.519710000000000072e+01 1.096479999999999961e+02
1.524310000000000009e+01 1.096479999999999961e+02
1.528919999999999924e+01 1.096479999999999961e+02
1.533520000000000039e+01 1.202259999999999991e+02
1.538129999999999953e+01 1.202259999999999991e+02
1.542730000000000068e+01 1.202259999999999991e+02
1.547339999999999982e+01 1.202259999999999991e+02
1.551939999999999920e+01 1.202259999999999991e+02
1.556550000000000011e+01 1.202259999999999991e+02
1.561149999999999949e+01 1.318259999999999934e+02
1.565760000000000041e+01 1.318259999999999934e+02
1.570359999999999978e+01 1.318259999999999934e+02
1.574970000000000070e+01 1.318259999999999934e+02
1.579570000000000007e+01 1.318259999999999934e+02
1.584179999999999922e+01 1.318259999999999934e+02
1.588780000000000037e+01 1.445440000000000111e+02
1.593389999999999951e+01 1.445440000000000111e+02
1.597990000000000066e+01 1.445440000000000111e+02
1.602599999999999980e+01 1.445440000000000111e+02
1.607199999999999918e+01 1.445440000000000111e+02
1.611809999999999832e+01 1.445440000000000111e+02
1.616410000000000124e+01 1.584890000000000043e+02
1.621020000000000039e+01 1.584890000000000043e+02
1.625629999999999953e+01 1.584890000000000043e+02
1.630229999999999890e+01 1.584890000000000043e+02
1.634840000000000160e+01 1.584890000000000043e+02
1.639440000000000097e+01 1.584890000000000043e+02
1.644050000000000011e+01 1.737800000000000011e+02
1.648649999999999949e+01 1.737800000000000011e+02
1.653259999999999863e+01 1.737800000000000011e+02
1.657860000000000156e+01 1.737800000000000011e+02
1.662470000000000070e+01 1.737800000000000011e+02
1.667070000000000007e+01 1.737800000000000011e+02
1.671679999999999922e+01 1.905459999999999923e+02
1.676279999999999859e+01 1.905459999999999923e+02
1.680890000000000128e+01 1.905459999999999923e+02
1.685490000000000066e+01 1.905459999999999923e+02
1.690099999999999980e+01 1.905459999999999923e+02
1.694699999999999918e+01 1.905459999999999923e+02
1.699309999999999832e+01 2.089300000000000068e+02
1.703910000000000124e+01 2.089300000000000068e+02
1.708520000000000039e+01 2.089300000000000068e+02
1.713119999999999976e+01 2.089300000000000068e+02
1.717729999999999890e+01 2.089300000000000068e+02
1.722329999999999828e+01 2.089300000000000068e+02
1.726940000000000097e+01 2.290869999999999891e+02
1.731540000000000035e+01 2.290869999999999891e+02
1.736149999999999949e+01 2.290869999999999891e+02
1.740749999999999886e+01 2.290869999999999891e+02
1.745360000000000156e+01 2.290869999999999891e+02
1.749960000000000093e+01 2.290869999999999891e+02
1.754570000000000007e+01 2.511889999999999930e+02
1.759179999999999922e+01 2.511889999999999930e+02
1.763779999999999859e+01 2.511889999999999930e+02
1.768390000000000128e+01 2.511889999999999930e+02
1.772990000000000066e+01 2.511889999999999930e+02
1.777599999999999980e+01 2.511889999999999930e+02
1.782199999999999918e+01 2.511889999999999930e+02
1.786809999999999832e+01 2.754230000000000018e+02
1.791410000000000124e+01 2.754230000000000018e+02
1.796020000000000039e+01 2.754230000000000018e+02
1.800619999999999976e+01 2.754230000000000018e+02
1.805229999999999890e+01 2.754230000000000018e+02
1.809829999999999828e+01 2.754230000000000018e+02
1.814440000000000097e+01 3.019950000000000045e+02
1.819040000000000035e+01 3.019950000000000045e+02
1.823649999999999949e+01 3.019950000000000045e+02
1.828249999999999886e+01 3.019950000000000045e+02
1.832860000000000156e+01 3.019950000000000045e+02
1.837460000000000093e+01 3.019950000000000045e+02
1.842070000000000007e+01 3.311309999999999718e+02


==> datafiles/brahms-dAu-mu10-BK10.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 10 3.7839800e+00 0 1.4898560e-04 1.5841514e+00 2.8368419e-02 2.3168349e-02
0.3 3.2 10 2.1901457e+00 0 8.5336482e-05 9.2769943e-01 2.3605746e-02 1.4255164e-02
0.35 3.2 10 1.3452857e+00 0 5.2924763e-05 5.9786571e-01 1.3524095e-02 9.8196469e-03
0.4 3.2 10 8.6403700e-01 0 3.3752806e-05 3.8536600e-01 1.0183196e-02 6.4956134e-03
0.45 3.2 10 5.7466443e-01 0 2.2436053e-05 2.5311143e-01 8.0700246e-03 4.2753334e-03
0.5 3.2 10 3.9311614e-01 0 1.5308221e-05 1.7475157e-01 4.4883432e-03 3.3287518e-03
0.55 3.2 10 2.7525429e-01 0 1.0789990e-05 1.2166786e-01 4.6017279e-03 2.7564603e-03
0.6 3.2 10 1.9651843e-01 0 7.6653374e-06 8.6106771e-02 2.0922372e-03 2.0692649e-03
0.65 3.2 10 1.4264871e-01 0 5.5173330e-06 6.0247300e-02 2.7763349e-03 1.3769715e-03
0.7 3.2 10 1.0505143e-01 0 4.0556808e-06 4.3876086e-02 1.7661579e-03 9.8973051e-04
0.75 3.2 10 7.8330957e-02 0 3.0206940e-06 3.0935243e-02 1.1002972e-03 8.7930993e-04
0.8 3.2 10 5.9049600e-02 0 2.2656220e-06 2.3300957e-02 8.6800528e-04 7.2858741e-04
0.85 3.2 10 4.4949200e-02 0 1.7244554e-06 1.5993986e-02 9.2176693e-04 5.6483995e-04
0.9 3.2 10 3.4512329e-02 0 1.3150686e-06 1.2216843e-02 8.0026841e-04 4.4384959e-04
0.95 3.2 10 2.6702586e-02 0 1.0257239e-06 9.1130714e-03 4.7361513e-04 3.6532897e-04
1 3.2 10 2.0804943e-02 0 8.0092423e-07 6.0176871e-03 6.3915875e-04 2.9953400e-04
1.05 3.2 10 1.6312643e-02 0 6.2205346e-07 4.7979029e-03 4.1751965e-04 2.4267505e-04
1.09 3.2 10 1.3485029e-02 0 5.1518952e-07 3.7288000e-03 1.9129240e-04 2.0918120e-04
1.2 3.2 10 8.1242329e-03 0 3.0823170e-07 1.6019986e-03 3.2410838e-04 1.4473020e-04
1.29 3.2 10 5.4559571e-03 0 2.0472751e-07 5.8793629e-04 1.5759881e-04 9.9766034e-05
1.4 3.2 10 3.4116929e-03 0 1.2703198e-07 1.2385106e-04 1.7423117e-04 7.0007546e-05
1.49 3.2 10 2.3529714e-03 0 8.7000721e-08 -4.7815874e-05 5.6349616e-05 5.5914110e-05
1.6 3.2 10 1.5150800e-03 0 5.4995857e-08 -1.5058303e-04 5.4629078e-05 3.6646089e-05
1.69 3.2 10 1.0678486e-03 0 3.8259089e-08 -1.8365357e-04 5.7468626e-05 2.9412732e-05
1.8 3.2 10 7.0459486e-04 0 2.4959046e-08 -2.0220614e-04 2.6591976e-05 2.0340258e-05
1.89 3.2 10 5.0598043e-04 0 1.7744262e-08 -2.0170657e-04 2.7153217e-05 1.4823273e-05
2 3.2 10 3.4105314e-04 0 1.1545544e-08 -1.8066914e-04 1.4505894e-05 1.1216876e-05
2.13 3.2 10 2.1690671e-04 0 7.1624272e-09 -1.4079214e-04 7.5896136e-06 7.8906198e-06
2.2 3.2 10 1.7097957e-04 0 5.4177721e-09 -1.2491314e-04 1.0862448e-05 5.8250502e-06
2.3 3.2 10 1.2251443e-04 0 3.8200080e-09 -1.0760731e-04 9.3539581e-06 5.2037268e-06
2.4 3.2 10 8.8422829e-05 0 2.6331961e-09 -8.7848829e-05 3.2969734e-06 3.7554762e-06
2.5 3.2 10 6.4248929e-05 0 1.9021592e-09 -6.8076786e-05 1.3800848e-06 3.0876759e-06
2.55 3.2 10 5.4897729e-05 0 1.6114749e-09 -6.4437143e-05 3.4915571e-06 2.5235068e-06
2.6 3.2 10 4.6974557e-05 0 1.3516916e-09 -5.9695457e-05 3.5078367e-06 2.3281050e-06
2.7 3.2 10 3.4540671e-05 0 9.4509123e-10 -4.7525457e-05 1.9042247e-06 1.7608090e-06
2.8 3.2 10 2.5529214e-05 0 6.6414249e-10 -3.6450900e-05 2.0463691e-06 1.3784590e-06
2.9 3.2 10 1.8956614e-05 0 4.8301524e-10 -2.9276029e-05 2.0657858e-06 1.1536869e-06
3 3.2 10 1.4134057e-05 0 3.4410667e-10 -2.4050429e-05 8.9730991e-07 8.6731072e-07
3.1 3.2 10 1.0577271e-05 0 2.4899564e-10 -1.9165757e-05 1.1812402e-06 6.9174493e-07
3.2 3.2 10 7.9405157e-06 0 1.8272043e-10 -1.4367329e-05 8.2078957e-07 5.8569957e-07
3.31 3.2 10 5.8112029e-06 0 1.2921491e-10 -1.1375757e-05 4.1579112e-07 4.5046638e-07
3.4 3.2 10 4.5103857e-06 0 9.6336890e-11 -9.0730971e-06 4.2750745e-07 3.3742084e-07


==> datafiles/brahms-dAu-mu10-GBW.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 10 3.8287843e+00 0 1.1474192e-04 1.3125857e+00 1.3966525e-02 1.3115371e-02
0.3 3.2 10 2.3240271e+00 0 6.8594529e-05 8.5195029e-01 9.6133274e-03 8.1248554e-03
0.35 3.2 10 1.4902314e+00 0 4.3423762e-05 5.6119157e-01 8.4132861e-03 5.2963094e-03
0.4 3.2 10 9.9538771e-01 0 2.9342972e-05 3.9077071e-01 5.8610274e-03 3.7689119e-03
0.45 3.2 10 6.8624986e-01 0 2.0239151e-05 2.7282514e-01 3.3983503e-03 2.5684089e-03
0.5 3.2 10 4.8532329e-01 0 1.4285443e-05 2.0111786e-01 2.7484504e-03 1.8043366e-03
0.55 3.2 10 3.5048029e-01 0 1.0198949e-05 1.4759586e-01 1.7406411e-03 1.4710802e-03
0.6 3.2 10 2.5758914e-01 0 7.4893273e-06 1.1087171e-01 2.2289682e-03 1.1454497e-03
0.65 3.2 10 1.9216443e-01 0 5.5812913e-06 8.3390757e-02 7.6962417e-04 8.5523418e-04
0.7 3.2 10 1.4520986e-01 0 4.2778049e-06 6.2572457e-02 8.7158858e-04 6.3303951e-04
0.75 3.2 10 1.1097043e-01 0 3.2076204e-06 4.8393871e-02 5.5608860e-04 5.3259455e-04
0.8 3.2 10 8.5643986e-02 0 2.4711647e-06 3.7109057e-02 6.0283015e-04 4.1817982e-04
0.85 3.2 10 6.6669814e-02 0 1.9295859e-06 2.9553486e-02 4.7289424e-04 3.4208154e-04
0.9 3.2 10 5.2301657e-02 0 1.5072688e-06 2.2580543e-02 2.5080682e-04 2.8998093e-04
0.95 3.2 10 4.1312786e-02 0 1.1811768e-06 1.8015557e-02 5.1572622e-04 2.2622624e-04
1 3.2 10 3.2829157e-02 0 9.4853818e-07 1.4220986e-02 2.5190864e-04 1.8508913e-04
1.05 3.2 10 2.6228500e-02 0 7.5812908e-07 1.1309886e-02 1.4208385e-04 1.4966923e-04
1.09 3.2 10 2.1993871e-02 0 6.3049929e-07 9.4207843e-03 2.4062910e-04 1.4607253e-04
1.2 3.2 10 1.3738286e-02 0 3.9119762e-07 5.6045543e-03 1.2470645e-04 9.3909593e-05
1.29 3.2 10 9.4634900e-03 0 2.6951382e-07 3.6805900e-03 7.6277965e-05 6.5184484e-05
1.4 3.2 10 6.0699114e-03 0 1.7397611e-07 2.2599729e-03 5.8355144e-05 4.3812017e-05
1.49 3.2 10 4.2512157e-03 0 1.2234750e-07 1.4682843e-03 5.9402571e-05 3.6322859e-05
1.6 3.2 10 2.7683014e-03 0 8.0207374e-08 8.1794757e-04 3.9899005e-05 2.5893640e-05
1.69 3.2 10 1.9559000e-03 0 5.7001081e-08 5.0554300e-04 2.7941671e-05 1.7855246e-05
1.8 3.2 10 1.2826443e-03 0 3.8137486e-08 2.5838429e-04 2.1095822e-05 1.3561817e-05
1.89 3.2 10 9.0914286e-04 0 2.7149160e-08 1.1807414e-04 1.3025427e-05 1.0814111e-05
2 3.2 10 5.9698857e-04 0 1.8187056e-08 1.3708461e-05 1.5683448e-05 8.2114657e-06
2.13 3.2 10 3.6259914e-04 0 1.1586943e-08 -5.3276057e-05 6.3368319e-06 5.1057975e-06
2.2 3.2 10 2.7690086e-04 0 9.0277396e-09 -6.9108614e-05 6.1051567e-06 4.4648545e-06
2.3 3.2 10 1.8799943e-04 0 6.1375052e-09 -8.2796700e-05 7.2965456e-06 3.3491444e-06
2.4 3.2 10 1.2728414e-04 0 4.2876661e-09 -7.8828171e-05 3.5191690e-06 2.5720435e-06
2.5 3.2 10 8.5903257e-05 0 3.0148824e-09 -7.5686171e-05 1.8491046e-06 2.0127148e-06
2.55 3.2 10 7.0477900e-05 0 2.5318578e-09 -7.0793129e-05 1.8602201e-06 1.7034107e-06
2.6 3.2 10 5.7769457e-05 0 2.1107288e-09 -6.8550386e-05 1.4347797e-06 1.4953367e-06
2.7 3.2 10 3.8702886e-05 0 1.4778554e-09 -5.9718386e-05 2.4831923e-06 1.2391481e-06
2.8 3.2 10 2.5828657e-05 0 1.0090079e-09 -5.2684757e-05 1.5165489e-06 9.3578922e-07
2.9 3.2 10 1.7165443e-05 0 6.9253335e-10 -4.3556543e-05 6.9948794e-07 6.9628714e-07
3 3.2 10 1.1360657e-05 0 4.6088709e-10 -3.5783186e-05 1.0123828e-06 5.3774497e-07
3.1 3.2 10 7.4878400e-06 0 3.1777554e-10 -2.9575671e-05 7.4670399e-07 4.6636897e-07
3.2 3.2 10 4.9141871e-06 0 2.1613511e-10 -2.3693714e-05 4.0907472e-07 3.2519775e-07
3.31 3.2 10 3.0773929e-06 0 1.3971187e-10 -1.8658600e-05 2.0016744e-07 2.4466842e-07
3.4 3.2 10 2.0905329e-06 0 9.8103335e-11 -1.5525543e-05 2.6411763e-07 2.0829862e-07


==> datafiles/brahms-dAu-mu10-GBWc007.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.1624300e+00 4.4788391e-04 1.9609695e-04 9.3172910e-01 5.8955526e-01 1.1950449e-01 
0.3 3.2 10 1.6388986e+00 1.6999400e-04 9.6371315e-05 7.5193743e-01 1.1410381e-01 6.6176696e-02 
0.35 3.2 10 9.0249400e-01 1.4807624e-04 5.6131117e-05 3.5453904e-01 1.2003207e-01 5.1102629e-02 
0.4 3.2 10 5.2001900e-01 9.2483203e-05 3.2688262e-05 -6.4568243e-02 1.8965651e-01 3.0543999e-02 
0.45 3.2 10 3.1009986e-01 4.6935909e-05 2.0191629e-05 -3.1679829e-02 1.1716673e-01 2.6614699e-02 
0.5 3.2 10 1.8987057e-01 4.2774683e-05 1.2207879e-05 4.7926071e-02 6.3107378e-02 1.7532544e-02 
0.55 3.2 10 1.1870014e-01 2.0335954e-05 8.0772873e-06 -3.7211286e-02 8.4282990e-02 1.0172704e-02 
0.6 3.2 10 7.5402214e-02 1.0757380e-05 4.6909007e-06 -1.6019690e-02 2.9596100e-02 7.9257821e-03 
0.65 3.2 10 4.8484571e-02 8.0910381e-06 2.9268073e-06 4.3927146e-03 1.0416215e-02 6.4616958e-03 
0.7 3.2 10 3.1462471e-02 4.0629737e-06 2.1447059e-06 -3.5782581e-02 3.4731752e-02 3.4234024e-03 
0.75 3.2 10 2.0555029e-02 5.5682042e-06 1.3284574e-06 -1.6132170e-02 1.1033610e-02 3.0850445e-03 
0.8 3.2 10 1.3490457e-02 2.6321404e-06 8.9424116e-07 -2.2185619e-02 1.1968058e-02 3.2786883e-03 
0.85 3.2 10 8.8824471e-03 1.2339219e-06 5.9748991e-07 -1.6801866e-02 9.8284295e-03 2.1401714e-03 
0.9 3.2 10 5.8586171e-03 1.1297245e-06 4.2381514e-07 -2.1607369e-02 1.3646839e-02 1.8223315e-03 
0.95 3.2 10 3.8674900e-03 4.8676777e-07 2.6275472e-07 -1.3410706e-02 6.7055175e-03 1.5181022e-03 
1 3.2 10 2.5525614e-03 3.7926352e-07 1.8165310e-07 -1.0389987e-02 4.9594853e-03 1.0779332e-03 
1.05 3.2 10 1.6834214e-03 3.9739971e-07 1.2265575e-07 -1.0270439e-02 1.2464676e-03 9.8395965e-04 
1.09 3.2 10 1.2050371e-03 1.8281249e-07 8.9447488e-08 -1.0575120e-02 2.1244129e-03 8.1273593e-04 
1.2 3.2 10 4.7812943e-04 5.3726442e-08 3.5614282e-08 -5.1080614e-03 2.5887176e-03 5.3667325e-04 
1.29 3.2 10 2.2255300e-04 4.2631310e-08 1.7774106e-08 -4.5842714e-03 1.6006495e-03 3.8656912e-04 
1.4 3.2 10 8.6358143e-05 1.6037176e-08 7.1572604e-09 -3.1757414e-03 9.9234414e-04 2.4875075e-04 
1.49 3.2 10 3.9360343e-05 6.9279676e-09 3.3518323e-09 -2.2589143e-03 6.4883021e-04 2.2330270e-04 
1.6 3.2 10 1.4833986e-05 3.9313497e-09 1.2990091e-09 -1.2366963e-03 3.2422480e-04 1.3459540e-04 
1.69 3.2 10 6.5815829e-06 4.4283871e-10 5.7521387e-10 -1.2639327e-03 4.5531797e-04 1.1180521e-04 
1.8 3.2 10 2.3913457e-06 6.5445413e-10 2.1431259e-10 -6.9399800e-04 1.4903809e-04 9.1805011e-05 
1.89 3.2 10 1.0260571e-06 2.6249976e-10 9.3822694e-11 -5.1319857e-04 1.0968800e-04 6.1090350e-05 
2 3.2 10 3.5607700e-07 5.8324217e-11 3.2372317e-11 -3.4267500e-04 1.0844523e-04 5.2119369e-05 
2.13 3.2 10 9.8221600e-08 1.9314909e-11 9.5342212e-12 -2.7307386e-04 7.8658376e-05 3.3025091e-05 
2.2 3.2 10 4.8197814e-08 8.9983218e-12 4.5489325e-12 -2.7728671e-04 1.1523532e-04 2.4776929e-05 
2.3 3.2 10 1.7043129e-08 3.4166459e-12 1.6224971e-12 -1.7404143e-04 7.9058407e-05 2.1047659e-05 
2.4 3.2 10 5.8555629e-09 1.5246706e-12 5.4111216e-13 -1.1746649e-04 5.7331196e-05 1.6218264e-05 
2.5 3.2 10 1.9530729e-09 4.0531167e-13 1.8334109e-13 -8.4337214e-05 2.8638047e-05 1.2453255e-05 
2.55 3.2 10 1.1151814e-09 2.0427073e-13 1.0737829e-13 -9.2605986e-05 3.1275177e-05 1.1750121e-05 
2.6 3.2 10 6.3161743e-10 1.5142642e-13 5.8887000e-14 -8.7687071e-05 4.6693629e-05 1.0021144e-05 
2.7 3.2 10 1.9779371e-10 4.6308636e-14 1.8535638e-14 -4.6470329e-05 5.1901906e-06 7.8686032e-06 
2.8 3.2 10 5.9935986e-11 9.8561697e-15 5.6970435e-15 -4.8545800e-05 2.3596906e-05 7.1399401e-06 
2.9 3.2 10 1.7545300e-11 3.5629041e-15 1.6254591e-15 -3.7015843e-05 1.1609417e-05 5.2941164e-06 
3 3.2 10 4.9592700e-12 1.0380339e-15 5.0348590e-16 -3.0624271e-05 1.3400371e-05 4.3729978e-06 
3.1 3.2 10 1.3516000e-12 2.5640370e-16 1.2961769e-16 -1.7385314e-05 1.4837609e-05 2.9164041e-06 
3.2 3.2 10 3.5470129e-13 8.8704508e-17 3.3320060e-17 -1.4549290e-05 6.7963211e-06 2.8803979e-06 
3.31 3.2 10 7.7842443e-14 7.6451398e-18 7.3721329e-18 -1.6250201e-05 6.7761157e-06 2.0566312e-06 
3.4 3.2 10 2.1711757e-14 5.3143625e-18 2.0368187e-18 -1.0966710e-05 5.2748793e-06 1.7748174e-06 


==> datafiles/brahms-dAu-mu10-GBWc01.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.5019771e+00 4.9297100e-04 1.8338945e-04 1.4562394e+00 2.8603412e-01 9.7457940e-02 
0.3 3.2 10 1.8807014e+00 2.3442505e-04 1.0609893e-04 7.8254543e-01 1.3182947e-01 5.0238503e-02 
0.35 3.2 10 1.0720986e+00 1.6906707e-04 6.0807077e-05 4.2000043e-01 1.1658325e-01 4.0983301e-02 
0.4 3.2 10 6.3910200e-01 8.5002521e-05 3.4303501e-05 1.7732599e-01 1.3138012e-01 2.8137350e-02 
0.45 3.2 10 3.9436886e-01 8.3089330e-05 2.3569040e-05 1.2668277e-01 9.3359257e-02 1.8848426e-02 
0.5 3.2 10 2.5009271e-01 3.0991770e-05 1.3906109e-05 4.3666743e-02 1.0067943e-01 9.3885476e-03 
0.55 3.2 10 1.6206871e-01 1.9173749e-05 8.7956299e-06 1.1190566e-02 7.7371105e-02 8.1342543e-03 
0.6 3.2 10 9.1614429e-02 3.7401436e-02 6.5610958e-06 1.6965327e-02 1.5597745e-02 9.5353367e-03 
0.65 3.2 10 7.1487857e-02 1.3532274e-05 3.9946943e-06 8.5288671e-03 1.5669944e-02 5.7421285e-03 
0.7 3.2 10 4.1442771e-02 1.6918942e-02 3.2083627e-06 -6.6317459e-03 1.2501278e-02 3.7928165e-03 
0.75 3.2 10 3.2985400e-02 3.6284589e-06 1.9030196e-06 -1.5816861e-02 2.0082061e-02 3.1977677e-03 
0.8 3.2 10 1.9422486e-02 7.9291968e-03 1.4179759e-06 -1.5912100e-03 6.1193051e-03 2.4198325e-03 
0.85 3.2 10 1.5647271e-02 1.7001801e-06 9.0301360e-07 -8.5444389e-03 1.0206611e-02 1.7906434e-03 
0.9 3.2 10 9.2973571e-03 3.7956302e-03 6.8752342e-07 -4.6275486e-03 5.4417219e-03 1.6097657e-03 
0.95 3.2 10 7.5399200e-03 1.1235022e-06 4.7550845e-07 -6.4867671e-03 3.6559066e-03 9.6765546e-04 
1 3.2 10 4.4998571e-03 1.8370592e-03 3.4873498e-07 -5.8526771e-03 5.1260414e-03 1.0574158e-03 
1.05 3.2 10 3.1360500e-03 1.2802872e-03 2.5006617e-07 -6.5158886e-03 4.6405137e-03 8.1981819e-04 
1.09 3.2 10 2.7414157e-03 1.8399201e-07 1.8302475e-07 -7.2481287e-03 5.2631693e-03 6.1875586e-04 
1.2 3.2 10 1.0614686e-03 4.3334278e-04 8.5701151e-08 -3.6818429e-03 1.8333429e-03 4.6936360e-04 
1.29 3.2 10 6.4406600e-04 1.0441538e-07 4.4184280e-08 -4.4139443e-03 9.4150745e-04 3.3011659e-04 
1.4 3.2 10 2.4668071e-04 1.0070699e-04 2.2446976e-08 -3.1697500e-03 1.8478909e-03 2.5618185e-04 
1.49 3.2 10 1.4790914e-04 2.3954890e-08 1.1679727e-08 -2.2223043e-03 6.3934087e-04 1.7240323e-04 
1.6 3.2 10 5.5693957e-05 2.2736963e-05 5.1701263e-09 -9.2418329e-04 4.2028445e-04 1.1175760e-04 
1.69 3.2 10 3.2890129e-05 5.7457349e-09 2.5020778e-09 -1.2518254e-03 2.2860457e-04 8.7290430e-05 
1.8 3.2 10 1.2137671e-05 4.9551848e-06 1.3183507e-09 -6.9029343e-04 4.5951483e-04 6.3370671e-05 
1.89 3.2 10 7.0377114e-06 1.1029367e-09 6.0946919e-10 -6.9199057e-04 3.2920264e-04 4.2500455e-05 
2 3.2 10 2.5351157e-06 1.0349568e-06 2.6674134e-10 -3.3814943e-04 1.7157342e-04 3.5228343e-05 
2.13 3.2 10 1.0401600e-06 2.5377155e-10 8.8932736e-11 -2.5895971e-04 8.3112897e-05 2.4319334e-05 
2.2 3.2 10 5.0275357e-07 2.0524832e-07 5.5764015e-11 -1.5202471e-04 7.0433511e-05 2.1880969e-05 
2.3 3.2 10 2.1892871e-07 8.9377277e-08 2.4914137e-11 -1.2835716e-04 6.1643617e-05 1.8017367e-05 
2.4 3.2 10 9.3696143e-08 3.8251296e-08 1.0219951e-11 -9.3913714e-05 3.9327995e-05 1.2334504e-05 
2.5 3.2 10 3.9380543e-08 1.6077041e-08 4.6245931e-12 -9.0150086e-05 5.3056109e-05 1.1770007e-05 
2.55 3.2 10 2.9569357e-08 8.6147477e-12 2.7659410e-12 -7.1839629e-05 2.7251266e-05 8.4144259e-06 
2.6 3.2 10 1.6231700e-08 6.6265651e-09 1.8646820e-12 -9.3997086e-05 6.2926302e-05 7.0665507e-06 
2.7 3.2 10 6.5548229e-09 2.6759955e-09 7.3067394e-13 -3.3800414e-05 1.5713599e-05 5.9964222e-06 
2.8 3.2 10 2.5914114e-09 1.0579393e-09 3.0182717e-13 -2.4041343e-05 1.0260094e-05 4.3218131e-06 
2.9 3.2 10 1.0022286e-09 4.0915820e-10 1.1292043e-13 -2.3963886e-05 1.4564726e-05 3.7240651e-06 
3 3.2 10 3.7874643e-10 1.5462260e-10 4.2408944e-14 -1.8763029e-05 9.8354154e-06 3.4677294e-06 
3.1 3.2 10 1.3977571e-10 5.7063211e-11 1.5915446e-14 -1.3068313e-05 8.8754573e-06 2.5394461e-06 
3.2 3.2 10 5.0341886e-11 2.0551992e-11 5.7812262e-15 -1.2936364e-05 1.0614168e-05 1.8270163e-06 
3.31 3.2 10 1.8551143e-11 6.9209531e-15 1.7073749e-15 -9.4985786e-06 2.5185899e-06 1.3669072e-06 
3.4 3.2 10 6.0493314e-12 2.4696294e-12 7.0025212e-16 -6.1093571e-06 3.3626046e-06 1.2728079e-06 


==> datafiles/brahms-dAu-mu10-GBWc03.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.9895857e+00 5.1941883e-04 1.6903311e-04 1.3548869e+00 2.4940558e-01 4.4126754e-02 
0.3 3.2 10 2.3359486e+00 2.6572965e-04 9.1128567e-05 9.5928071e-01 5.6453379e-02 2.2860519e-02 
0.35 3.2 10 1.4469943e+00 1.6620617e-04 5.7414327e-05 5.5898114e-01 6.5702218e-02 1.5457070e-02 
0.4 3.2 10 9.3473300e-01 9.4429112e-05 3.6482353e-05 4.0072943e-01 2.4653278e-02 9.9444437e-03 
0.45 3.2 10 6.2399586e-01 8.8222816e-05 2.4525231e-05 2.7408243e-01 1.6864843e-02 8.1165110e-03 
0.5 3.2 10 4.2765400e-01 4.7325620e-05 1.6475032e-05 1.7783190e-01 3.8413328e-02 5.9337658e-03 
0.55 3.2 10 2.9953600e-01 4.4136153e-05 1.1698221e-05 1.2451014e-01 2.6552635e-02 3.9078296e-03 
0.6 3.2 10 2.1361571e-01 2.2460850e-05 8.8157725e-06 8.3248414e-02 1.6013005e-02 3.9488337e-03 
0.65 3.2 10 1.5471643e-01 1.6343257e-05 6.2129789e-06 6.7363571e-02 9.6556158e-03 2.0774199e-03 
0.7 3.2 10 1.1353157e-01 1.6229225e-05 4.5564046e-06 4.7084771e-02 7.0584012e-03 1.6314547e-03 
0.75 3.2 10 8.4261000e-02 9.5953858e-06 3.3227039e-06 3.4317486e-02 5.4348472e-03 1.3030321e-03 
0.8 3.2 10 6.3144029e-02 4.3927584e-06 2.4491204e-06 2.5728543e-02 1.9709863e-03 1.0421962e-03 
0.85 3.2 10 4.7722343e-02 4.7892311e-06 1.8783913e-06 1.9693500e-02 2.0801636e-03 1.0826613e-03 
0.9 3.2 10 3.6330343e-02 4.6821415e-06 1.4516591e-06 1.3276784e-02 3.8402059e-03 7.4831770e-04 
0.95 3.2 10 2.7833214e-02 3.1800398e-06 1.0959717e-06 9.4713414e-03 2.9440296e-03 5.8004800e-04 
1 3.2 10 2.1437457e-02 2.0190925e-06 8.7307013e-07 7.9459100e-03 1.5553035e-03 5.3145837e-04 
1.05 3.2 10 1.6590500e-02 1.6124515e-06 6.6060341e-07 4.6488457e-03 2.1350847e-03 3.9621912e-04 
1.09 3.2 10 1.3551986e-02 1.7099946e-06 5.5757197e-07 4.4254286e-03 1.0055476e-03 3.2470869e-04 
1.2 3.2 10 7.8531057e-03 7.5719137e-07 3.2114799e-07 1.4774771e-03 1.8227796e-03 2.3058895e-04 
1.29 3.2 10 5.0684986e-03 3.3938720e-07 2.0503278e-07 5.9372971e-04 5.7654790e-04 1.8743285e-04 
1.4 3.2 10 2.9878100e-03 3.1937439e-07 1.2288747e-07 8.2489571e-05 3.5571300e-04 1.1545099e-04 
1.49 3.2 10 1.9451329e-03 1.8744251e-07 8.2537438e-08 -2.7257410e-04 2.0372307e-04 8.1556354e-05 
1.6 3.2 10 1.1526471e-03 9.7352714e-08 5.1470489e-08 -4.8728129e-04 1.1758843e-04 5.5116178e-05 
1.69 3.2 10 7.5091329e-04 8.7679146e-08 3.5058170e-08 -6.8968000e-04 3.6778190e-04 5.3644684e-05 
1.8 3.2 10 4.4399086e-04 6.0255239e-08 2.0083773e-08 -4.3663857e-04 2.2747718e-04 3.0080720e-05 
1.89 3.2 10 2.8814857e-04 2.6650420e-08 1.3928681e-08 -4.6061786e-04 2.7630009e-04 2.1837513e-05 
2 3.2 10 1.6920671e-04 2.5833059e-08 8.4667138e-09 -3.2469586e-04 4.1697826e-05 2.0592389e-05 
2.13 3.2 10 8.9654757e-05 6.9207467e-09 4.7139785e-09 -3.0551343e-04 6.0056092e-05 1.1815284e-05 
2.2 3.2 10 6.3505629e-05 7.6827663e-09 3.5380698e-09 -2.2675686e-04 3.6031352e-05 1.0904167e-05 
2.3 3.2 10 3.8648786e-05 6.1013883e-09 2.2063462e-09 -1.6795071e-04 1.4006315e-05 7.3038533e-06 
2.4 3.2 10 2.3416729e-05 2.6937570e-09 1.4100508e-09 -1.5134543e-04 3.4217156e-05 5.0038198e-06 
2.5 3.2 10 1.4124643e-05 2.4005101e-09 8.6060498e-10 -1.3067063e-04 3.8974248e-05 4.3526474e-06 
2.55 3.2 10 1.0951800e-05 2.2947144e-09 6.7757393e-10 -9.5162743e-05 1.0561756e-05 3.8344400e-06 
2.6 3.2 10 8.4823529e-06 1.6647841e-09 5.2647214e-10 -9.0360086e-05 2.3202535e-05 3.1272895e-06 
2.7 3.2 10 5.0706229e-06 6.0603428e-10 3.3188078e-10 -6.2787871e-05 3.6116149e-06 2.2355168e-06 
2.8 3.2 10 3.0188571e-06 5.3304286e-10 2.0479759e-10 -5.8983457e-05 1.5036431e-05 2.0238478e-06 
2.9 3.2 10 1.7890757e-06 4.1025627e-10 1.2427578e-10 -3.8375729e-05 3.0812827e-06 1.4861722e-06 
3 3.2 10 1.0556843e-06 1.6603417e-10 7.4633973e-11 -3.0733657e-05 5.6666757e-06 1.3192963e-06 
3.1 3.2 10 6.2010529e-07 7.5376605e-11 4.4232326e-11 -2.3916314e-05 5.6325487e-06 8.6931407e-07 
3.2 3.2 10 3.6261386e-07 4.7024093e-11 2.7358162e-11 -1.8189643e-05 2.1605662e-06 8.0108467e-07 
3.31 3.2 10 1.9974500e-07 4.4297694e-11 1.4970371e-11 -1.3459829e-05 1.1138490e-06 5.6421762e-07 
3.4 3.2 10 1.2203529e-07 2.5149350e-11 9.3365636e-12 -1.0612610e-05 1.6373038e-06 4.3050883e-07 


==> datafiles/brahms-dAu-mu10-GBWc05.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.8558814e+00 4.6280267e-02 1.5648594e-04 1.3010757e+00 8.3740614e-02 2.1905299e-02 
0.3 3.2 10 2.3421257e+00 2.5189891e-04 7.6958042e-05 8.3882186e-01 3.5845090e-02 1.3479021e-02 
0.35 3.2 10 1.4933971e+00 1.6713675e-04 4.9376513e-05 5.5514857e-01 1.8825066e-02 8.9431617e-03 
0.4 3.2 10 9.9197671e-01 3.9211259e-03 4.9956658e-05 3.9262043e-01 5.7047140e-03 5.5434293e-03 
0.45 3.2 10 6.7862200e-01 3.2609872e-03 2.9015170e-05 2.7265800e-01 9.4774270e-03 3.8667681e-03 
0.5 3.2 10 4.7867257e-01 4.8945617e-05 1.7056816e-05 1.9139329e-01 1.6036308e-02 2.8899438e-03 
0.55 3.2 10 3.4394029e-01 2.3956593e-05 1.1202699e-05 1.3026114e-01 1.3552672e-02 3.1217226e-03 
0.6 3.2 10 2.5154600e-01 2.9325757e-05 8.2918942e-06 9.4581286e-02 1.2344785e-02 2.3142132e-03 
0.65 3.2 10 1.8674743e-01 1.7951181e-05 6.1431942e-06 7.7974286e-02 2.1770919e-03 1.3147695e-03 
0.7 3.2 10 1.4044914e-01 1.3442242e-05 4.7913842e-06 5.8730843e-02 2.4859150e-03 1.1158211e-03 
0.75 3.2 10 1.0683157e-01 8.9259996e-06 3.6623562e-06 4.2688157e-02 9.5073921e-03 8.7372467e-04 
0.8 3.2 10 8.2066914e-02 8.7951981e-06 2.6614218e-06 3.3498371e-02 2.6336433e-03 7.1600754e-04 
0.85 3.2 10 6.3589914e-02 5.4475233e-06 2.0810498e-06 2.6726571e-02 1.1362899e-03 5.8152715e-04 
0.9 3.2 10 4.9651229e-02 2.1412375e-06 1.6298483e-06 1.9755843e-02 1.6566329e-03 5.1486589e-04 
0.95 3.2 10 3.9031614e-02 4.0176143e-06 1.3655159e-06 1.5493529e-02 1.2283287e-03 3.9897989e-04 
1 3.2 10 3.0868243e-02 2.8967258e-06 9.9714634e-07 1.0985124e-02 2.8854108e-03 4.2749027e-04 
1.05 3.2 10 2.4542529e-02 1.6619389e-06 8.1695036e-07 9.6503971e-03 1.0997435e-03 2.3274103e-04 
1.09 3.2 10 2.0498229e-02 1.4449066e-06 6.8050325e-07 7.5132329e-03 1.2047886e-03 2.6930052e-04 
1.2 3.2 10 1.2659971e-02 8.5140940e-07 4.0967198e-07 4.9906843e-03 2.9592076e-04 1.5374794e-04 
1.29 3.2 10 8.6369057e-03 1.0119974e-06 2.9392885e-07 2.9030400e-03 4.2611927e-04 1.0896560e-04 
1.4 3.2 10 5.4704657e-03 2.8298698e-07 1.8059540e-07 1.6463721e-03 3.6210454e-04 7.6527619e-05 
1.49 3.2 10 3.7901100e-03 2.6683328e-07 1.2440559e-07 1.0292756e-03 8.1619192e-05 5.6639347e-05 
1.6 3.2 10 2.4337571e-03 2.4586374e-07 8.3150197e-08 5.3393829e-04 9.9009438e-05 3.8825938e-05 
1.69 3.2 10 1.6987600e-03 1.5399443e-07 5.8610153e-08 1.9841087e-04 8.8976019e-05 3.3861591e-05 
1.8 3.2 10 1.0968557e-03 4.2039826e-08 3.7099331e-08 -3.6758000e-06 1.0187222e-04 2.6168592e-05 
1.89 3.2 10 7.6718571e-04 7.0180816e-08 2.6906682e-08 -3.5511690e-05 3.0511938e-05 1.5899342e-05 
2 3.2 10 4.9528586e-04 5.3282076e-08 1.7766971e-08 -1.0119500e-04 5.1807309e-05 1.1139952e-05 
2.13 3.2 10 2.9459429e-04 2.0713793e-08 1.0777896e-08 -1.3572829e-04 2.4771386e-05 9.5167905e-06 
2.2 3.2 10 2.2236043e-04 1.0808160e-08 8.4455217e-09 -1.2523171e-04 1.5459076e-05 6.6475905e-06 
2.3 3.2 10 1.4840929e-04 1.2555184e-08 5.8287314e-09 -1.3324729e-04 2.5277945e-05 6.3977786e-06 
2.4 3.2 10 9.8739343e-05 1.2835983e-08 3.9630945e-09 -1.2130886e-04 3.3685209e-05 4.4098949e-06 
2.5 3.2 10 6.5456700e-05 8.0526837e-09 2.7389193e-09 -9.9355400e-05 9.7642848e-06 3.1000392e-06 
2.55 3.2 10 5.3217871e-05 4.8493635e-09 2.3176585e-09 -8.9112843e-05 8.1076459e-06 2.8421746e-06 
2.6 3.2 10 4.3227300e-05 3.9071363e-09 1.8780537e-09 -9.0726971e-05 1.0835246e-05 3.1022936e-06 
2.7 3.2 10 2.8433729e-05 2.6036866e-09 1.2847586e-09 -6.9966629e-05 4.0051267e-06 2.0042018e-06 
2.8 3.2 10 1.8627443e-05 1.6893423e-09 8.6003440e-10 -6.0669971e-05 9.6456516e-06 1.4744944e-06 
2.9 3.2 10 1.2150986e-05 1.5329044e-09 5.7813241e-10 -4.7305629e-05 2.2353260e-06 1.0876351e-06 
3 3.2 10 7.8929357e-06 1.2765451e-09 3.8859820e-10 -3.8750843e-05 1.0280684e-06 9.5480561e-07 
3.1 3.2 10 5.1057600e-06 2.9645525e-10 2.6573581e-10 -3.2669400e-05 2.9474169e-06 7.3751527e-07 
3.2 3.2 10 3.2897257e-06 2.9504756e-10 1.8331569e-10 -2.6794586e-05 2.8258916e-06 6.9053027e-07 
3.31 3.2 10 2.0185614e-06 1.3788490e-10 1.1068967e-10 -1.8699629e-05 6.2952856e-07 4.1689824e-07 
3.4 3.2 10 1.3490586e-06 2.0462011e-10 7.7236904e-11 -1.5747729e-05 1.7742577e-06 3.4486468e-07 


==> datafiles/brahms-dAu-mu10-GBWc07.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.6958014e+00 1.6128312e-04 1.1202929e-04 1.1634600e+00 1.1906139e-02 1.6112414e-02 
0.3 3.2 10 2.2627057e+00 9.4532970e-03 9.0102613e-05 7.5704500e-01 2.8390597e-02 9.8329962e-03 
0.35 3.2 10 1.4694914e+00 1.3973736e-04 4.3177159e-05 4.9090386e-01 1.8645886e-02 7.0033833e-03 
0.4 3.2 10 9.9145957e-01 8.2702318e-05 2.8893037e-05 3.5295543e-01 6.6634581e-03 4.7321500e-03 
0.45 3.2 10 6.8865571e-01 2.8002684e-03 2.5193583e-05 2.4559743e-01 2.0476420e-02 3.4890552e-03 
0.5 3.2 10 4.9281657e-01 3.1842726e-05 1.5538828e-05 1.7658786e-01 1.2253661e-02 2.8687392e-03 
0.55 3.2 10 3.5919800e-01 1.8799696e-05 1.0441017e-05 1.3546743e-01 1.3445406e-03 1.7348696e-03 
0.6 3.2 10 2.6637329e-01 1.9366497e-05 7.8316695e-06 1.0274347e-01 2.1511223e-03 1.2690801e-03 
0.65 3.2 10 2.0047557e-01 1.5481391e-05 5.6994365e-06 7.7033457e-02 1.7680228e-03 1.0994715e-03 
0.7 3.2 10 1.5281329e-01 1.1900952e-05 4.6128891e-06 5.9503443e-02 1.1615261e-03 8.3287756e-04 
0.75 3.2 10 1.1778400e-01 6.8868405e-06 3.6670305e-06 4.6105771e-02 1.2977083e-03 7.5569941e-04 
0.8 3.2 10 9.1679229e-02 7.3279727e-06 2.6243969e-06 3.4812686e-02 3.2736694e-03 6.1960199e-04 
0.85 3.2 10 7.1972786e-02 4.9708949e-06 2.0747601e-06 2.7271500e-02 1.3619354e-03 4.6050547e-04 
0.9 3.2 10 5.6941757e-02 5.2513555e-06 1.6347326e-06 2.2196357e-02 5.2646968e-04 3.6761723e-04 
0.95 3.2 10 4.5361500e-02 5.2181004e-06 1.3155978e-06 1.7970200e-02 5.6198992e-04 2.8912966e-04 
1 3.2 10 3.6355686e-02 3.2717093e-06 1.0176503e-06 1.3536500e-02 1.0277894e-03 2.5308356e-04 
1.05 3.2 10 2.9299343e-02 1.9025225e-06 8.2370602e-07 1.1578543e-02 1.9006717e-04 2.0873732e-04 
1.09 3.2 10 2.4741043e-02 1.8745340e-06 6.9523125e-07 9.4879257e-03 3.4336934e-04 1.6855203e-04 
1.2 3.2 10 1.5764271e-02 1.3624707e-06 4.5015798e-07 5.9588671e-03 2.1695482e-04 1.1827655e-04 
1.29 3.2 10 1.1045700e-02 9.1807252e-07 3.0887912e-07 3.7636786e-03 5.2227527e-04 9.8826183e-05 
1.4 3.2 10 7.2409200e-03 3.8990841e-07 2.0302005e-07 2.4081014e-03 1.2543831e-04 7.5358151e-05 
1.49 3.2 10 5.1677329e-03 4.6894149e-07 1.4688326e-07 1.6653914e-03 1.7728382e-04 6.1277302e-05 
1.6 3.2 10 3.4476171e-03 2.9216993e-07 9.6856552e-08 1.0719873e-03 1.1505345e-04 3.3115535e-05 
1.69 3.2 10 2.4874657e-03 2.5916664e-07 7.0210945e-08 6.7856329e-04 9.3421019e-05 2.4912037e-05 
1.8 3.2 10 1.6757057e-03 1.2396510e-07 4.8503800e-08 3.5818886e-04 7.9386757e-05 1.9716810e-05 
1.89 3.2 10 1.2154686e-03 6.7702832e-08 3.4768081e-08 2.4588071e-04 1.9120039e-05 1.3745236e-05 
2 3.2 10 8.2208900e-04 9.3432940e-08 2.4303475e-08 1.0043574e-04 2.3823556e-05 1.0399457e-05 
2.13 3.2 10 5.1796514e-04 3.0624120e-08 1.5220207e-08 -4.8426557e-06 2.9543815e-05 7.8134393e-06 
2.2 3.2 10 4.0371914e-04 3.3579026e-08 1.2187947e-08 -1.5150009e-05 8.7268401e-06 6.1100968e-06 
2.3 3.2 10 2.8247614e-04 1.8984419e-08 8.6367982e-09 -5.3916843e-05 2.3509259e-05 5.2199355e-06 
2.4 3.2 10 1.9727471e-04 1.5368932e-08 6.0650058e-09 -5.3516743e-05 1.0795778e-05 3.7085277e-06 
2.5 3.2 10 1.3743614e-04 9.6573964e-09 4.4349137e-09 -6.3336629e-05 1.6042195e-05 3.1978903e-06 
2.55 3.2 10 1.1459971e-04 9.1294545e-09 3.6699845e-09 -6.7571200e-05 1.4747748e-05 2.6726638e-06 
2.6 3.2 10 9.5485629e-05 7.6913150e-09 3.1142755e-09 -5.7673414e-05 3.6391580e-06 2.2336327e-06 
2.7 3.2 10 6.6132386e-05 6.5405174e-09 2.2629524e-09 -5.5434257e-05 3.5104070e-06 1.8789094e-06 
2.8 3.2 10 4.5643571e-05 4.1951381e-09 1.6137596e-09 -5.2489514e-05 3.2063388e-06 1.6569234e-06 
2.9 3.2 10 3.1384429e-05 2.6009417e-09 1.1306176e-09 -4.3729700e-05 2.4206337e-06 1.2368041e-06 
3 3.2 10 2.1497757e-05 2.1252611e-09 7.9684987e-10 -3.6156429e-05 1.1187469e-06 8.0150200e-07 
3.1 3.2 10 1.4664529e-05 1.0415844e-09 5.6055283e-10 -3.1149871e-05 9.8489572e-07 6.1992177e-07 
3.2 3.2 10 9.9627614e-06 8.9254737e-10 3.8927758e-10 -2.5405757e-05 1.5627654e-06 5.0411459e-07 
3.31 3.2 10 6.4795986e-06 6.5468484e-10 2.6380247e-10 -2.1656371e-05 2.1661574e-06 3.8712953e-07 
3.4 3.2 10 4.5393229e-06 5.6875087e-10 1.9185686e-10 -1.7479571e-05 3.9952797e-07 3.2182464e-07 


==> datafiles/brahms-dAu-mu10-GBWl001.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 4.1336386e+00 3.8981419e-04 1.3188126e-04 1.3442686e+00 5.7477605e-02 1.8052086e-02 
0.3 3.2 10 2.5044143e+00 2.5516701e-04 7.9606383e-05 8.5785871e-01 3.3326423e-02 1.1340659e-02 
0.35 3.2 10 1.6050414e+00 1.0232003e-04 5.0918396e-05 5.9356000e-01 3.8642147e-03 6.4483104e-03 
0.4 3.2 10 1.0726471e+00 7.3429127e-05 3.5914475e-05 3.9298029e-01 3.6321365e-02 5.2617873e-03 
0.45 3.2 10 7.4064943e-01 8.2719590e-05 2.2620053e-05 2.9301157e-01 5.3284191e-03 3.4308147e-03 
0.5 3.2 10 5.2485957e-01 3.6236750e-05 1.6054369e-05 2.0419057e-01 9.1017524e-03 3.2540998e-03 
0.55 3.2 10 3.8004614e-01 3.0309963e-05 1.1417340e-05 1.5042143e-01 1.0009337e-02 2.3110499e-03 
0.6 3.2 10 2.8016743e-01 1.7011401e-05 8.2894366e-06 1.1411614e-01 3.6215223e-03 1.4910587e-03 
0.65 3.2 10 2.0972943e-01 1.6603417e-05 6.3579035e-06 8.8521386e-02 2.9375316e-03 1.0942265e-03 
0.7 3.2 10 1.5910243e-01 1.4676095e-05 4.7190762e-06 6.5988557e-02 2.4020486e-03 1.0030407e-03 
0.75 3.2 10 1.2207957e-01 1.0097484e-05 3.6797840e-06 5.2987729e-02 1.8004695e-03 7.5558081e-04 
0.8 3.2 10 9.4634586e-02 7.9701996e-06 2.8368014e-06 3.8922343e-02 2.6874699e-03 6.0822594e-04 
0.85 3.2 10 7.4015029e-02 6.0532670e-06 2.1974239e-06 3.0840657e-02 1.1904345e-03 4.4057387e-04 
0.9 3.2 10 5.8348671e-02 4.1691775e-06 1.7306984e-06 2.4873014e-02 4.6638914e-04 3.9673657e-04 
0.95 3.2 10 4.6327714e-02 2.8286436e-06 1.3546202e-06 1.9063586e-02 6.2596539e-04 3.4586465e-04 
1 3.2 10 3.7019343e-02 1.9470543e-06 1.0871825e-06 1.4990957e-02 8.3964152e-04 2.3589155e-04 
1.05 3.2 10 2.9751171e-02 1.5889927e-06 8.6683687e-07 1.2584057e-02 9.4222811e-04 2.2790410e-04 
1.09 3.2 10 2.5071686e-02 8.7900686e-07 7.3003749e-07 1.0312026e-02 6.0402182e-04 1.6922843e-04 
1.2 3.2 10 1.5895200e-02 1.4928401e-06 4.6274644e-07 6.4534914e-03 2.8387322e-04 1.2408247e-04 
1.29 3.2 10 1.1099986e-02 9.1873915e-07 3.1959039e-07 4.3356871e-03 1.1380082e-04 8.9008440e-05 
1.4 3.2 10 7.2548614e-03 5.3778457e-07 2.1090639e-07 2.6171871e-03 1.2203313e-04 6.7376034e-05 
1.49 3.2 10 5.1694800e-03 3.0905386e-07 1.4941077e-07 1.5972571e-03 1.2355988e-04 5.3672501e-05 
1.6 3.2 10 3.4465914e-03 2.1053867e-07 1.0021446e-07 1.0456761e-03 2.2161271e-04 3.1503867e-05 
1.69 3.2 10 2.4878086e-03 1.0642617e-07 7.2642394e-08 7.1989100e-04 4.3081215e-05 2.3971528e-05 
1.8 3.2 10 1.6794729e-03 1.2044137e-07 4.9318293e-08 3.9015229e-04 4.3970209e-05 2.0592223e-05 
1.89 3.2 10 1.2218629e-03 1.0963762e-07 3.5917699e-08 2.0746216e-04 6.0403941e-05 1.4634089e-05 
2 3.2 10 8.3064471e-04 7.5622586e-08 2.4763469e-08 1.0884350e-04 1.6678807e-05 1.0509571e-05 
2.13 3.2 10 5.2786643e-04 5.0236177e-08 1.6066211e-08 1.3010806e-05 1.1793133e-05 6.8202245e-06 
2.2 3.2 10 4.1378971e-04 2.0401080e-08 1.2836704e-08 -7.7873514e-06 1.0116531e-05 6.1153447e-06 
2.3 3.2 10 2.9231500e-04 1.6195237e-08 9.2201911e-09 -5.1067514e-05 1.8792387e-05 5.6311917e-06 
2.4 3.2 10 2.0646271e-04 6.9839466e-09 6.6156604e-09 -5.8138957e-05 9.6659757e-06 4.0132161e-06 
2.5 3.2 10 1.4572586e-04 9.1406247e-09 4.7277338e-09 -6.0227457e-05 8.1572379e-06 3.3072669e-06 
2.55 3.2 10 1.2238671e-04 7.1656778e-09 3.9977453e-09 -5.8965700e-05 3.2012266e-06 2.4958576e-06 
2.6 3.2 10 1.0275200e-04 6.6975475e-09 3.3650558e-09 -6.2612957e-05 7.0414074e-06 3.0000077e-06 
2.7 3.2 10 7.2348371e-05 5.4318411e-09 2.4707180e-09 -5.1731414e-05 2.0983412e-06 1.5533010e-06 
2.8 3.2 10 5.0853129e-05 3.3923082e-09 1.7822637e-09 -4.9400229e-05 5.1716415e-06 1.2887612e-06 
2.9 3.2 10 3.5671500e-05 4.1586399e-09 1.2729190e-09 -4.2720671e-05 2.9066080e-06 1.0544075e-06 
3 3.2 10 2.4969914e-05 2.3509442e-09 9.1258399e-10 -3.9149129e-05 3.2759468e-06 8.3799110e-07 
3.1 3.2 10 1.7437157e-05 2.0048920e-09 6.6520206e-10 -3.3369757e-05 2.7343419e-06 6.4065638e-07 
3.2 3.2 10 1.2144386e-05 1.5651824e-09 4.7149814e-10 -2.7278143e-05 1.8872080e-06 4.7562670e-07 
3.31 3.2 10 8.1332057e-06 9.1543678e-10 3.1726832e-10 -2.1766943e-05 1.1492413e-06 3.5461965e-07 
3.4 3.2 10 5.8435729e-06 5.1327281e-10 2.3492964e-10 -1.9285386e-05 2.0311599e-06 3.5869309e-07 


==> datafiles/brahms-dAu-mu10-GBWl003.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 4.1314329e+00 6.0920825e-04 1.4084269e-04 1.3314157e+00 4.0237446e-02 1.8544116e-02 
0.3 3.2 10 2.5030543e+00 2.9217691e-04 7.9227222e-05 8.8409743e-01 1.4407210e-02 1.2210402e-02 
0.35 3.2 10 1.6040743e+00 4.7975759e-04 5.5403059e-05 5.6136257e-01 4.8053409e-02 7.6352104e-03 
0.4 3.2 10 1.0721257e+00 1.1512194e-04 3.6125329e-05 4.0229971e-01 9.0535937e-03 5.0266866e-03 
0.45 3.2 10 7.4025357e-01 9.0662415e-05 2.2757510e-05 2.8967729e-01 6.0626588e-03 3.8871925e-03 
0.5 3.2 10 5.2459643e-01 5.7308332e-05 1.6054989e-05 2.1244186e-01 2.8877779e-03 2.4202576e-03 
0.55 3.2 10 3.7982386e-01 3.5730853e-05 1.1630983e-05 1.5580829e-01 8.9360180e-03 2.5716069e-03 
0.6 3.2 10 2.8000857e-01 1.9499869e-05 8.3968808e-06 1.1099267e-01 6.7165466e-03 1.7311818e-03 
0.65 3.2 10 2.0960900e-01 1.9741182e-05 6.3386299e-06 8.5515886e-02 4.0683096e-03 1.2347962e-03 
0.7 3.2 10 1.5899000e-01 1.5720778e-05 4.7097729e-06 6.6768271e-02 2.1377048e-03 8.5225949e-04 
0.75 3.2 10 1.2199900e-01 1.2906255e-05 3.6999736e-06 5.2331886e-02 2.2232726e-03 7.3710248e-04 
0.8 3.2 10 9.4565429e-02 5.0269884e-06 2.7780536e-06 3.9626857e-02 1.4305964e-03 5.5418939e-04 
0.85 3.2 10 7.3961686e-02 5.6471051e-06 2.1664825e-06 3.1421500e-02 1.0932121e-03 4.9460065e-04 
0.9 3.2 10 5.8304700e-02 3.8277185e-06 1.7267198e-06 2.3715057e-02 1.8694667e-03 4.1892680e-04 
0.95 3.2 10 4.6290986e-02 2.6999622e-06 1.3545779e-06 1.9448814e-02 6.9375531e-04 2.7956160e-04 
1 3.2 10 3.6988100e-02 1.9493589e-06 1.0858164e-06 1.4602329e-02 1.1598967e-03 2.7821970e-04 
1.05 3.2 10 2.9724871e-02 2.4915367e-06 8.6259809e-07 1.2072934e-02 9.6976421e-04 2.0812387e-04 
1.09 3.2 10 2.5048543e-02 1.0847740e-06 7.3153325e-07 1.0439713e-02 4.5793112e-04 1.8506354e-04 
1.2 3.2 10 1.5878429e-02 8.3787876e-07 4.5614927e-07 6.4317143e-03 1.8122391e-04 1.1482635e-04 
1.29 3.2 10 1.1087214e-02 7.5673844e-07 3.2250805e-07 4.0904200e-03 4.9351375e-04 9.5699815e-05 
1.4 3.2 10 7.2458014e-03 4.4869425e-07 2.0976100e-07 2.6864557e-03 1.3309095e-04 5.9862916e-05 
1.49 3.2 10 5.1622857e-03 3.1070690e-07 1.5060943e-07 1.7830600e-03 1.7724305e-04 4.8480992e-05 
1.6 3.2 10 3.4414457e-03 2.6343105e-07 1.0049985e-07 1.0574007e-03 2.2253462e-04 3.2296872e-05 
1.69 3.2 10 2.4837286e-03 1.8403638e-07 7.1916623e-08 6.9387243e-04 7.3842243e-05 2.7815532e-05 
1.8 3.2 10 1.6763529e-03 1.4557416e-07 4.8876479e-08 4.1867700e-04 6.4345697e-05 1.8856627e-05 
1.89 3.2 10 1.2193529e-03 1.0095463e-07 3.6044772e-08 2.4165900e-04 2.2698607e-05 1.3110974e-05 
2 3.2 10 8.2880457e-04 7.0809316e-08 2.4783075e-08 1.0644527e-04 2.0450963e-05 1.0933633e-05 
2.13 3.2 10 5.2652186e-04 1.8003401e-08 1.6105593e-08 -4.6716800e-06 3.1378369e-05 7.4166084e-06 
2.2 3.2 10 4.1267914e-04 2.6029810e-08 1.2729959e-08 -1.6146814e-05 1.2961902e-05 6.3945149e-06 
2.3 3.2 10 2.9145143e-04 1.5810098e-08 9.1925450e-09 -4.1797043e-05 8.5890969e-06 5.0800973e-06 
2.4 3.2 10 2.0580486e-04 1.0642617e-08 6.6169374e-09 -5.9040086e-05 1.2130689e-05 3.6594809e-06 
2.5 3.2 10 1.4522186e-04 1.3097749e-08 4.7253852e-09 -6.1126357e-05 9.0665850e-06 2.7020914e-06 
2.55 3.2 10 1.2194014e-04 9.0778942e-09 3.9858428e-09 -5.9005086e-05 5.9489436e-06 2.6986077e-06 
2.6 3.2 10 1.0236757e-04 9.5447389e-09 3.3695522e-09 -5.8126429e-05 3.9952364e-06 2.5388595e-06 
2.7 3.2 10 7.2050657e-05 6.1592804e-09 2.4216172e-09 -5.2605200e-05 1.0833994e-06 1.4205148e-06 
2.8 3.2 10 5.0628443e-05 5.6905579e-09 1.7683826e-09 -5.0390457e-05 4.4826451e-06 1.3776020e-06 
2.9 3.2 10 3.5503171e-05 2.4852216e-09 1.2690590e-09 -4.1144500e-05 1.8293979e-06 9.9890660e-07 
3 3.2 10 2.4843443e-05 2.3572727e-09 9.1383235e-10 -3.6751614e-05 8.3451317e-07 6.7624204e-07 
3.1 3.2 10 1.7341657e-05 1.1950579e-09 6.6257824e-10 -3.1724457e-05 1.2222869e-06 7.1794663e-07 
3.2 3.2 10 1.2074214e-05 1.3726185e-09 4.6537575e-10 -2.6943786e-05 1.4084199e-06 4.5044776e-07 
3.31 3.2 10 8.0820086e-06 9.0041940e-10 3.1806599e-10 -2.1835914e-05 9.1775220e-07 3.4826964e-07 
3.4 3.2 10 5.8048729e-06 6.9238128e-10 2.3108650e-10 -1.8029386e-05 5.2032579e-07 3.3886644e-07 


==> datafiles/brahms-dAu-mu10-GBWl005.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 4.1293129e+00 4.4749188e-04 1.3423172e-04 1.3547857e+00 5.1611615e-02 1.7018959e-02 
0.3 3.2 10 2.5018271e+00 2.4783141e-04 7.9467662e-05 8.5420471e-01 4.3262106e-02 1.0972336e-02 
0.35 3.2 10 1.6034586e+00 1.0855263e-04 5.1846934e-05 5.8804629e-01 1.7398041e-02 7.5277623e-03 
0.4 3.2 10 1.0715843e+00 7.9795657e-05 3.3880310e-05 4.0547243e-01 1.0587629e-02 6.2331389e-03 
0.45 3.2 10 7.3990329e-01 2.2170232e-04 2.4754823e-05 2.8878857e-01 8.5720876e-03 4.2308282e-03 
0.5 3.2 10 5.2429400e-01 4.1692754e-05 1.5968093e-05 2.0782629e-01 1.7224724e-02 3.0967851e-03 
0.55 3.2 10 3.7959543e-01 3.4221368e-05 1.1486847e-05 1.4933500e-01 1.0193817e-02 2.2785917e-03 
0.6 3.2 10 2.7984100e-01 1.4442002e-05 8.5196805e-06 1.1465629e-01 2.6249210e-03 1.4974679e-03 
0.65 3.2 10 2.0947543e-01 1.9100166e-05 6.3961132e-06 8.7046871e-02 3.0088925e-03 1.1920630e-03 
0.7 3.2 10 1.5889386e-01 1.1776836e-05 4.7543208e-06 6.6974571e-02 2.6463605e-03 8.7925629e-04 
0.75 3.2 10 1.2191314e-01 9.9200889e-06 3.6583407e-06 5.0993957e-02 1.9974871e-03 7.6509747e-04 
0.8 3.2 10 9.4500029e-02 8.1114935e-06 2.8004942e-06 3.9885700e-02 8.3623518e-04 6.4457131e-04 
0.85 3.2 10 7.3906243e-02 5.9746744e-06 2.2060543e-06 3.1010700e-02 1.8046678e-03 4.7004335e-04 
0.9 3.2 10 5.8259614e-02 3.4655152e-06 1.7274207e-06 2.4552586e-02 9.4554416e-04 4.2942945e-04 
0.95 3.2 10 4.6256400e-02 3.0523995e-06 1.3799921e-06 1.9404400e-02 4.1139292e-04 3.0890106e-04 
1 3.2 10 3.6957486e-02 2.6002355e-06 1.0909875e-06 1.5345557e-02 1.1004993e-03 2.7058033e-04 
1.05 3.2 10 2.9698643e-02 1.5980856e-06 8.6839349e-07 1.2257914e-02 4.4290076e-04 1.9532579e-04 
1.09 3.2 10 2.5026200e-02 1.1710801e-06 7.3517367e-07 1.0254481e-02 4.7312313e-04 2.0260449e-04 
1.2 3.2 10 1.5862229e-02 1.4616178e-06 4.6433859e-07 6.3135257e-03 2.9492803e-04 1.1978918e-04 
1.29 3.2 10 1.1075186e-02 7.0998707e-07 3.2279174e-07 4.2494357e-03 2.0037285e-04 9.6165234e-05 
1.4 3.2 10 7.2363629e-03 4.5105319e-07 2.1128096e-07 2.6004000e-03 1.4765021e-04 6.3243536e-05 
1.49 3.2 10 5.1553500e-03 4.0928509e-07 1.5043588e-07 1.7232286e-03 1.9975788e-04 5.0132936e-05 
1.6 3.2 10 3.4360857e-03 1.7178534e-07 1.0061901e-07 9.9799100e-04 9.9548388e-05 3.4562585e-05 
1.69 3.2 10 2.4795843e-03 1.4039303e-07 7.2614404e-08 6.5813414e-04 8.7711114e-05 2.6970914e-05 
1.8 3.2 10 1.6732571e-03 1.6307004e-07 4.8839228e-08 3.7587571e-04 4.7029606e-05 1.7900328e-05 
1.89 3.2 10 1.2168671e-03 1.1144688e-07 3.5799146e-08 1.9950114e-04 8.1734653e-05 1.5396229e-05 
2 3.2 10 8.2695757e-04 6.1576566e-08 2.4660997e-08 7.3875493e-05 3.9947443e-05 1.2750459e-05 
2.13 3.2 10 5.2519586e-04 1.5994897e-08 1.5897054e-08 1.5769643e-05 1.7337593e-05 7.8053597e-06 
2.2 3.2 10 4.1156757e-04 3.3079373e-08 1.2747408e-08 -1.7113476e-05 1.2780989e-05 6.6825981e-06 
2.3 3.2 10 2.9060100e-04 2.2398980e-08 9.0874145e-09 -4.3356371e-05 1.0632405e-05 4.9988662e-06 
2.4 3.2 10 2.0513657e-04 1.4371173e-08 6.6321654e-09 -5.7319829e-05 1.4287190e-05 3.2017388e-06 
2.5 3.2 10 1.4471300e-04 1.0364776e-08 4.7039581e-09 -5.8602886e-05 9.4842954e-06 2.8656331e-06 
2.55 3.2 10 1.2149643e-04 7.5376605e-09 3.9826758e-09 -6.9074471e-05 1.5745003e-05 2.7765559e-06 
2.6 3.2 10 1.0197371e-04 6.6270934e-09 3.3502838e-09 -6.0919886e-05 6.6260402e-06 2.0446458e-06 
2.7 3.2 10 7.1756186e-05 7.0943496e-09 2.4354292e-09 -5.2257014e-05 2.7196272e-06 1.7203155e-06 
2.8 3.2 10 5.0404914e-05 4.9858166e-09 1.7759571e-09 -4.8999171e-05 3.4009882e-06 1.2431605e-06 
2.9 3.2 10 3.5334671e-05 4.0134468e-09 1.2780716e-09 -4.2659157e-05 2.8446205e-06 1.0960409e-06 
3 3.2 10 2.4716671e-05 1.9307395e-09 8.9499937e-10 -3.8006057e-05 2.3011263e-06 8.7476594e-07 
3.1 3.2 10 1.7246500e-05 1.5175168e-09 6.4881198e-10 -3.2035129e-05 1.1950323e-06 6.4993605e-07 
3.2 3.2 10 1.2003014e-05 1.3850514e-09 4.6386836e-10 -2.7496143e-05 1.2818905e-06 5.2830828e-07 
3.31 3.2 10 8.0318100e-06 9.2217135e-10 3.1556084e-10 -2.1883714e-05 9.3021522e-07 3.8229582e-07 
3.4 3.2 10 5.7666571e-06 6.0322264e-10 2.2997094e-10 -1.8486143e-05 1.3739580e-06 2.8679742e-07 


==> datafiles/brahms-dAu-mu10-GBWl010.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 4.1237957e+00 5.0406511e-04 1.3181387e-04 1.3567414e+00 2.1527857e-02 1.7476195e-02 
0.3 3.2 10 2.4985000e+00 1.7254399e-04 8.3898140e-05 8.8445771e-01 2.7312120e-02 1.1605583e-02 
0.35 3.2 10 1.6010857e+00 3.5704570e-04 5.8859390e-05 5.7898414e-01 3.9665237e-02 8.5457366e-03 
0.4 3.2 10 1.0701257e+00 5.3946307e-05 3.3674403e-05 3.9751486e-01 1.3230346e-02 5.4543073e-03 
0.45 3.2 10 7.3887714e-01 8.1309688e-05 2.6453106e-05 2.9049529e-01 7.0476974e-03 3.3548543e-03 
0.5 3.2 10 5.2357957e-01 5.7158569e-05 1.6077814e-05 1.9682071e-01 2.0553820e-02 3.2178277e-03 
0.55 3.2 10 3.7907186e-01 2.4050118e-05 1.1718785e-05 1.4783571e-01 1.2407336e-02 2.3595705e-03 
0.6 3.2 10 2.7943114e-01 2.3727191e-05 8.5411071e-06 1.1405709e-01 8.3786919e-03 1.4751723e-03 
0.65 3.2 10 2.0915600e-01 1.8361450e-05 6.3616651e-06 8.8710871e-02 1.6907211e-03 1.2987648e-03 
0.7 3.2 10 1.5864900e-01 1.0902162e-05 4.9448475e-06 6.5688729e-02 2.9416154e-03 9.8789319e-04 
0.75 3.2 10 1.2172000e-01 1.0337173e-05 3.6782512e-06 5.1634743e-02 1.4091170e-03 6.6685080e-04 
0.8 3.2 10 9.4329600e-02 6.1662677e-06 2.8085606e-06 4.0342614e-02 1.5435392e-03 5.6296684e-04 
0.85 3.2 10 7.3768671e-02 3.2652781e-06 2.2048458e-06 3.0450071e-02 1.2334272e-03 5.4729193e-04 
0.9 3.2 10 5.8150043e-02 4.0770638e-06 1.7744526e-06 2.5211714e-02 8.7966537e-04 3.5794421e-04 
0.95 3.2 10 4.6162057e-02 2.9290940e-06 1.3722506e-06 1.9278314e-02 1.0576419e-03 3.2163758e-04 
1 3.2 10 3.6879600e-02 2.5031409e-06 1.0964238e-06 1.5338657e-02 6.2593719e-04 2.6367904e-04 
1.05 3.2 10 2.9633586e-02 2.6856383e-06 8.8841334e-07 1.2485986e-02 3.4384684e-04 2.0940353e-04 
1.09 3.2 10 2.4967200e-02 1.4451891e-06 7.3178604e-07 1.0274773e-02 6.7495824e-04 1.8318916e-04 
1.2 3.2 10 1.5822400e-02 9.9570506e-07 4.5575227e-07 6.2504129e-03 2.1426288e-04 1.2820604e-04 
1.29 3.2 10 1.1044614e-02 1.0736168e-06 3.2606063e-07 4.2847100e-03 3.0080821e-04 8.2863812e-05 
1.4 3.2 10 7.2142371e-03 6.5804286e-07 2.0736983e-07 2.6752529e-03 1.6097003e-04 7.5925894e-05 
1.49 3.2 10 5.1377800e-03 2.8784917e-07 1.5052302e-07 1.8019386e-03 1.2073703e-04 5.2550141e-05 
1.6 3.2 10 3.4230443e-03 1.9137526e-07 1.0010034e-07 1.0433203e-03 9.0675051e-05 3.7535774e-05 
1.69 3.2 10 2.4693514e-03 1.9729808e-07 7.2511200e-08 7.4359757e-04 3.0774996e-05 2.2859412e-05 
1.8 3.2 10 1.6655343e-03 1.2093176e-07 4.9189725e-08 3.6231337e-04 1.1053349e-04 2.2612247e-05 
1.89 3.2 10 1.2107271e-03 9.3306605e-08 3.5805880e-08 2.2224471e-04 3.4585470e-05 1.5112153e-05 
2 3.2 10 8.2230486e-04 8.5712857e-08 2.4513660e-08 7.8321157e-05 2.1382635e-05 1.2099496e-05 
2.13 3.2 10 5.2187971e-04 4.5083143e-08 1.5699044e-08 -5.2949757e-06 2.9306179e-05 8.0892871e-06 
2.2 3.2 10 4.0880771e-04 4.7373031e-08 1.2538257e-08 -2.8452200e-05 1.5287408e-05 8.4910307e-06 
2.3 3.2 10 2.8847243e-04 7.5565892e-09 9.1982535e-09 -4.9012857e-05 9.4898353e-06 5.0088594e-06 
2.4 3.2 10 2.0349657e-04 1.5536658e-08 6.5053963e-09 -5.4327257e-05 7.7769632e-06 3.5404805e-06 
2.5 3.2 10 1.4345114e-04 8.2881770e-09 4.6202903e-09 -6.3904514e-05 1.5615164e-05 2.5643863e-06 
2.55 3.2 10 1.2039271e-04 6.6700672e-09 3.9159556e-09 -6.4413957e-05 1.1522713e-05 2.3238881e-06 
2.6 3.2 10 1.0101029e-04 6.7763093e-09 3.3712336e-09 -6.9128429e-05 1.6528126e-05 2.6141051e-06 
2.7 3.2 10 7.1023157e-05 7.0262482e-09 2.4228924e-09 -5.7207500e-05 5.4472662e-06 1.9607056e-06 
2.8 3.2 10 4.9849643e-05 5.0964574e-09 1.7659875e-09 -4.8946357e-05 2.1531965e-06 1.3572895e-06 
2.9 3.2 10 3.4914686e-05 3.1452588e-09 1.2725054e-09 -4.2840443e-05 3.1878552e-06 9.3821892e-07 
3 3.2 10 2.4401557e-05 2.6810750e-09 9.3078894e-10 -3.6753914e-05 1.1088690e-06 7.6736855e-07 
3.1 3.2 10 1.7011557e-05 1.3350839e-09 6.4191889e-10 -3.1841786e-05 2.2743386e-06 5.9910114e-07 
3.2 3.2 10 1.1828971e-05 1.2803061e-09 4.5527014e-10 -2.6814400e-05 1.3318364e-06 5.0751671e-07 
3.31 3.2 10 7.9063157e-06 8.1464904e-10 3.1242300e-10 -2.2676257e-05 1.3770567e-06 3.8460248e-07 
3.4 3.2 10 5.6715243e-06 3.1567873e-10 2.3039941e-10 -1.8155529e-05 3.4139661e-07 2.9391580e-07 


==> datafiles/brahms-dAu-mu10-GBWl030.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 4.1018343e+00 4.3686733e-04 1.3246108e-04 1.3327871e+00 2.9494596e-02 1.8537095e-02 
0.3 3.2 10 2.4854257e+00 2.1506525e-04 8.5029264e-05 8.5086714e-01 1.3673811e-02 1.1821230e-02 
0.35 3.2 10 1.5930486e+00 1.3484685e-04 5.2958792e-05 5.9284657e-01 1.6050356e-02 8.2846164e-03 
0.4 3.2 10 1.0645857e+00 1.1842504e-04 3.3708721e-05 4.0605614e-01 1.0556742e-02 4.7275864e-03 
0.45 3.2 10 7.3497100e-01 5.9938063e-05 2.2837818e-05 2.9007471e-01 3.9470143e-03 3.4962651e-03 
0.5 3.2 10 5.2072729e-01 3.2078984e-05 1.7157993e-05 2.0816214e-01 6.2064495e-03 2.5932701e-03 
0.55 3.2 10 3.7692814e-01 5.6650378e-05 1.2029956e-05 1.5592357e-01 3.2363843e-03 1.9039696e-03 
0.6 3.2 10 2.7779186e-01 1.5985963e-05 8.4514114e-06 1.1704100e-01 2.3135771e-03 1.6795257e-03 
0.65 3.2 10 2.0788900e-01 1.6071270e-05 6.4036685e-06 8.5046700e-02 2.7283591e-03 1.2566210e-03 
0.7 3.2 10 1.5763386e-01 1.6702682e-05 4.8919612e-06 6.6154114e-02 2.6707653e-03 9.7726003e-04 
0.75 3.2 10 1.2090786e-01 8.1315711e-06 3.6626788e-06 5.1547286e-02 1.4316086e-03 7.0604055e-04 
0.8 3.2 10 9.3681986e-02 8.8898704e-06 2.9080582e-06 3.8108586e-02 2.6021737e-03 6.2359503e-04 
0.85 3.2 10 7.3233857e-02 5.8748513e-06 2.2039574e-06 2.9292871e-02 4.1591019e-03 4.9661340e-04 
0.9 3.2 10 5.7704786e-02 4.5898735e-06 1.7324581e-06 2.4900271e-02 9.2367851e-04 3.9927459e-04 
0.95 3.2 10 4.5793686e-02 2.3277387e-06 1.3630305e-06 1.9175229e-02 5.6193310e-04 3.0997498e-04 
1 3.2 10 3.6572214e-02 2.9575224e-06 1.0796640e-06 1.5243586e-02 7.1869072e-04 2.6481291e-04 
1.05 3.2 10 2.9373086e-02 2.4139053e-06 9.0099067e-07 1.1901743e-02 5.1341728e-04 2.2940949e-04 
1.09 3.2 10 2.4740557e-02 2.2282967e-06 7.3387835e-07 1.0106201e-02 4.3898282e-04 1.8567062e-04 
1.2 3.2 10 1.5660429e-02 8.8916379e-07 4.6126285e-07 6.1662700e-03 4.5072683e-04 1.7890552e-04 
1.29 3.2 10 1.0921929e-02 4.6202748e-07 3.2299051e-07 4.2134357e-03 2.8660279e-04 9.1377582e-05 
1.4 3.2 10 7.1247614e-03 4.2535459e-07 2.1180040e-07 2.6589929e-03 2.3998408e-04 6.8790239e-05 
1.49 3.2 10 5.0684529e-03 2.5098175e-07 1.4981084e-07 1.4869857e-03 4.0862224e-04 4.9036241e-05 
1.6 3.2 10 3.3713557e-03 1.3178523e-07 1.0026788e-07 8.6984000e-04 9.0045413e-05 4.8243108e-05 
1.69 3.2 10 2.4286743e-03 2.2474475e-07 7.3016615e-08 6.9845629e-04 3.3746354e-05 2.3693084e-05 
1.8 3.2 10 1.6349157e-03 9.7079811e-08 4.9495332e-08 3.5351886e-04 1.0263973e-04 1.9299129e-05 
1.89 3.2 10 1.1865043e-03 9.7226854e-08 3.6012195e-08 1.7387439e-04 7.1942730e-05 1.6679077e-05 
2 3.2 10 8.0403243e-04 9.7725354e-08 2.4196763e-08 7.0402657e-05 2.4028390e-05 1.1928167e-05 
2.13 3.2 10 5.0877900e-04 2.2097188e-08 1.6147621e-08 -4.8072614e-06 2.3287784e-05 6.8008541e-06 
2.2 3.2 10 3.9786471e-04 1.9804143e-08 1.2563382e-08 -4.2502380e-05 3.0284419e-05 7.4682927e-06 
2.3 3.2 10 2.8004029e-04 1.1984684e-08 9.0015108e-09 -5.1871300e-05 1.1303421e-05 5.1981410e-06 
2.4 3.2 10 1.9702029e-04 1.7653120e-08 6.3915992e-09 -6.1179443e-05 1.3261228e-05 3.6016663e-06 
2.5 3.2 10 1.3849429e-04 9.2228642e-09 4.5276262e-09 -7.4434157e-05 1.9525960e-05 3.2382554e-06 
2.55 3.2 10 1.1605900e-04 7.1713717e-09 3.8395840e-09 -6.1426757e-05 5.7916721e-06 2.3509661e-06 
2.6 3.2 10 9.7224300e-05 5.9849812e-09 3.2963951e-09 -6.0413600e-05 6.0355973e-06 2.2543186e-06 
2.7 3.2 10 6.8145357e-05 5.9770650e-09 2.3970882e-09 -5.5395557e-05 2.5246726e-06 1.6060231e-06 
2.8 3.2 10 4.7671557e-05 2.6677209e-09 1.7352232e-09 -5.1377814e-05 4.3995798e-06 1.3944192e-06 
2.9 3.2 10 3.3276114e-05 2.6215745e-09 1.2450751e-09 -4.8567571e-05 8.6291571e-06 1.2857391e-06 
3 3.2 10 2.3172771e-05 7.5349526e-10 8.7316070e-10 -3.7369600e-05 1.0585637e-06 7.0449099e-07 
3.1 3.2 10 1.6096429e-05 1.8621909e-09 6.0911389e-10 -3.0762457e-05 6.8914760e-07 6.0144653e-07 
3.2 3.2 10 1.1150757e-05 1.3573684e-09 4.3750800e-10 -2.7266086e-05 1.6186309e-06 5.1074635e-07 
3.31 3.2 10 7.4214557e-06 7.0329545e-10 2.9422180e-10 -2.1668457e-05 8.5092322e-07 3.5210185e-07 
3.4 3.2 10 5.3050157e-06 6.1833549e-10 2.2264945e-10 -1.8145414e-05 6.7068972e-07 2.9291976e-07 


==> datafiles/brahms-dAu-mu10-GBWl050.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 4.0797714e+00 4.9354197e-04 1.3060341e-04 1.3350671e+00 3.8118265e-02 1.8971365e-02 
0.3 3.2 10 2.4724500e+00 1.8746428e-04 8.2874654e-05 8.6616986e-01 2.5289940e-02 1.1227419e-02 
0.35 3.2 10 1.5847786e+00 1.1306491e-04 4.9287434e-05 5.7384500e-01 2.0471758e-02 8.4610246e-03 
0.4 3.2 10 1.0590814e+00 1.1230425e-04 3.4817215e-05 3.9062886e-01 2.6277419e-02 5.4962213e-03 
0.45 3.2 10 7.3103743e-01 7.6894839e-05 2.3193527e-05 2.8932529e-01 6.4616086e-03 3.9210933e-03 
0.5 3.2 10 5.1788200e-01 3.0061841e-05 1.6120463e-05 2.0602014e-01 8.4193954e-03 2.9431768e-03 
0.55 3.2 10 3.7483100e-01 2.7134585e-05 1.1458340e-05 1.5238800e-01 5.3309331e-03 2.0007963e-03 
0.6 3.2 10 2.7618814e-01 2.5328857e-05 8.3232032e-06 1.1607629e-01 1.9014561e-03 1.6232755e-03 
0.65 3.2 10 2.0662471e-01 1.6722220e-05 6.2790645e-06 8.3851714e-02 6.9108583e-03 1.0412396e-03 
0.7 3.2 10 1.5663386e-01 1.6234255e-05 4.7350464e-06 6.6907943e-02 1.3278333e-03 8.5998280e-04 
0.75 3.2 10 1.2010257e-01 1.3446796e-05 3.6218193e-06 5.1126671e-02 1.7655322e-03 7.2527148e-04 
0.8 3.2 10 9.3028443e-02 1.1363332e-05 2.8007651e-06 4.0018086e-02 8.4709420e-04 5.7696840e-04 
0.85 3.2 10 7.2699386e-02 8.3240493e-06 2.1748490e-06 3.0396300e-02 1.0703795e-03 4.7296097e-04 
0.9 3.2 10 5.7263729e-02 4.1626620e-06 1.6804985e-06 2.3968414e-02 1.0084530e-03 3.7494492e-04 
0.95 3.2 10 4.5425557e-02 4.0774141e-06 1.3580119e-06 1.9147300e-02 8.3834419e-04 3.1597830e-04 
1 3.2 10 3.6263557e-02 2.9485382e-06 1.0703825e-06 1.5487043e-02 4.9521536e-04 2.2206455e-04 
1.05 3.2 10 2.9114000e-02 2.3482516e-06 8.5877970e-07 1.1904314e-02 7.3746941e-04 2.0099936e-04 
1.09 3.2 10 2.4513129e-02 1.6481282e-06 7.3180768e-07 1.0166449e-02 3.5678380e-04 1.8258837e-04 
1.2 3.2 10 1.5501457e-02 5.9965977e-07 4.5444582e-07 6.2556829e-03 1.5090676e-04 1.2824876e-04 
1.29 3.2 10 1.0800386e-02 5.6676670e-07 3.2020884e-07 4.0511329e-03 3.0683602e-04 9.6383115e-05 
1.4 3.2 10 7.0365400e-03 5.0692349e-07 2.0872307e-07 2.3062643e-03 4.0656739e-04 7.0912256e-05 
1.49 3.2 10 4.9998200e-03 3.0584777e-07 1.4909173e-07 1.6380443e-03 1.4033839e-04 5.6882513e-05 
1.6 3.2 10 3.3204543e-03 1.2245782e-07 9.7728130e-08 1.0144954e-03 3.7879262e-05 3.7187246e-05 
1.69 3.2 10 2.3885714e-03 1.3600720e-07 7.0572361e-08 6.0935771e-04 9.2364323e-05 2.8142099e-05 
1.8 3.2 10 1.6048729e-03 1.6576354e-07 4.7668963e-08 3.2955814e-04 5.9674046e-05 1.8997307e-05 
1.89 3.2 10 1.1626571e-03 7.0450446e-08 3.5280913e-08 1.6273744e-04 7.6943916e-05 1.5354383e-05 
2 3.2 10 7.8608871e-04 3.0405424e-08 2.4360476e-08 6.1408343e-05 4.7539296e-05 1.2115239e-05 
2.13 3.2 10 4.9597343e-04 3.7324282e-08 1.5481405e-08 -7.0326857e-06 1.5521024e-05 7.9350075e-06 
2.2 3.2 10 3.8718943e-04 1.6061108e-08 1.2141722e-08 -3.3634914e-05 1.6054544e-05 5.9298378e-06 
2.3 3.2 10 2.7181229e-04 1.8560436e-08 8.6967355e-09 -5.3096529e-05 1.0326023e-05 4.8010573e-06 
2.4 3.2 10 1.9070886e-04 1.6642704e-08 6.1400131e-09 -6.6440029e-05 9.6897128e-06 3.8476108e-06 
2.5 3.2 10 1.3366686e-04 1.0301575e-08 4.5113973e-09 -6.4939757e-05 8.4137761e-06 2.8162973e-06 
2.55 3.2 10 1.1184629e-04 1.2668457e-08 3.8258766e-09 -6.6466386e-05 1.0049977e-05 2.8773656e-06 
2.6 3.2 10 9.3555000e-05 8.0164117e-09 3.1472054e-09 -5.8902986e-05 4.8108612e-06 2.3883351e-06 
2.7 3.2 10 6.5362757e-05 4.3080845e-09 2.3263489e-09 -5.5115843e-05 2.4653369e-06 1.5914204e-06 
2.8 3.2 10 4.5570471e-05 3.4902780e-09 1.6366253e-09 -4.9783214e-05 3.5940101e-06 1.1486633e-06 
2.9 3.2 10 3.1699400e-05 2.1152507e-09 1.1655656e-09 -4.4441329e-05 2.7550360e-06 9.4622193e-07 
3 3.2 10 2.1996243e-05 2.3322933e-09 8.3894793e-10 -3.7610814e-05 1.7887192e-06 8.0739535e-07 
3.1 3.2 10 1.5221443e-05 1.6343257e-09 6.0079753e-10 -3.1712571e-05 5.8076314e-07 5.4356733e-07 
3.2 3.2 10 1.0505143e-05 5.7285536e-10 4.2193213e-10 -2.7226000e-05 1.9975610e-06 4.8337620e-07 
3.31 3.2 10 6.9608371e-06 5.7846383e-10 2.8527762e-10 -2.0950743e-05 4.8643284e-07 3.8549389e-07 
3.4 3.2 10 4.9579400e-06 6.3706918e-10 2.1083498e-10 -1.8928843e-05 1.6372543e-06 3.0774486e-07 


==> datafiles/brahms-dAu-mu10-GBWl100.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 4.0253386e+00 3.7612417e-04 1.2886156e-04 1.2700271e+00 8.0566549e-02 2.0598564e-02 
0.3 3.2 10 2.4404443e+00 2.9692987e-04 7.6643320e-05 8.2268100e-01 6.3594034e-02 1.2978032e-02 
0.35 3.2 10 1.5643357e+00 6.3438867e-05 5.0129010e-05 5.6764171e-01 1.8015871e-02 8.1791496e-03 
0.4 3.2 10 1.0453500e+00 1.3125765e-04 3.2103707e-05 3.9729486e-01 1.1570003e-02 5.1999958e-03 
0.45 3.2 10 7.2137857e-01 5.6674149e-05 2.2355897e-05 2.7907100e-01 6.1228423e-03 3.5985942e-03 
0.5 3.2 10 5.1088343e-01 5.4751013e-05 1.5815471e-05 2.0674329e-01 3.4849526e-03 2.6517142e-03 
0.55 3.2 10 3.6958329e-01 3.1462968e-05 1.1332334e-05 1.4906157e-01 3.2064665e-03 1.8386600e-03 
0.6 3.2 10 2.7214729e-01 1.1756023e-05 9.2567716e-06 1.1391714e-01 2.0047659e-03 1.4297342e-03 
0.65 3.2 10 2.0348086e-01 1.4055284e-05 6.4951964e-06 8.4400443e-02 1.7130241e-03 1.1651573e-03 
0.7 3.2 10 1.5415486e-01 1.2944150e-05 5.0944936e-06 6.5195986e-02 1.4237656e-03 9.2626114e-04 
0.75 3.2 10 1.1811543e-01 1.0991648e-05 3.7272105e-06 5.0401071e-02 9.6425840e-04 7.3208225e-04 
0.8 3.2 10 9.1414414e-02 5.9757674e-06 2.7820804e-06 3.8213229e-02 5.8416654e-04 5.9254060e-04 
0.85 3.2 10 7.1383257e-02 6.4124560e-06 2.1648822e-06 3.0211314e-02 9.3468662e-04 4.6082805e-04 
0.9 3.2 10 5.6176514e-02 5.7991203e-06 1.7181123e-06 2.2255243e-02 2.2675483e-03 4.2321490e-04 
0.95 3.2 10 4.4525171e-02 3.8916446e-06 1.3654974e-06 1.8755086e-02 4.0372090e-04 3.2943330e-04 
1 3.2 10 3.5508014e-02 4.1395060e-06 1.0977537e-06 1.4664714e-02 3.9747441e-04 2.4265361e-04 
1.05 3.2 10 2.8477657e-02 2.4593014e-06 8.5517966e-07 1.1854771e-02 3.9579560e-04 2.2655583e-04 
1.09 3.2 10 2.3957086e-02 2.3024388e-06 7.0890646e-07 9.9649557e-03 4.0033996e-04 2.1713367e-04 
1.2 3.2 10 1.5110829e-02 7.1457137e-07 4.5229720e-07 6.1644914e-03 1.9888278e-04 1.2053663e-04 
1.29 3.2 10 1.0502800e-02 5.0709255e-07 3.1892092e-07 3.9031857e-03 3.1447295e-04 1.0630471e-04 
1.4 3.2 10 6.8209800e-03 2.2570524e-07 2.0461497e-07 2.3899214e-03 1.3466297e-04 8.0761764e-05 
1.49 3.2 10 4.8321757e-03 3.0245931e-07 1.4445831e-07 1.5517657e-03 1.3387808e-04 5.0332993e-05 
1.6 3.2 10 3.1962414e-03 2.4902258e-07 9.5647002e-08 9.0459743e-04 1.1858133e-04 3.4254246e-05 
1.69 3.2 10 2.2909400e-03 2.5845696e-07 6.8715585e-08 5.6711357e-04 1.8321923e-04 2.9326198e-05 
1.8 3.2 10 1.5317471e-03 1.5581255e-07 4.6338117e-08 2.4955100e-04 8.5275193e-05 1.9652057e-05 
1.89 3.2 10 1.1048043e-03 7.9076300e-08 3.3926779e-08 1.7692457e-04 3.3358460e-05 1.3696511e-05 
2 3.2 10 7.4264029e-04 3.6915789e-08 2.3012137e-08 5.9578200e-05 2.2535468e-05 1.0203702e-05 
2.13 3.2 10 4.6504029e-04 2.9119038e-08 1.4936516e-08 -2.2858570e-05 2.2078926e-05 7.5828759e-06 
2.2 3.2 10 3.6147229e-04 4.8452375e-08 1.1599325e-08 -4.4893271e-05 1.0763252e-05 6.8738466e-06 
2.3 3.2 10 2.5209014e-04 1.7939809e-08 8.3894080e-09 -7.2632257e-05 2.8329571e-05 5.8939815e-06 
2.4 3.2 10 1.7563286e-04 1.0384447e-08 5.9374408e-09 -7.2021357e-05 7.8665087e-06 3.6606084e-06 
2.5 3.2 10 1.2218043e-04 9.3021832e-09 4.1847191e-09 -7.8105000e-05 1.7766262e-05 3.3003799e-06 
2.55 3.2 10 1.0184300e-04 6.3245553e-09 3.5574556e-09 -6.5827514e-05 5.6656348e-06 2.4195179e-06 
2.6 3.2 10 8.4846600e-05 8.5010924e-09 2.9809081e-09 -7.0690600e-05 8.8366671e-06 2.4965821e-06 
2.7 3.2 10 5.8792914e-05 4.2976500e-09 2.1111935e-09 -6.2495729e-05 5.5398643e-06 1.5927590e-06 
2.8 3.2 10 4.0641571e-05 4.4749188e-09 1.5061454e-09 -5.2664929e-05 4.0793757e-06 1.1965176e-06 
2.9 3.2 10 2.8020043e-05 3.4628053e-09 1.0807994e-09 -4.5198329e-05 5.5674803e-06 1.0469555e-06 
3 3.2 10 1.9262829e-05 2.8892482e-09 7.5925446e-10 -3.9532900e-05 4.1616599e-06 7.6841267e-07 
3.1 3.2 10 1.3203843e-05 1.2350328e-09 5.3545447e-10 -3.4273343e-05 6.0688662e-06 6.6746195e-07 
3.2 3.2 10 9.0228500e-06 9.2410575e-10 3.7324307e-10 -2.6738786e-05 1.2222485e-06 4.9530638e-07 
3.31 3.2 10 5.9131514e-06 9.7806556e-10 2.5724142e-10 -2.1791586e-05 1.2573610e-06 3.4936116e-07 
3.4 3.2 10 4.1728786e-06 3.8768281e-10 1.8563523e-10 -1.8806100e-05 1.1409246e-06 3.2680218e-07 


==> datafiles/brahms-dAu-mu10-GBWl300.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.8060771e+00 1.6555359e-02 1.5644563e-04 1.1918371e+00 8.5676917e-02 2.3671967e-02 
0.3 3.2 10 2.3166786e+00 2.5814883e-04 7.4453240e-05 8.0519857e-01 2.7794528e-02 1.2254514e-02 
0.35 3.2 10 1.4803529e+00 1.1897167e-02 7.1952745e-05 5.3393543e-01 2.4803743e-02 8.8161026e-03 
0.4 3.2 10 9.9205643e-01 4.1035937e-04 3.4459744e-05 3.6315443e-01 1.3668191e-02 5.6217893e-03 
0.45 3.2 10 6.8446157e-01 1.6770623e-03 2.8738241e-05 2.6341343e-01 1.2059312e-02 4.2711789e-03 
0.5 3.2 10 4.8373914e-01 5.8805803e-05 1.5466746e-05 1.9454000e-01 7.2498661e-03 2.9505194e-03 
0.55 3.2 10 3.4929814e-01 2.8134517e-05 1.0949249e-05 1.3651314e-01 6.8244439e-03 2.1123849e-03 
0.6 3.2 10 2.5667614e-01 1.9104439e-05 8.3730538e-06 1.0669743e-01 3.4004021e-03 1.6043919e-03 
0.65 3.2 10 1.9145357e-01 1.6517152e-05 6.5883069e-06 7.7880857e-02 3.8957916e-03 1.4216059e-03 
0.7 3.2 10 1.4465900e-01 8.8801544e-06 4.7136390e-06 5.9168329e-02 2.7300301e-03 1.2344383e-03 
0.75 3.2 10 1.1053043e-01 1.1709058e-05 3.5692086e-06 4.4747914e-02 2.7830777e-03 8.0718863e-04 
0.8 3.2 10 8.5292257e-02 7.3995863e-06 2.7285445e-06 3.3569143e-02 1.5361571e-03 6.4524456e-04 
0.85 3.2 10 6.6386657e-02 5.9129053e-06 2.1402793e-06 2.6853186e-02 1.8659213e-03 5.3800002e-04 
0.9 3.2 10 5.2068514e-02 4.3877845e-06 1.6419672e-06 2.0578729e-02 1.8367296e-03 4.5144853e-04 
0.95 3.2 10 4.1117357e-02 3.8216889e-06 1.2805014e-06 1.6032671e-02 1.7090616e-03 3.7884689e-04 
1 3.2 10 3.2667557e-02 3.1887558e-06 1.0547908e-06 1.3562543e-02 2.5874395e-04 2.8455366e-04 
1.05 3.2 10 2.6092114e-02 1.0384447e-06 8.4046790e-07 1.0255174e-02 7.0928435e-04 2.7441551e-04 
1.09 3.2 10 2.1874657e-02 2.1313022e-06 6.8794914e-07 8.3272343e-03 6.4244543e-04 2.2308713e-04 
1.2 3.2 10 1.3655457e-02 7.8532458e-07 4.2959482e-07 4.7996357e-03 6.5994886e-04 1.9054293e-04 
1.29 3.2 10 9.4015429e-03 8.3369598e-07 2.9576125e-07 3.5039371e-03 1.5558408e-04 1.0275632e-04 
1.4 3.2 10 6.0253586e-03 6.4283809e-07 1.8800152e-07 2.0018386e-03 1.0034096e-04 7.6471597e-05 
1.49 3.2 10 4.2169443e-03 4.3322238e-07 1.3798323e-07 1.2352814e-03 9.9451585e-05 5.8305614e-05 
1.6 3.2 10 2.7430986e-03 2.4450700e-07 8.7170728e-08 6.6668943e-04 1.1121967e-04 3.8472840e-05 
1.69 3.2 10 1.9361671e-03 1.6636571e-07 6.2121339e-08 3.8621743e-04 8.9059607e-05 2.9885517e-05 
1.8 3.2 10 1.2680000e-03 1.0730464e-07 4.0657495e-08 8.8027914e-05 1.3482512e-04 2.3621299e-05 
1.89 3.2 10 8.9771486e-04 7.8731784e-08 2.9441316e-08 2.0374900e-05 8.9090890e-05 1.8972641e-05 
2 3.2 10 5.8858971e-04 5.3075995e-08 1.9503078e-08 -6.7065104e-05 6.8319689e-05 1.3647537e-05 
2.13 3.2 10 3.5678000e-04 3.7144505e-08 1.2404934e-08 -8.4302200e-05 4.2431421e-05 8.2563261e-06 
2.2 3.2 10 2.7212786e-04 2.8950345e-08 9.7486438e-09 -9.6706200e-05 1.8185495e-05 8.5196640e-06 
2.3 3.2 10 1.8441929e-04 1.7620721e-08 6.6136224e-09 -1.2235406e-04 3.5203813e-05 6.3077219e-06 
2.4 3.2 10 1.2461557e-04 1.3584205e-08 4.5730643e-09 -1.0615023e-04 1.0690946e-05 4.5466361e-06 
2.5 3.2 10 8.3927429e-05 5.5016139e-09 3.2623718e-09 -8.2505171e-05 4.4855166e-06 2.9979756e-06 
2.55 3.2 10 6.8785586e-05 6.2201122e-09 2.7078912e-09 -9.0043586e-05 1.1818445e-05 3.0063164e-06 
2.6 3.2 10 5.6318429e-05 5.9724879e-09 2.2263885e-09 -7.8967000e-05 9.0964072e-06 2.7550311e-06 
2.7 3.2 10 3.7644214e-05 3.7726189e-09 1.5528745e-09 -6.7943686e-05 4.6547304e-06 1.7786084e-06 
2.8 3.2 10 2.5061271e-05 3.1212242e-09 1.0699118e-09 -5.6609071e-05 2.0980868e-06 1.4523199e-06 
2.9 3.2 10 1.6613857e-05 1.9130060e-09 7.4033524e-10 -4.6750700e-05 3.1879304e-06 1.1046679e-06 
3 3.2 10 1.0967129e-05 1.4664966e-09 5.0629601e-10 -3.8184843e-05 1.4192758e-06 8.4445487e-07 
3.1 3.2 10 7.2089286e-06 8.2710215e-10 3.4211517e-10 -3.0695214e-05 9.9455205e-07 5.9067335e-07 
3.2 3.2 10 4.7181957e-06 6.7483029e-10 2.2989782e-10 -2.6025429e-05 2.1070640e-06 5.7841458e-07 
3.31 3.2 10 2.9454371e-06 4.4694884e-10 1.5096993e-10 -1.9165614e-05 5.8812469e-07 4.5234123e-07 
3.4 3.2 10 1.9957214e-06 2.1047080e-10 1.0470617e-10 -1.6889557e-05 1.4394767e-06 3.5109103e-07 


==> datafiles/brahms-dAu-mu10-GBWl500.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.6215900e+00 3.2824207e-04 1.1880939e-04 1.1995257e+00 3.6568587e-02 2.4038594e-02 
0.3 3.2 10 2.2002071e+00 1.3974233e-03 7.7582629e-05 7.8919643e-01 2.0892871e-02 1.2629752e-02 
0.35 3.2 10 1.4114286e+00 1.1605769e-04 5.0339271e-05 5.1465686e-01 2.1625869e-02 1.0422267e-02 
0.4 3.2 10 9.4230471e-01 1.8577384e-04 3.4626499e-05 3.5400829e-01 1.8274210e-02 5.6775198e-03 
0.45 3.2 10 6.4906543e-01 6.3043878e-05 2.0976378e-05 2.5440271e-01 7.2533004e-03 4.2004553e-03 
0.5 3.2 10 4.5767871e-01 2.1889691e-03 1.7750245e-05 1.8480557e-01 2.9184785e-03 2.9088408e-03 
0.55 3.2 10 3.3039171e-01 2.1445707e-05 1.0534137e-05 1.3535414e-01 3.7514943e-03 2.3555014e-03 
0.6 3.2 10 2.4228757e-01 2.2186593e-05 8.0317334e-06 9.3904429e-02 5.6509206e-03 2.0735894e-03 
0.65 3.2 10 1.8032314e-01 1.1115351e-05 5.8751541e-06 7.2290343e-02 4.5367328e-03 1.4709891e-03 
0.7 3.2 10 1.3590443e-01 7.1685253e-06 4.3354810e-06 5.4485457e-02 4.2945130e-03 1.0655806e-03 
0.75 3.2 10 1.0357371e-01 8.3617204e-06 3.3804520e-06 4.0603929e-02 2.4815442e-03 9.8035788e-04 
0.8 3.2 10 7.9693343e-02 7.0996694e-06 2.5830873e-06 3.1749757e-02 2.1757357e-03 8.7860169e-04 
0.85 3.2 10 6.1840600e-02 4.3490557e-06 2.0561971e-06 2.3997314e-02 1.6808568e-03 6.4488727e-04 
0.9 3.2 10 4.8349200e-02 4.8118900e-06 1.5612604e-06 1.9330129e-02 1.5079828e-03 5.0151555e-04 
0.95 3.2 10 3.8050757e-02 3.2066258e-06 1.2221632e-06 1.5701314e-02 7.3082050e-04 3.7259643e-04 
1 3.2 10 3.0117957e-02 2.5201231e-06 1.0059904e-06 1.1290683e-02 1.6831760e-03 3.6547997e-04 
1.05 3.2 10 2.3963729e-02 1.7653120e-06 7.8419487e-07 9.0435300e-03 7.7061924e-04 2.7317360e-04 
1.09 3.2 10 2.0025186e-02 1.9518699e-06 6.4245568e-07 7.2091329e-03 8.7355111e-04 2.5480528e-04 
1.2 3.2 10 1.2373257e-02 9.6637340e-07 3.9694225e-07 4.3282500e-03 7.0875872e-04 1.6428161e-04 
1.29 3.2 10 8.4373057e-03 9.7275540e-07 2.7217927e-07 2.4383460e-03 1.1934096e-03 1.1852206e-04 
1.4 3.2 10 5.3344843e-03 3.8629586e-07 1.7470669e-07 1.4685943e-03 2.4374816e-04 9.3955495e-05 
1.49 3.2 10 3.6865171e-03 1.8606560e-07 1.2281051e-07 8.0177143e-04 2.7825230e-04 7.1552134e-05 
1.6 3.2 10 2.3560000e-03 1.8860389e-07 7.8496106e-08 4.5039640e-04 2.1896981e-04 4.6789044e-05 
1.69 3.2 10 1.6360300e-03 9.6214047e-08 5.4257504e-08 1.9645894e-04 1.0875494e-04 3.3206518e-05 
1.8 3.2 10 1.0477843e-03 7.1485691e-08 3.6042612e-08 -7.3310871e-05 1.6667781e-04 2.5981162e-05 
1.89 3.2 10 7.2682700e-04 2.8071338e-08 2.5147760e-08 -1.2890138e-04 1.2479078e-04 2.0141312e-05 
2 3.2 10 4.6356643e-04 3.0118135e-08 1.6204803e-08 -1.0267643e-04 4.2648274e-05 1.4712710e-05 
2.13 3.2 10 2.7098643e-04 2.6015694e-08 1.0002775e-08 -1.4037457e-04 2.5737255e-05 9.5998682e-06 
2.2 3.2 10 2.0236471e-04 2.5543880e-08 7.5167332e-09 -1.2316797e-04 1.9719252e-05 8.7934030e-06 
2.3 3.2 10 1.3278343e-04 1.0594569e-08 5.3198151e-09 -1.2238286e-04 1.5422840e-05 5.6257767e-06 
2.4 3.2 10 8.6680086e-05 8.7231103e-09 3.6090478e-09 -1.2892734e-04 3.5384812e-05 4.7917507e-06 
2.5 3.2 10 5.6265186e-05 6.9352986e-09 2.4066169e-09 -1.0401161e-04 1.1903723e-05 3.6342990e-06 
2.55 3.2 10 4.5232600e-05 4.7856930e-09 1.9959348e-09 -9.0922957e-05 9.7201823e-06 3.2708308e-06 
2.6 3.2 10 3.6309971e-05 4.0471204e-09 1.6001452e-09 -8.7529971e-05 9.5191884e-06 3.0031758e-06 
2.7 3.2 10 2.3294471e-05 3.9981118e-09 1.0619952e-09 -7.2077329e-05 6.3448528e-06 2.3597440e-06 
2.8 3.2 10 1.4855243e-05 1.6482520e-09 6.8404227e-10 -5.4650286e-05 2.9390162e-06 1.6712931e-06 
2.9 3.2 10 9.4151343e-06 1.0182318e-09 4.5990023e-10 -4.6880914e-05 2.1814069e-06 1.2642722e-06 
3 3.2 10 5.9332686e-06 9.9986326e-10 3.0203967e-10 -4.0380843e-05 7.9171370e-06 1.1540861e-06 
3.1 3.2 10 3.7171400e-06 4.8184170e-10 1.9386092e-10 -2.8497343e-05 1.1676314e-06 8.9008906e-07 
3.2 3.2 10 2.3158357e-06 2.8111295e-10 1.2735902e-10 -2.3968000e-05 2.0385596e-06 6.5901249e-07 
3.31 3.2 10 1.3672671e-06 2.4632814e-10 7.9591106e-11 -1.7712486e-05 1.6124873e-06 4.3192815e-07 
3.4 3.2 10 8.8416714e-07 1.6137129e-10 5.2619159e-11 -1.4475757e-05 1.8250468e-06 4.0264696e-07 


==> datafiles/brahms-dAu-mu10-GBWl700.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.4411857e+00 3.3367466e-04 1.1479914e-04 1.0979654e+00 9.7388917e-02 2.3928547e-02 
0.3 3.2 10 2.0928243e+00 1.2545428e-04 7.0018527e-05 7.3323014e-01 5.1687993e-02 1.2707136e-02 
0.35 3.2 10 1.3426171e+00 1.3729159e-04 4.4527547e-05 4.5588686e-01 3.4322000e-02 1.0044392e-02 
0.4 3.2 10 8.9588786e-01 7.1086323e-05 2.9762657e-05 3.2270371e-01 2.1854089e-02 7.5047118e-03 
0.45 3.2 10 6.1644257e-01 4.5216486e-05 2.1116259e-05 2.2874314e-01 2.0468704e-02 5.0430123e-03 
0.5 3.2 10 4.3476486e-01 4.9258585e-05 1.4356173e-05 1.6594257e-01 1.0077325e-02 3.1683280e-03 
0.55 3.2 10 3.1286857e-01 3.9282338e-05 1.0835933e-05 1.1424686e-01 1.1656416e-02 2.8575797e-03 
0.6 3.2 10 2.2902000e-01 2.7902893e-05 7.4822837e-06 9.0429829e-02 1.0142551e-02 2.0279674e-03 
0.65 3.2 10 1.7009929e-01 2.0789519e-05 5.6769563e-06 6.7889871e-02 2.6652715e-03 1.7496227e-03 
0.7 3.2 10 1.2790786e-01 1.0370681e-05 4.3041932e-06 4.7541357e-02 4.3694366e-03 1.3480491e-03 
0.75 3.2 10 9.7239186e-02 8.5522643e-06 3.2309753e-06 3.8012014e-02 5.8147294e-03 1.1409998e-03 
0.8 3.2 10 7.4623729e-02 9.0575484e-06 2.5322351e-06 2.9243686e-02 1.3535277e-03 7.3147516e-04 
0.85 3.2 10 5.7746657e-02 5.4810992e-06 1.8958853e-06 2.3282571e-02 8.5227934e-04 6.1743155e-04 
0.9 3.2 10 4.5013114e-02 5.3911114e-06 1.4815159e-06 1.6221200e-02 2.0523480e-03 5.6897637e-04 
0.95 3.2 10 3.5311257e-02 3.9304152e-06 1.1701896e-06 1.2654536e-02 1.4064983e-03 4.4452602e-04 
1 3.2 10 2.7853329e-02 3.3652486e-06 9.1190484e-07 1.0577393e-02 1.2041872e-03 3.5496231e-04 
1.05 3.2 10 2.2079571e-02 1.8195088e-06 7.3588015e-07 7.7975814e-03 8.7707209e-04 2.8200576e-04 
1.09 3.2 10 1.8390529e-02 1.9166297e-06 6.0648912e-07 6.5460200e-03 1.1915406e-03 2.6732530e-04 
1.2 3.2 10 1.1251843e-02 9.2250767e-07 3.7453237e-07 3.6729771e-03 5.7776918e-04 1.8689207e-04 
1.29 3.2 10 7.5992171e-03 6.7412831e-07 2.5097015e-07 1.7205277e-03 8.9300096e-04 1.4948116e-04 
1.4 3.2 10 4.7396171e-03 3.0438295e-07 1.5823223e-07 1.2635161e-03 2.0389370e-04 9.1405667e-05 
1.49 3.2 10 3.2326071e-03 2.4656001e-07 1.1105050e-07 3.9344813e-04 4.7478682e-04 8.1106158e-05 
1.6 3.2 10 2.0280529e-03 1.3561651e-07 7.0242422e-08 2.8507214e-04 8.6593120e-05 5.0871813e-05 
1.69 3.2 10 1.3841357e-03 1.3211003e-07 4.8405552e-08 5.1486343e-05 2.0100181e-04 4.4012962e-05 
1.8 3.2 10 8.6543371e-04 7.4845964e-08 3.0407273e-08 -1.8847213e-04 1.7689118e-04 3.0337079e-05 
1.89 3.2 10 5.8717400e-04 5.5839054e-08 2.1549692e-08 -1.3777501e-04 5.1807050e-05 2.1681626e-05 
2 3.2 10 3.6342443e-04 4.0081550e-08 1.3948673e-08 -1.3416300e-04 2.6060627e-05 1.4885121e-05 
2.13 3.2 10 2.0412857e-04 2.1333121e-08 8.2256179e-09 -1.6972186e-04 3.1621425e-05 1.2250457e-05 
2.2 3.2 10 1.4890114e-04 1.4366912e-08 6.0735115e-09 -1.6277857e-04 1.2957923e-05 8.3555246e-06 
2.3 3.2 10 9.4249400e-05 1.3108776e-08 3.9797921e-09 -1.6417700e-04 4.8085084e-05 7.3518849e-06 
2.4 3.2 10 5.9188386e-05 4.9688828e-09 2.5977963e-09 -1.4883786e-04 4.8189858e-05 5.2549941e-06 
2.5 3.2 10 3.6862171e-05 4.0986807e-09 1.6888304e-09 -1.0221300e-04 9.6078083e-06 3.9347109e-06 
2.55 3.2 10 2.9000971e-05 3.2761974e-09 1.3748756e-09 -8.4724771e-05 2.6682085e-06 3.1287109e-06 
2.6 3.2 10 2.2768643e-05 2.6212631e-09 1.0840013e-09 -8.3776657e-05 1.0250910e-05 3.1268348e-06 
2.7 3.2 10 1.3946029e-05 1.1816626e-09 7.1568366e-10 -6.4556443e-05 2.1523678e-06 2.2006621e-06 
2.8 3.2 10 8.4713600e-06 1.7765215e-09 4.4178258e-10 -5.5192743e-05 5.3303074e-06 1.9432819e-06 
2.9 3.2 10 5.1045686e-06 6.9249917e-10 2.7312607e-10 -4.8530686e-05 1.0177588e-05 1.5231436e-06 
3 3.2 10 3.0517543e-06 4.1462055e-10 1.7194736e-10 -3.3194214e-05 2.1267470e-06 1.1250429e-06 
3.1 3.2 10 1.8108929e-06 2.8768605e-10 1.0949020e-10 -2.5884943e-05 1.3151346e-06 7.8867192e-07 
3.2 3.2 10 1.0666771e-06 1.2267428e-10 6.7415707e-11 -2.0204043e-05 1.0874202e-06 6.5467927e-07 
3.31 3.2 10 5.9105086e-07 1.0760301e-10 3.9657659e-11 -1.5886486e-05 2.9722927e-06 5.8329993e-07 
3.4 3.2 10 3.6230786e-07 3.5348989e-11 2.4719468e-11 -1.2094186e-05 7.0743600e-07 4.0085451e-07 


==> datafiles/brahms-dAu-mu10-GBWl900.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.2741214e+00 3.2148888e-04 1.1390081e-04 1.1294886e+00 2.1446180e-02 2.4855999e-02 
0.3 3.2 10 1.9928043e+00 2.0548598e-04 6.7905857e-05 6.9820871e-01 3.3070093e-02 1.2999681e-02 
0.35 3.2 10 1.2785057e+00 7.3066925e-05 4.3638058e-05 4.4018900e-01 3.0396400e-02 1.2832474e-02 
0.4 3.2 10 8.5276357e-01 9.1783685e-05 2.8543541e-05 3.2630914e-01 7.9900765e-03 5.7982244e-03 
0.45 3.2 10 5.8626429e-01 4.8286982e-05 1.9993973e-05 2.2014514e-01 1.2475581e-02 5.1701610e-03 
0.5 3.2 10 4.1296029e-01 2.8564285e-05 1.4122480e-05 1.5988629e-01 6.3575769e-03 3.6380890e-03 
0.55 3.2 10 2.9675729e-01 3.0871690e-05 1.0065010e-05 1.1265686e-01 5.5439513e-03 2.7381556e-03 
0.6 3.2 10 2.1685071e-01 2.5012650e-05 7.3944588e-06 8.5173743e-02 3.1213678e-03 2.1382162e-03 
0.65 3.2 10 1.6073857e-01 1.5989793e-05 5.4395546e-06 6.3171471e-02 2.6370409e-03 1.5949482e-03 
0.7 3.2 10 1.2062543e-01 8.3299313e-06 4.1465532e-06 4.4115857e-02 4.6382023e-03 1.2541223e-03 
0.75 3.2 10 9.1500071e-02 7.6340804e-06 3.1351104e-06 3.3442371e-02 3.2391735e-03 9.8307442e-04 
0.8 3.2 10 7.0053371e-02 5.0050587e-06 2.3872903e-06 2.4734471e-02 3.5529149e-03 8.4489858e-04 
0.85 3.2 10 5.4070029e-02 4.9695399e-06 1.8702439e-06 1.7022784e-02 4.1088715e-03 8.8032334e-04 
0.9 3.2 10 4.2030057e-02 3.6181515e-06 1.4475950e-06 1.5003086e-02 2.1634935e-03 6.1731500e-04 
0.95 3.2 10 3.2873271e-02 3.6698440e-06 1.0885343e-06 1.1748600e-02 1.6716269e-03 4.3820013e-04 
1 3.2 10 2.5846814e-02 2.3018183e-06 8.7117384e-07 8.0544471e-03 1.8475521e-03 4.0915049e-04 
1.05 3.2 10 2.0417000e-02 9.2582010e-07 6.8627534e-07 6.8019700e-03 8.9789371e-04 3.5878158e-04 
1.09 3.2 10 1.6954400e-02 1.9820624e-06 5.6251385e-07 5.7525500e-03 6.0072412e-04 2.9963926e-04 
1.2 3.2 10 1.0273457e-02 7.7063451e-07 3.5507831e-07 2.9207900e-03 5.7301039e-04 1.9963470e-04 
1.29 3.2 10 6.8733657e-03 3.8577777e-07 2.3187533e-07 1.8527429e-03 2.3051403e-04 1.5010653e-04 
1.4 3.2 10 4.2277814e-03 2.7601390e-07 1.4707628e-07 7.4476929e-04 3.4577763e-04 1.1880556e-04 
1.49 3.2 10 2.8453271e-03 2.4794667e-07 1.0000455e-07 2.9209448e-04 2.3504025e-04 8.0373061e-05 
1.6 3.2 10 1.7511071e-03 1.5153635e-07 6.1474697e-08 -2.2229714e-06 3.5516663e-04 5.2737423e-05 
1.69 3.2 10 1.1734400e-03 7.3678840e-08 4.2091260e-08 -6.8844274e-05 1.5570031e-04 4.3286038e-05 
1.8 3.2 10 7.1511900e-04 6.3315536e-08 2.6567254e-08 -1.5909251e-04 1.1455358e-04 2.9753090e-05 
1.89 3.2 10 4.7380100e-04 3.3308086e-08 1.8190951e-08 -2.3045114e-04 1.1043505e-04 2.6067610e-05 
2 3.2 10 2.8382871e-04 2.8438979e-08 1.1076829e-08 -1.7581100e-04 1.4869719e-05 1.6740272e-05 
2.13 3.2 10 1.5262186e-04 1.1369490e-08 6.3856912e-09 -1.7351614e-04 2.3244144e-05 1.2326101e-05 
2.2 3.2 10 1.0848886e-04 8.0963585e-09 4.8360491e-09 -1.7700729e-04 3.3368937e-05 9.9304971e-06 
2.3 3.2 10 6.6001400e-05 8.2255699e-09 2.9419309e-09 -1.5518829e-04 1.8980076e-05 7.3060594e-06 
2.4 3.2 10 3.9711986e-05 4.1532874e-09 1.8728312e-09 -1.2607786e-04 1.6544386e-05 6.1052768e-06 
2.5 3.2 10 2.3620500e-05 3.0500585e-09 1.1690793e-09 -9.7420914e-05 8.9804661e-06 4.5248560e-06 
2.55 3.2 10 1.8141400e-05 2.6532998e-09 8.9608814e-10 -9.5194286e-05 1.1948231e-05 4.2291570e-06 
2.6 3.2 10 1.3893314e-05 2.5475078e-09 7.1677498e-10 -7.8489100e-05 1.0310930e-05 3.1983785e-06 
2.7 3.2 10 8.0811800e-06 1.1198469e-09 4.5240070e-10 -6.9288814e-05 8.6651662e-06 2.8351232e-06 
2.8 3.2 10 4.6501986e-06 8.0835686e-10 2.7430672e-10 -5.0502071e-05 7.2155246e-06 2.0963870e-06 
2.9 3.2 10 2.6478229e-06 3.5663965e-10 1.5797117e-10 -3.9059843e-05 4.1540294e-06 1.6638067e-06 
3 3.2 10 1.4926071e-06 2.6020400e-10 9.4826966e-11 -3.0277157e-05 1.4316840e-06 1.3344070e-06 
3.1 3.2 10 8.3310514e-07 8.8376514e-11 5.4436054e-11 -2.3481471e-05 1.7725369e-06 9.6175854e-07 
3.2 3.2 10 4.6051400e-07 8.0930305e-11 3.2716030e-11 -2.0685514e-05 5.0384671e-06 8.3155234e-07 
3.31 3.2 10 2.3727686e-07 4.3659162e-11 1.7611188e-11 -1.2021614e-05 9.3558164e-07 6.1434860e-07 
3.4 3.2 10 1.3671886e-07 3.2255359e-11 1.0062694e-11 -1.0877780e-05 2.4313292e-06 4.8599531e-07 


==> datafiles/brahms-dAu-mu10-GBWpT075.Y32.summary.dat <==
c pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.07 0.75 3.2 10 2.0555029e-02 5.5682042e-06 1.3284574e-06 -1.6132170e-02 1.1033610e-02 3.0850445e-03 
0.1 0.75 3.2 10 3.2985400e-02 3.6284589e-06 1.9030196e-06 -1.5816861e-02 2.0082061e-02 3.1977677e-03 
0.3 0.75 3.2 10 8.4261000e-02 9.5953858e-06 3.3227039e-06 3.4317486e-02 5.4348472e-03 1.3030321e-03 
0.5 0.75 3.2 10 1.0683157e-01 8.9259996e-06 3.6623562e-06 4.2688157e-02 9.5073921e-03 8.7372467e-04 
0.7 0.75 3.2 10 1.1778400e-01 6.8868405e-06 3.6670305e-06 4.6105771e-02 1.2977083e-03 7.5569941e-04 


==> datafiles/brahms-dAu-mu10-GBWpT129.Y32.summary.dat <==
c pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.07 1.29 3.2 10 2.2255300e-04 4.2631310e-08 1.7774106e-08 -4.5842714e-03 1.6006495e-03 3.8656912e-04 
0.1 1.29 3.2 10 6.4406600e-04 1.0441538e-07 4.4184280e-08 -4.4139443e-03 9.4150745e-04 3.3011659e-04 
0.3 1.29 3.2 10 5.0684986e-03 3.3938720e-07 2.0503278e-07 5.9372971e-04 5.7654790e-04 1.8743285e-04 
0.5 1.29 3.2 10 8.6369057e-03 1.0119974e-06 2.9392885e-07 2.9030400e-03 4.2611927e-04 1.0896560e-04 
0.7 1.29 3.2 10 1.1045700e-02 9.1807252e-07 3.0887912e-07 3.7636786e-03 5.2227527e-04 9.8826183e-05 


==> datafiles/brahms-dAu-mu10-GBWpT169.Y32.summary.dat <==
c pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.07 1.69 3.2 10 6.5815829e-06 4.4283871e-10 5.7521387e-10 -1.2639327e-03 4.5531797e-04 1.1180521e-04 
0.1 1.69 3.2 10 3.2890129e-05 5.7457349e-09 2.5020778e-09 -1.2518254e-03 2.2860457e-04 8.7290430e-05 
0.3 1.69 3.2 10 7.5091329e-04 8.7679146e-08 3.5058170e-08 -6.8968000e-04 3.6778190e-04 5.3644684e-05 
0.5 1.69 3.2 10 1.6987600e-03 1.5399443e-07 5.8610153e-08 1.9841087e-04 8.8976019e-05 3.3861591e-05 
0.7 1.69 3.2 10 2.4874657e-03 2.5916664e-07 7.0210945e-08 6.7856329e-04 9.3421019e-05 2.4912037e-05 


==> datafiles/brahms-dAu-mu10-GBWpT255.Y32.summary.dat <==
c pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.07 2.55 3.2 10 1.1151814e-09 2.0427073e-13 1.0737829e-13 -9.2605986e-05 3.1275177e-05 1.1750121e-05 
0.1 2.55 3.2 10 2.9569357e-08 8.6147477e-12 2.7659410e-12 -7.1839629e-05 2.7251266e-05 8.4144259e-06 
0.3 2.55 3.2 10 1.0951800e-05 2.2947144e-09 6.7757393e-10 -9.5162743e-05 1.0561756e-05 3.8344400e-06 
0.5 2.55 3.2 10 5.3217871e-05 4.8493635e-09 2.3176585e-09 -8.9112843e-05 8.1076459e-06 2.8421746e-06 
0.7 2.55 3.2 10 1.1459971e-04 9.1294545e-09 3.6699845e-09 -6.7571200e-05 1.4747748e-05 2.6726638e-06 


==> datafiles/brahms-dAu-mu10-GBWx100.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.9511709e+00 3.1096491e-04 1.1378165e-04 1.3719773e+00 1.0120052e-01 2.1508944e-02 
0.3 3.2 10 2.3569955e+00 2.5371292e-04 6.7588322e-05 8.9440118e-01 3.4096178e-02 1.5051932e-02 
0.35 3.2 10 1.4841627e+00 6.6741334e-03 4.8753079e-05 5.5732745e-01 5.8842969e-02 9.8531538e-03 
0.4 3.2 10 9.7683264e-01 9.8904245e-05 3.0725383e-05 3.9952209e-01 2.8417124e-02 6.1117864e-03 
0.45 3.2 10 6.6300027e-01 2.5636128e-04 2.0247064e-05 2.7323500e-01 1.8961958e-02 4.3594419e-03 
0.5 3.2 10 4.6187300e-01 4.4570679e-05 1.3093378e-05 1.9186464e-01 1.3721127e-02 3.6392644e-03 
0.55 3.2 10 3.2864236e-01 2.9665630e-05 9.3019001e-06 1.4074945e-01 6.2309947e-03 2.4950469e-03 
0.6 3.2 10 2.3807164e-01 1.7577220e-05 6.8333354e-06 1.0561068e-01 4.1476781e-03 1.6818497e-03 
0.65 3.2 10 1.7509773e-01 1.8699008e-05 5.1156416e-06 7.4757927e-02 3.3022285e-03 1.4043776e-03 
0.7 3.2 10 1.3047727e-01 1.4129858e-05 3.7318091e-06 5.3138673e-02 1.0680688e-02 1.1097527e-03 
0.75 3.2 10 9.8330791e-02 1.0129655e-05 2.8217678e-06 3.9988218e-02 6.8459597e-03 9.0428481e-04 
0.8 3.2 10 7.4840236e-02 5.1074407e-06 2.1358418e-06 2.7456964e-02 8.7966992e-03 7.1349891e-04 
0.85 3.2 10 5.7455564e-02 4.8129131e-06 1.6360885e-06 2.3575755e-02 2.4092615e-03 5.8992593e-04 
0.9 3.2 10 4.4444800e-02 4.5764218e-06 1.2684609e-06 1.7184987e-02 4.0731472e-03 4.9890761e-04 
0.95 3.2 10 3.4608345e-02 3.7914650e-06 9.8212695e-07 1.3483065e-02 1.3356201e-03 3.5662224e-04 
1 3.2 10 2.7106909e-02 1.6549949e-06 7.7141059e-07 1.0814881e-02 7.4146150e-04 2.9682248e-04 
1.05 3.2 10 2.1340009e-02 1.3296989e-06 5.9806682e-07 8.0325318e-03 1.3270772e-03 2.3191489e-04 
1.09 3.2 10 1.7681300e-02 1.5568033e-06 4.9575315e-07 5.9416509e-03 1.8059186e-03 2.3082134e-04 
1.2 3.2 10 1.0671191e-02 9.6054392e-07 3.0184157e-07 3.6038927e-03 3.9946603e-04 1.3142480e-04 
1.29 3.2 10 7.1357645e-03 4.4971433e-07 2.0354645e-07 1.8498143e-03 9.5069266e-04 1.1315798e-04 
1.4 3.2 10 4.4046691e-03 4.3650377e-07 1.2827880e-07 8.9421373e-04 6.0480177e-04 7.1061213e-05 
1.49 3.2 10 2.9839991e-03 2.1968798e-07 8.8006172e-08 5.0739589e-04 1.9075961e-04 4.8051064e-05 
1.6 3.2 10 1.8614336e-03 2.0759544e-07 5.6277187e-08 4.2940133e-05 2.3788590e-04 4.0596789e-05 
1.69 3.2 10 1.2673609e-03 1.6527963e-07 3.8771205e-08 -6.4548979e-05 1.9123725e-04 2.9627454e-05 
1.8 3.2 10 7.9258082e-04 7.3349497e-08 2.4068531e-08 -2.7628271e-04 3.0036806e-04 2.1743109e-05 
1.89 3.2 10 5.3943636e-04 7.0579771e-08 1.6832816e-08 -2.6998446e-04 1.6285190e-04 1.7747227e-05 
2 3.2 10 3.3641164e-04 2.7079925e-08 1.0936510e-08 -2.0671082e-04 4.8738782e-05 1.3200583e-05 
2.13 3.2 10 1.9175536e-04 2.1162887e-08 6.5559587e-09 -2.4413173e-04 8.7804866e-05 9.0889340e-06 
2.2 3.2 10 1.4135682e-04 1.1384345e-08 4.9418409e-09 -1.7592809e-04 1.5389555e-05 6.5382302e-06 
2.3 3.2 10 9.1166200e-05 8.7860427e-09 3.3114699e-09 -1.5069509e-04 2.6866583e-05 4.8761120e-06 
2.4 3.2 10 5.8564827e-05 9.3745391e-09 2.2338715e-09 -1.3538700e-04 1.8733011e-05 4.0027370e-06 
2.5 3.2 10 3.7470000e-05 5.7973348e-09 1.4445774e-09 -1.1171519e-04 6.7733929e-06 3.0585716e-06 
2.55 3.2 10 2.9923509e-05 2.7053666e-09 1.1749089e-09 -1.0204198e-04 1.3712820e-05 2.9132245e-06 
2.6 3.2 10 2.3872936e-05 2.3890937e-09 9.5446518e-10 -9.8924273e-05 1.2079060e-05 2.3068681e-06 
2.7 3.2 10 1.5146136e-05 1.6120415e-09 6.4255826e-10 -7.3305400e-05 7.8521979e-06 1.8226624e-06 
2.8 3.2 10 9.5684600e-06 1.2589534e-09 4.0782577e-10 -6.0868836e-05 1.1589690e-05 1.3409269e-06 
2.9 3.2 10 6.0196300e-06 1.1632165e-09 2.6666708e-10 -4.5733000e-05 6.0787986e-06 9.8629215e-07 
3 3.2 10 3.7716273e-06 6.8675907e-10 1.7453570e-10 -4.0778018e-05 9.0796331e-06 8.3933567e-07 
3.1 3.2 10 2.3533991e-06 3.4542344e-10 1.1269459e-10 -2.6957209e-05 1.6672990e-06 6.3526466e-07 
3.2 3.2 10 1.4628782e-06 1.7455492e-10 7.4130522e-11 -2.3980609e-05 5.4506490e-06 4.8192503e-07 
3.31 3.2 10 8.6303782e-07 1.0022141e-10 4.4738949e-11 -1.8518564e-05 3.6729431e-06 3.9949070e-07 
3.4 3.2 10 5.5847182e-07 1.0560546e-10 2.9702815e-11 -1.3339082e-05 5.9440421e-07 2.7622031e-07 


==> datafiles/brahms-dAu-mu10-GBWx200.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.8856273e+00 1.1698249e-02 1.4084390e-04 1.3139500e+00 5.4240593e-02 1.8544889e-02 
0.3 3.2 10 2.3429800e+00 1.0770330e-04 6.2322715e-05 8.5372645e-01 1.7927861e-02 1.0046727e-02 
0.35 3.2 10 1.4933200e+00 1.1361818e-04 3.9896256e-05 5.6678427e-01 2.2985415e-02 7.5731893e-03 
0.4 3.2 10 9.9137218e-01 6.5199691e-04 3.1876862e-05 3.8803745e-01 1.3496715e-02 5.0276518e-03 
0.45 3.2 10 6.8019255e-01 8.2971543e-04 1.9827309e-05 2.5701809e-01 2.8015420e-02 3.9240794e-03 
0.5 3.2 10 4.7817291e-01 4.3021040e-05 1.2676912e-05 1.8764564e-01 1.3854563e-02 2.8223577e-03 
0.55 3.2 10 3.4346345e-01 1.8322185e-05 9.0720502e-06 1.3569522e-01 1.5713544e-02 2.1910222e-03 
0.6 3.2 10 2.5111136e-01 2.0645372e-05 6.5461763e-06 9.8827973e-02 8.5178063e-03 1.8667081e-03 
0.65 3.2 10 1.8637755e-01 2.0006197e-05 4.8850373e-06 7.5507609e-02 6.5579289e-03 1.2308721e-03 
0.7 3.2 10 1.4012991e-01 1.4406151e-05 3.8985289e-06 5.8550545e-02 4.5293415e-03 1.0830786e-03 
0.75 3.2 10 1.0655273e-01 6.4398039e-06 2.7953145e-06 4.4908027e-02 4.4140511e-03 7.9916174e-04 
0.8 3.2 10 8.1824073e-02 7.3071684e-06 2.1238038e-06 3.3949318e-02 2.1311525e-03 6.0011377e-04 
0.85 3.2 10 6.3382927e-02 4.7912972e-06 1.6479537e-06 2.4559696e-02 5.3335618e-03 5.0345388e-04 
0.9 3.2 10 4.9476682e-02 5.6037030e-06 1.2940827e-06 2.0030082e-02 1.6965588e-03 3.7133556e-04 
0.95 3.2 10 3.8881236e-02 3.5737103e-06 1.0609332e-06 1.5850009e-02 1.0321337e-03 3.0045921e-04 
1 3.2 10 3.0739636e-02 2.8892505e-06 8.0066846e-07 1.1657832e-02 2.4924896e-03 2.4853599e-04 
1.05 3.2 10 2.4432091e-02 2.0588852e-06 6.4466462e-07 8.7695527e-03 2.5076973e-03 2.3917907e-04 
1.09 3.2 10 2.0400591e-02 1.7814471e-06 5.3734428e-07 7.2553836e-03 1.2225456e-03 2.0006236e-04 
1.2 3.2 10 1.2590745e-02 1.1260257e-06 3.3193341e-07 4.8998527e-03 3.7417571e-04 1.2153811e-04 
1.29 3.2 10 8.5838200e-03 7.0713249e-07 2.2459309e-07 2.6991898e-03 6.5775975e-04 9.4020846e-05 
1.4 3.2 10 5.4324600e-03 5.4211706e-07 1.4104442e-07 1.6078644e-03 2.5825550e-04 6.7034111e-05 
1.49 3.2 10 3.7606591e-03 3.7063716e-07 9.8404617e-08 9.3083491e-04 1.9682373e-04 5.8052138e-05 
1.6 3.2 10 2.4126473e-03 1.6421111e-07 6.5168256e-08 3.7382364e-04 2.5316690e-04 3.8127795e-05 
1.69 3.2 10 1.6827973e-03 1.6542457e-07 4.6225568e-08 2.6737945e-04 6.0370594e-05 2.4834507e-05 
1.8 3.2 10 1.0853555e-03 6.9721998e-08 2.9740360e-08 5.8477427e-05 5.4024107e-05 1.9405516e-05 
1.89 3.2 10 7.5843245e-04 6.8148719e-08 2.1348465e-08 -6.0770000e-05 3.5253226e-05 1.4674736e-05 
2 3.2 10 4.8908709e-04 4.8964652e-08 1.4076868e-08 -1.1819764e-04 4.0457072e-05 1.0987843e-05 
2.13 3.2 10 2.9051900e-04 2.3802215e-08 8.6207995e-09 -1.5387827e-04 4.4816272e-05 7.7617162e-06 
2.2 3.2 10 2.1909409e-04 3.5292169e-08 6.8173785e-09 -1.3143373e-04 3.0980236e-05 5.7331651e-06 
2.3 3.2 10 1.4607373e-04 1.4181235e-08 4.5433903e-09 -1.3750927e-04 2.5684487e-05 5.2320458e-06 
2.4 3.2 10 9.7069464e-05 1.0098449e-08 3.1317444e-09 -1.0931557e-04 6.9142027e-06 3.5177371e-06 
2.5 3.2 10 6.4275627e-05 7.4602085e-09 2.1705021e-09 -1.0059149e-04 8.1021029e-06 2.7969966e-06 
2.55 3.2 10 5.2225982e-05 4.9632867e-09 1.7808203e-09 -9.9585309e-05 2.4417304e-05 2.6315483e-06 
2.6 3.2 10 4.2396282e-05 4.2607763e-09 1.4966096e-09 -8.3361882e-05 1.1867662e-05 1.9916216e-06 
2.7 3.2 10 2.7853864e-05 4.2536130e-09 1.0005890e-09 -7.3277964e-05 1.2907281e-05 1.6228018e-06 
2.8 3.2 10 1.8223500e-05 1.8983246e-09 6.8606373e-10 -5.7695536e-05 4.2175155e-06 1.2278895e-06 
2.9 3.2 10 1.1873855e-05 1.2622949e-09 4.5510507e-10 -4.7873700e-05 3.9143454e-06 9.7159643e-07 
3 3.2 10 7.7037573e-06 6.8565948e-10 3.0823065e-10 -3.8830982e-05 4.7540525e-06 7.6419588e-07 
3.1 3.2 10 4.9777755e-06 5.9434247e-10 2.0827928e-10 -3.0510755e-05 1.4363089e-06 5.3875664e-07 
3.2 3.2 10 3.2028045e-06 3.8303486e-10 1.3714409e-10 -2.5071418e-05 2.0950392e-06 4.8684057e-07 
3.31 3.2 10 1.9627645e-06 2.3403044e-10 8.6623809e-11 -1.9323827e-05 1.8381250e-06 3.4972691e-07 
3.4 3.2 10 1.3102427e-06 1.3177742e-10 6.0850555e-11 -1.4513491e-05 5.2357916e-07 2.4562186e-07 


==> datafiles/brahms-dAu-mu10-GBWx300.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.8305127e+00 3.1757865e-04 9.8878226e-05 1.2378700e+00 7.8298872e-02 1.8097196e-02 
0.3 3.2 10 2.3246218e+00 1.9210878e-04 5.9004810e-05 8.2223882e-01 2.7713821e-02 9.3824741e-03 
0.35 3.2 10 1.4873327e+00 4.3931126e-03 4.8698847e-05 5.3825345e-01 2.1772295e-02 6.5729315e-03 
0.4 3.2 10 9.9496736e-01 5.0353196e-03 3.3776605e-05 3.7545027e-01 1.2357329e-02 4.2327889e-03 
0.45 3.2 10 6.8609400e-01 7.4795479e-05 1.7514088e-05 2.5538318e-01 2.4994313e-02 4.1553789e-03 
0.5 3.2 10 4.8512873e-01 4.4831180e-05 1.2255062e-05 1.8915618e-01 1.3977246e-02 2.4886257e-03 
0.55 3.2 10 3.5026991e-01 2.5450324e-05 9.2355482e-06 1.3840291e-01 9.7668956e-03 1.8573429e-03 
0.6 3.2 10 2.5739445e-01 2.2900431e-05 7.3501343e-06 1.0471217e-01 4.7568348e-03 1.3017392e-03 
0.65 3.2 10 1.9198609e-01 1.6406509e-05 4.8886222e-06 7.9369055e-02 2.5112119e-03 9.9216415e-04 
0.7 3.2 10 1.4504782e-01 3.8996079e-05 4.0883170e-06 5.7209609e-02 4.7661960e-03 9.0010682e-04 
0.75 3.2 10 1.1083964e-01 1.0998122e-05 2.8851836e-06 4.5087164e-02 3.5929118e-03 6.2793530e-04 
0.8 3.2 10 8.5525882e-02 4.5366824e-06 2.1704804e-06 3.4466455e-02 2.8018569e-03 5.5859002e-04 
0.85 3.2 10 6.6570964e-02 6.0071583e-06 1.6845498e-06 2.7719164e-02 8.2606154e-04 3.8469303e-04 
0.9 3.2 10 5.2216800e-02 3.7588683e-06 1.3063877e-06 2.1057227e-02 1.6044592e-03 3.8269001e-04 
0.95 3.2 10 4.1235891e-02 2.7043583e-06 1.0463310e-06 1.6669382e-02 7.1004312e-04 2.6256926e-04 
1 3.2 10 3.2764073e-02 3.2932689e-06 8.1676671e-07 1.2955373e-02 1.0309819e-03 2.3279691e-04 
1.05 3.2 10 2.6172973e-02 1.7658842e-06 6.5604373e-07 1.0151255e-02 7.8605598e-04 2.0864847e-04 
1.09 3.2 10 2.1944409e-02 2.0124406e-06 5.4311413e-07 8.2440609e-03 1.9020463e-03 1.6845854e-04 
1.2 3.2 10 1.3701855e-02 7.4022556e-07 3.3965397e-07 4.8059436e-03 5.8133488e-04 1.2425665e-04 
1.29 3.2 10 9.4358964e-03 6.9077391e-07 2.3327081e-07 3.4293809e-03 1.8309213e-04 8.2923312e-05 
1.4 3.2 10 6.0497600e-03 5.5679276e-07 1.5182441e-07 1.8365427e-03 2.8703972e-04 6.4235090e-05 
1.49 3.2 10 4.2356964e-03 4.1061534e-07 1.0837284e-07 1.1506189e-03 2.6637253e-04 4.7719892e-05 
1.6 3.2 10 2.7567982e-03 1.6655975e-07 6.9602217e-08 7.5010364e-04 1.3375743e-04 3.3525086e-05 
1.69 3.2 10 1.9470691e-03 1.6670358e-07 4.9729929e-08 3.7245427e-04 1.0024022e-04 2.2893739e-05 
1.8 3.2 10 1.2761709e-03 1.1188099e-07 3.2941409e-08 1.3465513e-04 7.0863814e-05 1.7007273e-05 
1.89 3.2 10 9.0417245e-04 7.1113691e-08 2.3813416e-08 4.6828545e-05 3.9889198e-05 1.4040279e-05 
2 3.2 10 5.9336627e-04 3.8102949e-08 1.5888829e-08 -3.9375225e-05 4.2860540e-05 1.0183085e-05 
2.13 3.2 10 3.6018155e-04 3.4283215e-08 9.9968016e-09 -9.6208909e-05 3.8845454e-05 6.4608619e-06 
2.2 3.2 10 2.7494018e-04 2.4712228e-08 7.6960569e-09 -1.0488344e-04 4.5986157e-05 5.5058019e-06 
2.3 3.2 10 1.8656182e-04 1.4307139e-08 5.3243912e-09 -1.1148382e-04 1.6335318e-05 4.8040634e-06 
2.4 3.2 10 1.2624536e-04 1.4449113e-08 3.7116931e-09 -9.2208727e-05 1.0591317e-05 3.1946207e-06 
2.5 3.2 10 8.5150327e-05 8.9346202e-09 2.5955114e-09 -9.4701355e-05 1.3794620e-05 2.3519129e-06 
2.55 3.2 10 6.9841736e-05 7.2748974e-09 2.1667547e-09 -7.8843782e-05 8.3269726e-06 2.1471865e-06 
2.6 3.2 10 5.7229936e-05 5.8633333e-09 1.7957644e-09 -7.7807509e-05 6.4487854e-06 1.8158188e-06 
2.7 3.2 10 3.8318255e-05 3.3840169e-09 1.2703890e-09 -6.8507418e-05 6.3505808e-06 1.6490138e-06 
2.8 3.2 10 2.5555273e-05 2.5605720e-09 8.7546351e-10 -5.4890336e-05 2.7246426e-06 1.1452244e-06 
2.9 3.2 10 1.6974127e-05 1.9074452e-09 6.0686184e-10 -4.8951136e-05 4.6338589e-06 8.7530982e-07 
3 3.2 10 1.1227327e-05 1.5886477e-09 3.9601246e-10 -4.1300209e-05 5.4274484e-06 7.3801498e-07 
3.1 3.2 10 7.3947755e-06 7.8501145e-10 2.7742624e-10 -3.1438182e-05 1.8680922e-06 5.6365283e-07 
3.2 3.2 10 4.8505445e-06 7.8862785e-10 1.8624461e-10 -2.4840327e-05 1.2769559e-06 4.4613042e-07 
3.31 3.2 10 3.0353582e-06 3.5091616e-10 1.2174129e-10 -1.9548818e-05 6.7796598e-07 2.9867823e-07 
3.4 3.2 10 2.0608691e-06 3.2461038e-10 8.4987122e-11 -1.6653955e-05 1.7238396e-06 2.7812288e-07 


==> datafiles/brahms-dAu-mu10-GBWx400.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.7859882e+00 3.5562539e-04 9.4975201e-05 1.2151891e+00 6.1015073e-02 1.3859091e-02 
0.3 3.2 10 2.3039745e+00 1.3151362e-02 7.1812933e-05 7.9564755e-01 2.8387903e-02 9.2730575e-03 
0.35 3.2 10 1.4849936e+00 1.4239974e-04 3.6763507e-05 5.3050645e-01 1.2311751e-02 6.0266329e-03 
0.4 3.2 10 9.9558827e-01 9.0533862e-05 2.4403811e-05 3.6580482e-01 1.5377633e-02 4.3498512e-03 
0.45 3.2 10 6.8871218e-01 8.9849741e-04 2.0353547e-05 2.5847218e-01 5.9850056e-03 2.8063472e-03 
0.5 3.2 10 4.8869709e-01 4.9651247e-04 1.2855631e-05 1.8774718e-01 4.4499427e-03 2.3414922e-03 
0.55 3.2 10 3.5425927e-01 1.0869063e-04 1.0608963e-05 1.3806955e-01 6.1625824e-03 1.6594275e-03 
0.6 3.2 10 2.6119109e-01 2.6579057e-05 6.4664130e-06 9.8192509e-02 1.0759429e-02 1.2864152e-03 
0.65 3.2 10 1.9546609e-01 1.0552505e-05 4.7075596e-06 7.7363227e-02 4.7599104e-03 1.0569090e-03 
0.7 3.2 10 1.4818055e-01 1.2565202e-05 3.5943372e-06 5.8635500e-02 6.6989169e-03 8.3939298e-04 
0.75 3.2 10 1.1359482e-01 6.0425489e-06 2.8569178e-06 4.5114227e-02 2.5412017e-03 6.4414610e-04 
0.8 3.2 10 8.7945609e-02 6.9219617e-06 2.1521102e-06 3.1243355e-02 6.5688063e-03 5.6394908e-04 
0.85 3.2 10 6.8676800e-02 5.4512717e-06 1.6719023e-06 2.7507664e-02 1.1138941e-03 3.8629047e-04 
0.9 3.2 10 5.4042255e-02 3.9688248e-06 1.3111002e-06 2.0930455e-02 2.1906232e-03 3.7825912e-04 
0.95 3.2 10 4.2818673e-02 4.2770191e-06 1.0499390e-06 1.6754482e-02 1.8825676e-03 2.7627597e-04 
1 3.2 10 3.4133427e-02 3.2965797e-06 8.3611570e-07 1.3124618e-02 7.3201011e-04 2.3765239e-04 
1.05 3.2 10 2.7358518e-02 1.6699582e-06 6.5269399e-07 1.0614446e-02 8.0027008e-04 1.9577601e-04 
1.09 3.2 10 2.3002182e-02 2.4345312e-06 5.4895334e-07 9.0717645e-03 7.2202064e-04 1.6103806e-04 
1.2 3.2 10 1.4474127e-02 7.7587594e-07 3.4184265e-07 5.4619355e-03 5.4282611e-04 1.2855912e-04 
1.29 3.2 10 1.0033809e-02 7.7042438e-07 2.4170021e-07 3.4602636e-03 4.3053359e-04 8.6856711e-05 
1.4 3.2 10 6.4884036e-03 6.6945395e-07 1.5439658e-07 2.0991900e-03 4.7995602e-04 5.1533569e-05 
1.49 3.2 10 4.5764591e-03 4.0790940e-07 1.1056669e-07 1.3646997e-03 3.0428351e-04 4.7203523e-05 
1.6 3.2 10 3.0072100e-03 2.5764669e-07 7.2849827e-08 7.3695064e-04 1.3117234e-04 3.4113882e-05 
1.69 3.2 10 2.1413600e-03 1.1622861e-07 5.2427643e-08 4.8170945e-04 1.0118342e-04 2.3786207e-05 
1.8 3.2 10 1.4184891e-03 6.9603363e-08 3.5384230e-08 1.9602910e-04 6.2802367e-05 1.7269346e-05 
1.89 3.2 10 1.0141427e-03 6.5794571e-08 2.5742388e-08 8.8240409e-05 5.4155260e-05 1.3790308e-05 
2 3.2 10 6.7331964e-04 3.6025932e-08 1.7071174e-08 -1.1270191e-06 4.5603295e-05 9.3822296e-06 
2.13 3.2 10 4.1460173e-04 3.9108453e-08 1.0726609e-08 -5.0068082e-05 2.1529759e-05 6.5627721e-06 
2.2 3.2 10 3.1901327e-04 2.2667923e-08 8.4449902e-09 -7.1406655e-05 1.8469955e-05 5.2390888e-06 
2.3 3.2 10 2.1903245e-04 1.8869714e-08 5.8629908e-09 -7.9022500e-05 1.7871232e-05 3.9764295e-06 
2.4 3.2 10 1.5000627e-04 1.4123423e-08 4.1632624e-09 -8.8974982e-05 2.3223410e-05 3.3368755e-06 
2.5 3.2 10 1.0244291e-04 9.5389588e-09 2.9402944e-09 -8.3916891e-05 1.0859701e-05 2.3163451e-06 
2.55 3.2 10 8.4551845e-05 7.6015984e-09 2.4573420e-09 -7.5968300e-05 1.5140221e-05 2.3365995e-06 
2.6 3.2 10 6.9725055e-05 6.0030846e-09 2.0832522e-09 -7.2880264e-05 9.8106133e-06 1.9739992e-06 
2.7 3.2 10 4.7288309e-05 3.7454104e-09 1.4633791e-09 -6.2324855e-05 3.7348493e-06 1.4529917e-06 
2.8 3.2 10 3.1949018e-05 2.8488652e-09 1.0139990e-09 -5.5337100e-05 4.6121201e-06 1.2664311e-06 
2.9 3.2 10 2.1500255e-05 2.1008066e-09 6.9865577e-10 -4.7593418e-05 5.1250892e-06 9.9059791e-07 
3 3.2 10 1.4408355e-05 9.5761412e-10 4.8348920e-10 -4.1438555e-05 5.3281657e-06 7.9071483e-07 
3.1 3.2 10 9.6168127e-06 1.3084557e-09 3.3144983e-10 -3.3111318e-05 2.6939370e-06 5.9979703e-07 
3.2 3.2 10 6.3906509e-06 4.8918215e-10 2.2857632e-10 -2.5775327e-05 1.3924098e-06 3.8170615e-07 
3.31 3.2 10 4.0575073e-06 7.4966769e-10 1.4912427e-10 -2.0580273e-05 9.5249253e-07 3.3416084e-07 
3.4 3.2 10 2.7872482e-06 2.7232394e-10 1.0730892e-10 -1.7208509e-05 1.2126794e-06 2.4934505e-07 


==> datafiles/brahms-dAu-mu10-GBWx500.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.7374891e+00 3.0766082e-02 1.2482550e-04 1.1781391e+00 6.5952856e-02 1.4872749e-02 
0.3 3.2 10 2.2909345e+00 1.8514680e-04 5.5251977e-05 7.7133345e-01 3.3079545e-02 9.3287671e-03 
0.35 3.2 10 1.4794682e+00 1.3035533e-03 4.1906443e-05 5.1826809e-01 1.3057770e-02 5.6377474e-03 
0.4 3.2 10 9.9347809e-01 4.2870727e-03 2.9345819e-05 3.5179800e-01 1.9069224e-02 4.3424106e-03 
0.45 3.2 10 6.9002236e-01 5.7409649e-05 1.6648732e-05 2.5224900e-01 1.4372883e-02 2.9875065e-03 
0.5 3.2 10 4.9100909e-01 3.4413144e-05 1.1693542e-05 1.8615145e-01 8.1419768e-03 2.1696962e-03 
0.55 3.2 10 3.5673373e-01 2.9483712e-05 9.2298863e-06 1.3864445e-01 3.0851277e-03 1.5788884e-03 
0.6 3.2 10 2.6372864e-01 2.4765345e-05 6.5631544e-06 1.0408752e-01 3.2907512e-03 1.3431832e-03 
0.65 3.2 10 1.9786364e-01 2.6840515e-05 5.0048583e-06 7.5515318e-02 4.0886620e-03 9.3913510e-04 
0.7 3.2 10 1.5037436e-01 8.0484073e-06 3.7896528e-06 5.9819927e-02 3.1064286e-03 7.7382466e-04 
0.75 3.2 10 1.1556455e-01 6.9066982e-06 2.7180424e-06 4.5108182e-02 2.7102364e-03 5.6958123e-04 
0.8 3.2 10 8.9687309e-02 5.9126143e-06 2.1001530e-06 3.5880155e-02 1.2422432e-03 4.4988395e-04 
0.85 3.2 10 7.0208864e-02 5.4534847e-06 1.6533612e-06 2.7024064e-02 2.1944169e-03 4.2939540e-04 
0.9 3.2 10 5.5383436e-02 4.1330756e-06 1.3082806e-06 2.2416027e-02 1.1824660e-03 3.2394722e-04 
0.95 3.2 10 4.3985518e-02 2.8090174e-06 1.0618475e-06 1.6680855e-02 9.8984081e-04 2.6803968e-04 
1 3.2 10 3.5152600e-02 3.0072639e-06 8.2873932e-07 1.3236245e-02 1.0541291e-03 2.1010065e-04 
1.05 3.2 10 2.8245427e-02 2.4539730e-06 6.5995553e-07 1.0938879e-02 7.6454057e-04 1.6614739e-04 
1.09 3.2 10 2.3795755e-02 1.7773134e-06 5.6604016e-07 9.3118073e-03 5.8803710e-04 1.6468055e-04 
1.2 3.2 10 1.5059264e-02 1.5352067e-06 3.5144947e-07 5.4898409e-03 7.5097818e-04 9.5204280e-05 
1.29 3.2 10 1.0490245e-02 8.4998785e-07 2.4558428e-07 3.9643673e-03 1.8301904e-04 7.2427171e-05 
1.4 3.2 10 6.8265355e-03 4.1746777e-07 1.6015738e-07 2.3289709e-03 2.6919573e-04 5.3975956e-05 
1.49 3.2 10 4.8409100e-03 3.0889834e-07 1.1503537e-07 1.4399507e-03 2.7772407e-04 4.6092374e-05 
1.6 3.2 10 3.2032709e-03 2.3078737e-07 7.4918678e-08 9.7277245e-04 7.6843259e-05 2.7821367e-05 
1.69 3.2 10 2.2948100e-03 1.3066265e-07 5.3748073e-08 5.2817164e-04 1.1699711e-04 2.1975763e-05 
1.8 3.2 10 1.5319645e-03 8.3596829e-08 3.6378508e-08 2.7005407e-04 9.6216017e-05 1.6288341e-05 
1.89 3.2 10 1.1026164e-03 6.5681425e-08 2.6611084e-08 1.7706745e-04 4.8416591e-05 1.2408715e-05 
2 3.2 10 7.3827200e-04 6.6144470e-08 1.7983973e-08 4.9538618e-05 2.9710148e-05 9.1126920e-06 
2.13 3.2 10 4.5945400e-04 4.1343352e-08 1.1403459e-08 -2.4925511e-05 1.5314402e-05 6.2077356e-06 
2.2 3.2 10 3.5559818e-04 2.2945858e-08 8.8331562e-09 -5.3742191e-05 2.8610865e-05 5.3795183e-06 
2.3 3.2 10 2.4626982e-04 1.7156065e-08 6.3109252e-09 -7.2278555e-05 2.0525517e-05 4.3286127e-06 
2.4 3.2 10 1.7017745e-04 9.5666431e-09 4.4770748e-09 -7.2319127e-05 1.0794733e-05 3.1710940e-06 
2.5 3.2 10 1.1728545e-04 6.9982288e-09 3.1524126e-09 -6.9981273e-05 8.6907676e-06 2.4778382e-06 
2.55 3.2 10 9.7255227e-05 7.3668904e-09 2.7249021e-09 -7.2182291e-05 1.1028363e-05 2.2691879e-06 
2.6 3.2 10 8.0578936e-05 7.8557764e-09 2.2549753e-09 -6.6893273e-05 6.3961644e-06 1.9340680e-06 
2.7 3.2 10 5.5174800e-05 4.7604431e-09 1.6162028e-09 -6.0403482e-05 8.0728029e-06 1.6362736e-06 
2.8 3.2 10 3.7639473e-05 3.4501886e-09 1.1338941e-09 -5.3985582e-05 4.5187522e-06 1.0549242e-06 
2.9 3.2 10 2.5580373e-05 2.3510504e-09 7.9043346e-10 -4.5877155e-05 3.8934248e-06 8.8746641e-07 
3 3.2 10 1.7314173e-05 1.7178691e-09 5.6414419e-10 -3.9165700e-05 3.7085376e-06 7.6983222e-07 
3.1 3.2 10 1.1670827e-05 1.1825173e-09 3.8631438e-10 -3.1233873e-05 1.5690686e-06 4.9816090e-07 
3.2 3.2 10 7.8332727e-06 8.2000101e-10 2.6692946e-10 -2.6038000e-05 1.0658339e-06 4.4364390e-07 
3.31 3.2 10 5.0281645e-06 5.7116092e-10 1.7657856e-10 -2.0809845e-05 8.3340849e-07 2.8894951e-07 
3.4 3.2 10 3.4843818e-06 3.4114295e-10 1.2612411e-10 -1.7259500e-05 5.5186960e-07 2.3216587e-07 


==> datafiles/brahms-dAu-mu10-GBWx600.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.7041000e+00 2.7953141e-02 1.2841009e-04 1.1566773e+00 5.6485450e-02 1.4016771e-02 
0.3 3.2 10 2.2713800e+00 1.6336894e-02 8.9905110e-05 7.5297091e-01 2.8013879e-02 8.1665258e-03 
0.35 3.2 10 1.4730018e+00 1.3874884e-04 3.5178647e-05 5.0035336e-01 2.0178811e-02 6.4007564e-03 
0.4 3.2 10 9.9319109e-01 4.0950504e-03 3.4727653e-05 3.4917973e-01 9.5892584e-03 3.7850939e-03 
0.45 3.2 10 6.9033609e-01 4.5566045e-05 1.7672728e-05 2.5450900e-01 4.5702736e-03 2.6191823e-03 
0.5 3.2 10 4.9216855e-01 4.7090616e-04 1.2268620e-05 1.7879645e-01 1.2915570e-02 2.1182948e-03 
0.55 3.2 10 3.5844773e-01 3.8164931e-05 8.4680285e-06 1.3836573e-01 4.1318950e-03 1.4548987e-03 
0.6 3.2 10 2.6553364e-01 1.6734682e-05 6.2668745e-06 1.0050204e-01 5.5648868e-03 1.1965652e-03 
0.65 3.2 10 1.9963973e-01 1.3843876e-05 4.8929393e-06 7.7897345e-02 2.0238684e-03 9.2508697e-04 
0.7 3.2 10 1.5202136e-01 1.1695164e-05 3.5382440e-06 5.8825555e-02 1.9512020e-03 6.9621116e-04 
0.75 3.2 10 1.1705700e-01 6.5226877e-06 2.7277153e-06 4.6611809e-02 1.5278279e-03 6.0413112e-04 
0.8 3.2 10 9.1018055e-02 8.5774931e-06 2.1498131e-06 3.5440545e-02 2.6401401e-03 4.5798836e-04 
0.85 3.2 10 7.1386264e-02 6.3598560e-06 1.6710505e-06 2.6922745e-02 2.2212477e-03 3.8707261e-04 
0.9 3.2 10 5.6420845e-02 4.1159034e-06 1.2937310e-06 2.2696982e-02 1.1765038e-03 3.0088431e-04 
0.95 3.2 10 4.4900091e-02 3.1326592e-06 1.0243673e-06 1.6950409e-02 2.3002799e-03 2.5146450e-04 
1 3.2 10 3.5951491e-02 2.3704447e-06 8.1572618e-07 1.3833873e-02 9.1806204e-04 2.0477283e-04 
1.05 3.2 10 2.8944682e-02 2.2722909e-06 6.8029813e-07 1.0906922e-02 1.5272052e-03 1.8586567e-04 
1.09 3.2 10 2.4423736e-02 2.2095959e-06 5.6212572e-07 9.8355273e-03 2.5912017e-04 1.2712776e-04 
1.2 3.2 10 1.5525500e-02 7.5798777e-07 3.5437418e-07 5.7253736e-03 3.2016822e-04 9.5916140e-05 
1.29 3.2 10 1.0856973e-02 1.0454150e-06 2.4601071e-07 3.9211118e-03 1.3776730e-04 7.5663398e-05 
1.4 3.2 10 7.0999145e-03 5.3516970e-07 1.6039989e-07 2.4894364e-03 2.1394486e-04 5.2978577e-05 
1.49 3.2 10 5.0562791e-03 2.6732529e-07 1.1529622e-07 1.6372600e-03 1.9367483e-04 4.1373005e-05 
1.6 3.2 10 3.3641427e-03 2.9092614e-07 7.7614221e-08 1.0078375e-03 1.0056570e-04 2.9487446e-05 
1.69 3.2 10 2.4213045e-03 1.9504608e-07 5.6827771e-08 6.0024109e-04 9.3281819e-05 2.4113992e-05 
1.8 3.2 10 1.6262836e-03 1.2921249e-07 3.8390375e-08 3.2829173e-04 5.1763245e-05 1.5904967e-05 
1.89 3.2 10 1.1765236e-03 9.1678562e-08 2.7508079e-08 1.9438307e-04 4.1603834e-05 1.2534767e-05 
2 3.2 10 7.9304582e-04 5.0199272e-08 1.8698499e-08 8.9359064e-05 3.3069201e-05 9.1814143e-06 
2.13 3.2 10 4.9760345e-04 3.8156052e-08 1.1849865e-08 -9.7681260e-06 2.5089698e-05 6.6567306e-06 
2.2 3.2 10 3.8693191e-04 2.2325911e-08 9.2817422e-09 -3.0283499e-05 3.0059413e-05 5.0087663e-06 
2.3 3.2 10 2.6980282e-04 1.7801012e-08 6.6554954e-09 -4.9716418e-05 9.1562953e-06 4.0451872e-06 
2.4 3.2 10 1.8774918e-04 7.9979336e-09 4.7257158e-09 -7.4374600e-05 1.5954140e-05 3.7542028e-06 
2.5 3.2 10 1.3032909e-04 9.0599473e-09 3.4366690e-09 -6.2945245e-05 4.1992206e-06 2.5116547e-06 
2.55 3.2 10 1.0846991e-04 8.5965590e-09 2.8775553e-09 -6.2677745e-05 8.3571549e-06 2.1985224e-06 
2.6 3.2 10 9.0207227e-05 5.3564050e-09 2.4543754e-09 -5.9852473e-05 6.9982468e-06 2.0525612e-06 
2.7 3.2 10 6.2233909e-05 4.4440879e-09 1.7358804e-09 -5.6445100e-05 3.2558539e-06 1.4545387e-06 
2.8 3.2 10 4.2785455e-05 2.8075753e-09 1.2322458e-09 -5.0963827e-05 3.0713148e-06 1.2835949e-06 
2.9 3.2 10 2.9303164e-05 2.4469917e-09 8.7281018e-10 -4.4564127e-05 4.9740006e-06 8.7132411e-07 
3 3.2 10 1.9990991e-05 1.7307143e-09 6.1015490e-10 -3.8298727e-05 2.4188436e-06 7.9697243e-07 
3.1 3.2 10 1.3582500e-05 1.2343567e-09 4.1865249e-10 -3.1422073e-05 1.4102598e-06 5.1506606e-07 
3.2 3.2 10 9.1894600e-06 9.3021014e-10 2.9336145e-10 -2.6472036e-05 1.7924122e-06 3.9863153e-07 
3.31 3.2 10 5.9500773e-06 8.7686519e-10 2.0090760e-10 -2.1098982e-05 5.0309140e-07 3.0973288e-07 
3.4 3.2 10 4.1531809e-06 5.4431700e-10 1.4288839e-10 -1.7993591e-05 1.2041385e-06 2.7007329e-07 


==> datafiles/brahms-dAu-mu10-MV24.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 10 3.6880014e+00 0 1.4987419e-04 2.4940471e+00 3.3676375e-02 2.5328697e-02
0.3 3.2 10 2.1278414e+00 0 8.7313019e-05 1.5925414e+00 4.0897387e-02 1.5542384e-02
0.35 3.2 10 1.3005843e+00 0 5.3208722e-05 1.0612100e+00 1.3184591e-02 9.2936524e-03
0.4 3.2 10 8.3014386e-01 0 3.3696620e-05 7.2386414e-01 1.5816014e-02 7.2098268e-03
0.45 3.2 10 5.4826586e-01 0 2.2177132e-05 5.1667286e-01 4.8963432e-03 4.9375564e-03
0.5 3.2 10 3.7213371e-01 0 1.5122049e-05 3.7854914e-01 5.8733299e-03 3.2599321e-03
0.55 3.2 10 2.5839929e-01 0 1.0494786e-05 2.8145786e-01 2.7706238e-03 2.6133703e-03
0.6 3.2 10 1.8285614e-01 0 7.4513647e-06 2.1152386e-01 2.6757826e-03 1.9699304e-03
0.65 3.2 10 1.3149729e-01 0 5.3869352e-06 1.6196343e-01 1.6899915e-03 1.4972380e-03
0.7 3.2 10 9.5877314e-02 0 3.9056816e-06 1.2659043e-01 1.8868557e-03 1.1447585e-03
0.75 3.2 10 7.0756200e-02 0 2.8890925e-06 9.8927300e-02 1.9439201e-03 9.1261872e-04
0.8 3.2 10 5.2760557e-02 0 2.1632258e-06 7.7605143e-02 1.3289795e-03 7.3647266e-04
0.85 3.2 10 3.9706229e-02 0 1.6295231e-06 6.1344157e-02 1.7773871e-03 5.7095609e-04
0.9 3.2 10 3.0123443e-02 0 1.2467534e-06 4.9354700e-02 6.4778505e-04 4.4590463e-04
0.95 3.2 10 2.3020186e-02 0 9.5530011e-07 4.0350543e-02 9.0524795e-04 3.3952993e-04
1 3.2 10 1.7706614e-02 0 7.2970518e-07 3.2717829e-02 9.5861151e-04 3.4038682e-04
1.05 3.2 10 1.3699657e-02 0 5.6930756e-07 2.6666557e-02 4.8052112e-04 2.7378589e-04
1.09 3.2 10 1.1202057e-02 0 4.6517248e-07 2.2472714e-02 3.8008245e-04 2.0960176e-04
1.2 3.2 10 6.5451329e-03 0 2.7243456e-07 1.4768900e-02 2.1656943e-04 1.5172228e-04
1.29 3.2 10 4.2847543e-03 0 1.7855786e-07 1.0503871e-02 1.2959575e-04 1.1201021e-04
1.4 3.2 10 2.5991514e-03 0 1.0774866e-07 6.8672343e-03 2.5512493e-04 7.8503265e-05
1.49 3.2 10 1.7503414e-03 0 7.1695646e-08 5.0201143e-03 8.0040051e-05 5.2777757e-05
1.6 3.2 10 1.0972414e-03 0 4.4294429e-08 3.3917871e-03 5.8282717e-05 3.4900375e-05
1.69 3.2 10 7.5838314e-04 0 3.0638507e-08 2.4505186e-03 4.4144658e-05 2.7944859e-05
1.8 3.2 10 4.9022357e-04 0 1.9376248e-08 1.6461800e-03 4.2743868e-05 1.9445859e-05
1.89 3.2 10 3.4717871e-04 0 1.3368159e-08 1.2363943e-03 2.8632853e-05 1.5165574e-05
2 3.2 10 2.3090386e-04 0 8.5540673e-09 8.0647986e-04 5.0181770e-05 1.2563932e-05
2.13 3.2 10 1.4525271e-04 0 5.1880018e-09 5.0863814e-04 1.2734833e-05 7.3756708e-06
2.2 3.2 10 1.1405100e-04 0 3.9398520e-09 3.9889814e-04 6.0304816e-06 5.7024000e-06
2.3 3.2 10 8.1429729e-05 0 2.7650756e-09 2.7522600e-04 6.7193367e-06 4.6999929e-06
2.4 3.2 10 5.8687771e-05 0 1.9102316e-09 1.8831229e-04 5.3346240e-06 3.6591185e-06
2.5 3.2 10 4.2656486e-05 0 1.3440098e-09 1.2620757e-04 5.9389296e-06 2.8067271e-06
2.55 3.2 10 3.6472086e-05 0 1.1323769e-09 1.0178050e-04 8.8355176e-06 3.0402204e-06
2.6 3.2 10 3.1240543e-05 0 9.4822932e-10 8.2928700e-05 2.5780997e-06 2.0002906e-06
2.7 3.2 10 2.3035300e-05 0 6.7577918e-10 5.1070400e-05 3.4511679e-06 1.5691890e-06
2.8 3.2 10 1.7087300e-05 0 4.8854952e-10 3.0698514e-05 1.0988661e-06 1.2202606e-06
2.9 3.2 10 1.2741800e-05 0 3.5531341e-10 1.7042129e-05 1.5700625e-06 8.8822857e-07
3 3.2 10 9.5453429e-06 0 2.5920404e-10 7.8682186e-06 1.1992718e-06 7.5991107e-07
3.1 3.2 10 7.1793457e-06 0 1.9023193e-10 2.5416259e-06 1.1201835e-06 5.9998553e-07
3.2 3.2 10 5.4182729e-06 0 1.3973299e-10 -1.0822212e-06 7.4086596e-07 4.4368438e-07
3.31 3.2 10 3.9888043e-06 0 9.9329168e-11 -3.2327857e-06 3.3165378e-07 3.3734478e-07
3.4 3.2 10 3.1113329e-06 0 7.5987677e-11 -4.0819100e-06 3.3250566e-07 2.7165351e-07


==> datafiles/brahms-dAu-mu10-rcBKL01-e.Y22.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.35 2.2 10 2.8924514e+00 4.7468572e-04 1.8970387e-04 1.6083857e+01 7.3236737e-02 2.4674066e-02 
0.4 2.2 10 1.9186029e+00 2.1802453e-04 1.2716530e-04 8.8321429e+00 5.2081057e-02 1.7859181e-02 
0.45 2.2 10 1.3160500e+00 2.6827491e-04 8.7568894e-05 5.1568971e+00 3.5902443e-02 1.3393386e-02 
0.5 2.2 10 9.2752029e-01 1.3743540e-04 6.2012574e-05 3.1676557e+00 1.8184864e-02 9.1173036e-03 
0.55 2.2 10 6.6843986e-01 1.2124406e-04 4.4291563e-05 2.0154486e+00 1.6388445e-02 5.9474921e-03 
0.6 2.2 10 4.9086957e-01 7.2802781e-05 3.2626761e-05 1.3128243e+00 1.0233910e-02 4.7410936e-03 
0.65 2.2 10 3.6629829e-01 6.9803222e-05 2.4609992e-05 8.9918014e-01 8.9704570e-03 3.5280200e-03 
0.7 2.2 10 2.7710571e-01 5.6628398e-05 1.8567864e-05 6.1876257e-01 1.0293900e-02 2.9251065e-03 
0.75 2.2 10 2.1222857e-01 4.4835755e-05 1.4250420e-05 4.3349200e-01 6.7242874e-03 2.3528953e-03 
0.8 2.2 10 1.6429314e-01 3.4795027e-05 1.1157778e-05 3.1261357e-01 6.6134122e-03 2.0075907e-03 
0.85 2.2 10 1.2840257e-01 2.6288820e-05 8.7173866e-06 2.2417986e-01 3.6705473e-03 1.5426004e-03 
0.9 2.2 10 1.0121300e-01 1.9625057e-05 6.8531909e-06 1.6739443e-01 2.8405257e-03 1.0492312e-03 
0.95 2.2 10 8.0391200e-02 1.4892376e-05 5.4471471e-06 1.2567057e-01 2.9649803e-03 1.0363869e-03 
1 2.2 10 6.4304743e-02 1.1910243e-05 4.3352250e-06 9.4937500e-02 1.8686024e-03 8.8981562e-04 
1.05 2.2 10 5.1764571e-02 9.6646209e-06 3.5264457e-06 7.2760700e-02 2.0517912e-03 7.7530250e-04 
1.09 2.2 10 4.3701000e-02 8.4825872e-06 2.9657819e-06 5.8693029e-02 6.5892196e-04 6.4559877e-04 
1.2 2.2 10 2.7913629e-02 5.9441963e-06 1.9097496e-06 3.4779800e-02 9.4984641e-04 4.7300484e-04 
1.29 2.2 10 1.9670043e-02 4.2462949e-06 1.3467964e-06 2.2833614e-02 7.8162886e-04 3.3230252e-04 
1.4 2.2 10 1.3053300e-02 2.4213338e-06 8.9153448e-07 1.4129829e-02 6.9751288e-04 2.4316289e-04 
1.45 2.2 10 1.0894571e-02 1.3466512e-06 7.4626795e-07 1.1456286e-02 6.9139789e-04 2.2759009e-04 
1.49 2.2 10 9.4527357e-03 1.6631455e-06 6.4769306e-07 9.9319514e-03 6.4129431e-04 2.1464121e-04 
1.55 2.2 10 7.6679829e-03 9.7671043e-07 5.2617408e-07 8.1484343e-03 7.5332350e-04 1.6304991e-04 
1.6 2.2 10 6.4622843e-03 7.2239398e-07 4.4084242e-07 6.7299014e-03 3.1567657e-04 1.4664540e-04 
1.69 2.2 10 4.7836414e-03 4.3264729e-07 3.2727089e-07 5.0023086e-03 2.5154017e-04 1.2280978e-04 
1.8 2.2 10 3.3507029e-03 4.8467115e-07 2.2784397e-07 3.2779471e-03 1.7008439e-04 1.0289752e-04 
1.89 2.2 10 2.5262629e-03 5.3643570e-07 1.7140988e-07 2.4402586e-03 1.7005090e-04 7.7851328e-05 
2 2.2 10 1.8065571e-03 4.7373031e-07 1.2176607e-07 1.7789414e-03 1.0033587e-04 6.0353885e-05 
2.13 2.2 10 1.2317357e-03 1.8592296e-07 8.3135021e-08 1.3561171e-03 1.1558426e-04 5.1484027e-05 
2.2 2.2 10 1.0078557e-03 1.4753761e-07 6.8118693e-08 1.0701270e-03 1.7474439e-04 5.4505632e-05 
2.3 2.2 10 7.6152857e-04 6.8439456e-08 5.0821758e-08 8.6330229e-04 8.3423560e-05 3.6423362e-05 
2.4 2.2 10 5.7968943e-04 6.1395340e-08 3.8494446e-08 6.7596286e-04 1.1454917e-04 3.2819214e-05 
2.5 2.2 10 4.4430271e-04 6.4197718e-08 2.9483742e-08 5.1580157e-04 5.1588828e-05 2.5856197e-05 
2.55 2.2 10 3.8994643e-04 4.5900069e-08 2.5565774e-08 5.0331614e-04 7.2091795e-05 2.3601384e-05 
2.6 2.2 10 3.4280786e-04 4.1246397e-08 2.2374849e-08 3.8088357e-04 3.2498915e-05 1.9822915e-05 
2.7 2.2 10 2.6618643e-04 4.8576470e-08 1.7828456e-08 3.2315029e-04 4.4295946e-05 1.6933860e-05 
2.8 2.2 10 2.0792300e-04 3.9867638e-08 1.3729704e-08 2.8412229e-04 4.3762819e-05 1.5795404e-05 
2.9 2.2 10 1.6338543e-04 3.2832289e-08 1.0743213e-08 1.7853157e-04 3.7416836e-05 1.5218426e-05 
3 2.2 10 1.2908571e-04 2.2606663e-08 8.5033940e-09 1.6680457e-04 3.2339655e-05 1.0860426e-05 
3.1 2.2 10 1.0252729e-04 1.8667881e-08 6.6643063e-09 1.4483443e-04 2.2776674e-05 9.8462760e-06 
3.2 2.2 10 8.1858014e-05 1.6568078e-08 5.3404397e-09 1.1671600e-04 1.9704435e-05 8.5979920e-06 
3.33 2.2 10 6.1523629e-05 1.1962168e-08 3.9929917e-09 1.0084831e-04 1.4086710e-05 6.8649463e-06 
3.4 2.2 10 5.2925214e-05 9.8541403e-09 3.4121096e-09 7.9968543e-05 1.7198439e-05 6.2291396e-06 


==> datafiles/brahms-dAu-mu10-rcBKL01-e.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.5410457e+00 2.3645339e-04 1.3785349e-04 4.5044471e+01 7.2242186e-02 2.2015818e-02 
0.3 3.2 10 2.0932900e+00 1.4442002e-04 8.1059442e-05 1.9797971e+01 1.9852867e-02 1.0202483e-02 
0.35 3.2 10 1.3116914e+00 8.8386905e-05 5.0902939e-05 9.7518229e+00 1.2119498e-02 5.2301920e-03 
0.4 3.2 10 8.5865386e-01 7.7565509e-05 3.3356883e-05 5.2139443e+00 8.1355865e-03 3.2794380e-03 
0.45 3.2 10 5.8162886e-01 5.2086271e-05 2.2069774e-05 2.9788014e+00 5.3433281e-03 1.9939935e-03 
0.5 3.2 10 4.0498086e-01 3.0139810e-05 1.5502148e-05 1.7836971e+00 2.3471850e-03 1.2816447e-03 
0.55 3.2 10 2.8848814e-01 3.3395588e-05 1.0982419e-05 1.1114557e+00 2.5489598e-03 8.7188123e-04 
0.6 3.2 10 2.0944771e-01 1.7400446e-05 7.9735907e-06 7.1782357e-01 1.1395226e-03 5.9856114e-04 
0.65 3.2 10 1.5457029e-01 1.2521003e-05 5.8431582e-06 4.7640029e-01 1.4573481e-03 4.1443092e-04 
0.7 3.2 10 1.1568900e-01 1.1904381e-05 4.3626533e-06 3.2335657e-01 7.2615698e-04 3.0030323e-04 
0.75 3.2 10 8.7653214e-02 8.2982664e-06 3.2777821e-06 2.2358986e-01 6.1128119e-04 2.0733716e-04 
0.8 3.2 10 6.7138657e-02 5.8473088e-06 2.5031968e-06 1.5730014e-01 4.2075932e-04 1.3994117e-04 
0.85 3.2 10 5.1920300e-02 5.2038447e-06 1.9155380e-06 1.1269571e-01 2.9280989e-04 1.0879335e-04 
0.9 3.2 10 4.0495843e-02 3.8429368e-06 1.4745267e-06 8.1711771e-02 1.8181285e-04 8.9220306e-05 
0.95 3.2 10 3.1828457e-02 2.2783811e-06 1.1651734e-06 6.0131143e-02 1.0882727e-04 6.5810133e-05 
1 3.2 10 2.5191786e-02 2.3338678e-06 9.0724323e-07 4.4705029e-02 1.7368497e-04 5.2125490e-05 
1.05 3.2 10 2.0065243e-02 1.3069672e-06 7.2342901e-07 3.3555843e-02 9.7393984e-05 4.3958800e-05 
1.09 3.2 10 1.6795257e-02 1.2970925e-06 6.0276103e-07 2.6889686e-02 3.7395012e-05 3.5176976e-05 
1.2 3.2 10 1.0472957e-02 8.3299313e-07 3.6679373e-07 1.5001514e-02 4.9818311e-05 2.0848851e-05 
1.29 3.2 10 7.2321714e-03 6.9157023e-07 2.5045063e-07 9.5345843e-03 2.1188948e-05 1.3676689e-05 
1.4 3.2 10 4.6781057e-03 3.3750586e-07 1.6058899e-07 5.6370386e-03 4.2228779e-06 7.9251116e-06 
1.49 3.2 10 3.3148714e-03 2.4787258e-07 1.1226677e-07 3.7339843e-03 1.3816102e-05 5.6879697e-06 
1.6 3.2 10 2.2035457e-03 1.8844151e-07 7.3260832e-08 2.3168786e-03 7.2523443e-06 3.8817359e-06 
1.69 3.2 10 1.5923414e-03 1.0656032e-07 5.1901623e-08 1.5848171e-03 8.4044184e-06 2.9423606e-06 
1.8 3.2 10 1.0812086e-03 5.8414424e-08 3.4595954e-08 1.0148100e-03 2.8041602e-06 1.9401590e-06 
1.89 3.2 10 7.9348543e-04 4.7593088e-08 2.4781929e-08 7.1430243e-04 2.9996074e-06 1.3040875e-06 
2 3.2 10 5.4795386e-04 3.3824879e-08 1.6882292e-08 4.6774029e-04 2.0459349e-06 9.7852914e-07 
2.13 3.2 10 3.5736357e-04 3.3742119e-08 1.0880911e-08 2.9115329e-04 1.2984887e-06 6.5684594e-07 
2.2 3.2 10 2.8505071e-04 1.9681132e-08 8.5562021e-09 2.2601443e-04 1.0523849e-06 6.0573803e-07 
2.3 3.2 10 2.0729857e-04 1.4763441e-08 5.9876963e-09 1.5845000e-04 7.8885957e-07 4.1805185e-07 
2.4 3.2 10 1.5149114e-04 8.7084289e-09 4.3360049e-09 1.1283500e-04 7.6980406e-07 2.9886839e-07 
2.5 3.2 10 1.1119157e-04 7.8895436e-09 3.0669503e-09 8.0095443e-05 7.8010841e-07 2.0714606e-07 
2.55 3.2 10 9.5405257e-05 6.6004020e-09 2.5942091e-09 6.7761786e-05 3.1200596e-07 1.7447213e-07 
2.6 3.2 10 8.1937871e-05 5.7942618e-09 2.2524814e-09 5.7436886e-05 3.4461020e-07 1.6120120e-07 
2.7 3.2 10 6.0593343e-05 3.3839356e-09 1.6306552e-09 4.1329900e-05 1.2436003e-07 1.2445876e-07 
2.8 3.2 10 4.4953114e-05 2.7642765e-09 1.1889659e-09 2.9863200e-05 1.5686020e-07 9.0537788e-08 
2.9 3.2 10 3.3444000e-05 1.9405448e-09 8.7729997e-10 2.1774486e-05 1.5255584e-07 7.5334930e-08 
3 3.2 10 2.4942443e-05 1.6994597e-09 6.2687522e-10 1.5857157e-05 1.1130652e-07 4.9248261e-08 
3.1 3.2 10 1.8643443e-05 9.9836601e-10 4.5778656e-10 1.1611029e-05 9.9263196e-08 4.1594155e-08 
3.2 3.2 10 1.3961171e-05 8.8433072e-10 3.3392610e-10 8.4750900e-06 3.9484196e-08 2.7780901e-08 
3.31 3.2 10 1.0175271e-05 6.1112142e-10 2.3588041e-10 6.0131200e-06 4.0218851e-08 2.0806720e-08 
3.4 3.2 10 7.8633600e-06 3.3991596e-10 1.7917434e-10 4.5549043e-06 1.1562590e-08 1.7651910e-08 


==> datafiles/brahms-dAu-mu10-rcBKL01-r10.Y22.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.35 2.2 10 2.8924300e+00 0 2.0540217e-04 8.8290817e-01 0 1.2497114e-01 2.1992000e+01 0 3.7959912e-03 3.1712257e+03 0 4.4840998e-01
0.4 2.2 10 1.9185517e+00 0 1.3661603e-04 5.9615350e-01 0 9.5381977e-02 1.1909043e+01 0 2.1166018e-03 9.8502557e+02 0 1.4175061e-01
0.45 2.2 10 1.3160267e+00 0 9.4308603e-05 3.1305550e-01 0 1.0352011e-01 6.9199171e+00 0 1.2903438e-03 3.4619171e+02 0 5.2132137e-02
0.5 2.2 10 9.2749600e-01 0 6.6737800e-05 2.1429077e-01 0 6.6743362e-02 4.2486314e+00 0 8.2195918e-04 1.3396829e+02 0 2.1671501e-02
0.55 2.2 10 6.6843767e-01 0 4.8089493e-05 1.2179997e-01 0 5.1276844e-02 2.7277843e+00 0 5.4908551e-04 5.6007529e+01 0 9.6403341e-03
0.6 2.2 10 4.9086000e-01 0 3.5138111e-05 1.5588924e-01 0 3.6464441e-02 1.8176000e+00 0 3.8199820e-04 2.4933929e+01 0 4.2687668e-03
0.65 2.2 10 3.6629500e-01 0 2.6539455e-05 1.2712367e-01 0 3.0702632e-02 1.2497386e+00 0 2.7467970e-04 1.1706300e+01 0 2.1287557e-03
0.7 2.2 10 2.7710400e-01 0 2.0086720e-05 6.4566103e-02 0 2.0360277e-02 8.8231871e-01 0 1.9946482e-04 5.7538700e+00 0 1.1055550e-03
0.75 2.2 10 2.1222800e-01 0 1.5417149e-05 2.9421467e-02 0 1.7328240e-02 6.3722171e-01 0 1.4784973e-04 2.9440200e+00 0 6.0316388e-04
0.8 2.2 10 1.6429300e-01 0 1.2064199e-05 1.9199527e-02 0 1.3503418e-02 4.6950886e-01 0 1.0967198e-04 1.5644800e+00 0 3.2864275e-04
0.85 2.2 10 1.2840017e-01 0 9.3795926e-06 -3.5116467e-03 0 1.8907346e-02 3.5210100e-01 0 8.3462577e-05 8.6081543e-01 0 1.9196313e-04
0.9 2.2 10 1.0121133e-01 0 7.3672627e-06 -5.2999200e-03 0 1.5158143e-02 2.6810071e-01 0 6.7686082e-05 4.9108314e-01 0 1.2055283e-04
0.95 2.2 10 8.0389483e-02 0 5.8548467e-06 -1.3173928e-02 0 1.1404436e-02 2.0692257e-01 0 5.2291516e-05 2.9083300e-01 0 7.2159817e-05
1 2.2 10 6.4305033e-02 0 4.6835893e-06 -1.7225450e-02 0 1.2155796e-02 1.6165086e-01 0 4.1995656e-05 1.7953457e-01 0 4.7627275e-05
1.05 2.2 10 5.1763617e-02 0 3.7935912e-06 -6.1171050e-03 0 1.0708607e-02 1.2770629e-01 0 3.3523210e-05 1.1595314e-01 0 3.5176965e-05
1.09 2.2 10 4.3700100e-02 0 3.1894194e-06 -8.7776800e-03 0 6.9852170e-03 1.0654086e-01 0 2.8344653e-05 8.4537586e-02 0 2.6797886e-05
1.2 2.2 10 2.7913000e-02 0 2.0593025e-06 -9.6214483e-03 0 4.7670974e-03 6.6665314e-02 0 1.9268694e-05 4.1547557e-02 0 1.4589415e-05
1.29 2.2 10 1.9669517e-02 0 1.4518939e-06 -2.4602250e-03 0 3.5460867e-03 4.6757429e-02 0 1.4092081e-05 2.6989743e-02 0 9.8826167e-06
1.4 2.2 10 1.3052900e-02 0 9.6098155e-07 -2.7420750e-03 0 3.3062706e-03 3.1197143e-02 0 9.6931444e-06 1.8056557e-02 0 7.0569186e-06
1.45 2.2 10 1.0894200e-02 0 8.0583826e-07 -1.9548400e-03 0 2.0700705e-03 2.6201971e-02 0 8.1975895e-06 1.5486843e-02 0 5.6658783e-06
1.49 2.2 10 9.4528817e-03 0 7.0119489e-07 -8.1144983e-03 0 2.5439970e-03 2.2876229e-02 0 7.2000986e-06 1.3802057e-02 0 5.0441740e-06
1.55 2.2 10 7.6678183e-03 0 5.6677007e-07 -8.1136517e-03 0 1.9613950e-03 1.8767686e-02 0 6.0253894e-06 1.1755586e-02 0 4.6596237e-06
1.6 2.2 10 6.4621033e-03 0 4.7516869e-07 -4.8492033e-03 0 1.6725350e-03 1.5994214e-02 0 5.2255726e-06 1.0353829e-02 0 4.0625313e-06
1.69 2.2 10 4.7835433e-03 0 3.5354076e-07 -5.9877317e-03 0 1.2894485e-03 1.2140700e-02 0 3.9206513e-06 8.3199357e-03 0 3.1959464e-06
1.8 2.2 10 3.3506533e-03 0 2.4648128e-07 -2.5800450e-03 0 1.0028677e-03 8.8150829e-03 0 2.9182048e-06 6.4510100e-03 0 2.4534359e-06
1.89 2.2 10 2.5262600e-03 0 1.8519514e-07 -3.3083917e-03 0 7.7775921e-04 6.8699029e-03 0 2.3150083e-06 5.2716357e-03 0 2.0188584e-06
2 2.2 10 1.8065200e-03 0 1.3159030e-07 -2.4921060e-03 0 9.5301685e-04 5.1364286e-03 0 1.7620976e-06 4.1427600e-03 0 1.5980144e-06
2.13 2.2 10 1.2316800e-03 0 8.9891553e-08 -2.5064700e-03 0 5.1352183e-04 3.7081871e-03 0 1.2961503e-06 3.1368714e-03 0 1.2122846e-06
2.2 2.2 10 1.0078417e-03 0 7.3685083e-08 -3.3713617e-03 0 4.9202512e-04 3.1328886e-03 0 1.1066577e-06 2.7095300e-03 0 1.0498885e-06
2.3 2.2 10 7.6152933e-04 0 5.4921663e-08 -2.5579700e-03 0 3.7924385e-04 2.4816600e-03 0 8.9631677e-07 2.2043129e-03 0 8.6065508e-07
2.4 2.2 10 5.7967667e-04 0 4.1744362e-08 -1.9477900e-03 0 3.5717362e-04 1.9823100e-03 0 7.2590716e-07 1.8002043e-03 0 7.0766373e-07
2.5 2.2 10 4.4429217e-04 0 3.1855804e-08 -1.0069873e-03 0 3.7044995e-04 1.5957443e-03 0 5.9766558e-07 1.4757443e-03 0 5.8419037e-07
2.55 2.2 10 3.8993700e-04 0 2.7632539e-08 -1.7404712e-03 0 3.3203486e-04 1.4355386e-03 0 5.4082552e-07 1.3380043e-03 0 5.3535337e-07
2.6 2.2 10 3.4279967e-04 0 2.4165172e-08 -1.0691080e-03 0 2.6465317e-04 1.2933957e-03 0 4.9128062e-07 1.2141586e-03 0 4.8812055e-07
2.7 2.2 10 2.6617617e-04 0 1.9185198e-08 -9.1302333e-04 0 2.3172702e-04 1.0554171e-03 0 4.0592251e-07 1.0028671e-03 0 4.0377634e-07
2.8 2.2 10 2.0791150e-04 0 1.4745565e-08 -9.1844367e-04 0 1.7391497e-04 8.6646414e-04 0 3.3605332e-07 8.3116814e-04 0 3.3669899e-07
2.9 2.2 10 1.6338067e-04 0 1.1553121e-08 -8.5625450e-04 0 1.6831255e-04 7.1544300e-04 0 2.7981234e-07 6.9128943e-04 0 2.8166277e-07
3 2.2 10 1.2908267e-04 0 9.1723108e-09 -8.4736600e-04 0 1.2678149e-04 5.9360857e-04 0 2.3219786e-07 5.7692586e-04 0 2.3638937e-07
3.1 2.2 10 1.0252283e-04 0 7.1703359e-09 -6.4771333e-04 0 1.2698562e-04 4.9515614e-04 0 1.9530815e-07 4.8308743e-04 0 1.9900431e-07
3.2 2.2 10 8.1855650e-05 0 5.7496862e-09 -3.7705427e-04 0 9.7121969e-05 4.1495700e-04 0 1.6494487e-07 4.0582414e-04 0 1.6801097e-07
3.33 2.2 10 6.1522133e-05 0 4.3132279e-09 -5.4280717e-04 0 1.0055160e-04 3.3194757e-04 0 1.3313237e-07 3.2507429e-04 0 1.3523516e-07
3.4 2.2 10 5.2924317e-05 0 3.6820017e-09 -3.6398983e-04 0 9.0208978e-05 2.9520314e-04 0 1.1893014e-07 2.8903029e-04 0 1.2099975e-07


==> datafiles/brahms-dAu-mu10-rcBKL01-r10.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.25 3.2 10 3.5410457e+00 0 1.3785349e-04 1.2682457e+00 0 2.3840220e-02 1.3957643e+02 0 1.6827175e-02 9.5847929e+02 0 9.9575415e-02
0.3 3.2 10 2.0932900e+00 0 8.1059442e-05 7.6687814e-01 0 1.5539118e-02 6.0821171e+01 0 7.5554573e-03 1.6833057e+02 0 2.1560084e-02
0.35 3.2 10 1.3116914e+00 0 5.0902939e-05 4.7830129e-01 0 1.1171054e-02 2.9924271e+01 0 3.6868164e-03 3.9338929e+01 0 5.4901257e-03
0.4 3.2 10 8.5865386e-01 0 3.3356883e-05 3.1572729e-01 0 6.2405142e-03 1.6083814e+01 0 2.0119914e-03 1.2763957e+01 0 1.9031116e-03
0.45 3.2 10 5.8162886e-01 0 2.2069774e-05 2.1295729e-01 0 4.9481179e-03 9.2456571e+00 0 1.1632267e-03 5.8311943e+00 0 8.8594872e-04
0.5 3.2 10 4.0498086e-01 0 1.5502148e-05 1.5145286e-01 0 3.3379609e-03 5.6063657e+00 0 7.2657892e-04 3.4258129e+00 0 5.4394408e-04
0.55 3.2 10 2.8848814e-01 0 1.0982419e-05 1.0387579e-01 0 2.6302092e-03 3.5483557e+00 0 4.5994447e-04 2.2929314e+00 0 3.4614029e-04
0.6 3.2 10 2.0944771e-01 0 7.9735907e-06 7.5467100e-02 0 2.2153810e-03 2.3279543e+00 0 3.0763672e-04 1.6274929e+00 0 2.4159113e-04
0.65 3.2 10 1.5457029e-01 0 5.8431582e-06 5.5940429e-02 0 1.6725486e-03 1.5730329e+00 0 2.1716676e-04 1.1865543e+00 0 1.7624326e-04
0.7 3.2 10 1.1568900e-01 0 4.3626533e-06 3.9786500e-02 0 1.1730662e-03 1.0902414e+00 0 1.5374922e-04 8.7745057e-01 0 1.2850754e-04
0.75 3.2 10 8.7653214e-02 0 3.2777821e-06 2.9329371e-02 0 8.4842454e-04 7.7226143e-01 0 1.0846138e-04 6.5524743e-01 0 9.8418791e-05
0.8 3.2 10 6.7138657e-02 0 2.5031968e-06 2.1623557e-02 0 7.1816047e-04 5.5735514e-01 0 8.0409676e-05 4.9328286e-01 0 7.4550693e-05
0.85 3.2 10 5.1920300e-02 0 1.9155380e-06 1.5638529e-02 0 6.8390969e-04 4.0904057e-01 0 6.0752485e-05 3.7404929e-01 0 5.8809242e-05
0.9 3.2 10 4.0495843e-02 0 1.4745267e-06 1.2962829e-02 0 4.7746219e-04 3.0457343e-01 0 4.6233686e-05 2.8566557e-01 0 4.5340885e-05
0.95 3.2 10 3.1828457e-02 0 1.1651734e-06 8.1338300e-03 0 4.2087508e-04 2.2978371e-01 0 3.4919948e-05 2.1967543e-01 0 3.5503437e-05
1 3.2 10 2.5191786e-02 0 9.0724323e-07 6.7242857e-03 0 3.4138635e-04 1.7538929e-01 0 2.7625192e-05 1.6999571e-01 0 2.7483368e-05
1.05 3.2 10 2.0065243e-02 0 7.2342901e-07 4.7229243e-03 0 2.6586737e-04 1.3526129e-01 0 2.1564666e-05 1.3240543e-01 0 2.1613247e-05
1.09 3.2 10 1.6795257e-02 0 6.0276103e-07 3.3852306e-03 0 2.7934752e-04 1.1063329e-01 0 1.7792052e-05 1.0888271e-01 0 1.7568094e-05
1.2 3.2 10 1.0472957e-02 0 3.6679373e-07 2.0248557e-03 0 1.7279869e-04 6.5455243e-02 0 1.0357346e-05 6.4784629e-02 0 1.0662816e-05
1.29 3.2 10 7.2321714e-03 0 2.5045063e-07 1.2530973e-03 0 1.1121943e-04 4.3739729e-02 0 7.0733382e-06 4.3171371e-02 0 7.2389245e-06
1.4 3.2 10 4.6781057e-03 0 1.6058899e-07 5.0199043e-04 0 7.7256415e-05 2.7458171e-02 0 4.6852152e-06 2.6843500e-02 0 4.6165042e-06
1.49 3.2 10 3.3148714e-03 0 1.1226677e-07 2.3335434e-04 0 6.0615369e-05 1.9125457e-02 0 3.3201820e-06 1.8474229e-02 0 3.3318179e-06
1.6 3.2 10 2.2035457e-03 0 7.3260832e-08 1.0357040e-04 0 4.7715431e-05 1.2536929e-02 0 2.1835928e-06 1.1899114e-02 0 2.1906504e-06
1.69 3.2 10 1.5923414e-03 0 5.1901623e-08 -7.9865357e-06 0 3.1156380e-05 9.0061300e-03 0 1.6272514e-06 8.4055100e-03 0 1.5598957e-06
1.8 3.2 10 1.0812086e-03 0 3.4595954e-08 -6.8287257e-05 0 2.5152375e-05 6.1024586e-03 0 1.1188687e-06 5.5698157e-03 0 1.0397531e-06
1.89 3.2 10 7.9348543e-04 0 2.4781929e-08 -9.0070043e-05 0 1.6920835e-05 4.4884757e-03 0 8.4393647e-07 4.0180386e-03 0 7.5880187e-07
2 3.2 10 5.4795386e-04 0 1.6882292e-08 -1.3998614e-04 0 1.4840903e-05 3.1203200e-03 0 5.7848670e-07 2.7242829e-03 0 5.2964698e-07
2.13 3.2 10 3.5736357e-04 0 1.0880911e-08 -1.0402989e-04 0 1.0065112e-05 2.0612500e-03 0 3.8876631e-07 1.7449343e-03 0 3.4538892e-07
2.2 3.2 10 2.8505071e-04 0 8.5562021e-09 -8.5491471e-05 0 7.5992248e-06 1.6585114e-03 0 3.1287256e-07 1.3800914e-03 0 2.7774270e-07
2.3 3.2 10 2.0729857e-04 0 5.9876963e-09 -7.8709757e-05 0 5.6419832e-06 1.2235614e-03 0 2.3375427e-07 9.9317829e-04 0 2.0068970e-07
2.4 3.2 10 1.5149114e-04 0 4.3360049e-09 -6.9414929e-05 0 4.4238285e-06 9.0878229e-04 0 1.7906276e-07 7.1902643e-04 0 1.4660182e-07
2.5 3.2 10 1.1119157e-04 0 3.0669503e-09 -5.4819871e-05 0 4.0322103e-06 6.7896671e-04 0 1.3385039e-07 5.2322729e-04 0 1.0784383e-07
2.55 3.2 10 9.5405257e-05 0 2.5942091e-09 -5.8343043e-05 0 3.5767832e-06 5.8803686e-04 0 1.1659535e-07 4.4717386e-04 0 9.1986438e-08
2.6 3.2 10 8.1937871e-05 0 2.2524814e-09 -5.4309571e-05 0 3.2383115e-06 5.0991357e-04 0 1.0169949e-07 3.8265157e-04 0 7.9686833e-08
2.7 3.2 10 6.0593343e-05 0 1.6306552e-09 -4.1268214e-05 0 2.1857747e-06 3.8474071e-04 0 7.7598525e-08 2.8110400e-04 0 5.8599479e-08
2.8 3.2 10 4.4953114e-05 0 1.1889659e-09 -3.5676300e-05 0 1.8568788e-06 2.9149929e-04 0 5.9414809e-08 2.0725400e-04 0 4.3918773e-08
2.9 3.2 10 3.3444000e-05 0 8.7729997e-10 -3.1748514e-05 0 1.3914203e-06 2.2166471e-04 0 4.5615499e-08 1.5332871e-04 0 3.2803029e-08
3 3.2 10 2.4942443e-05 0 6.2687522e-10 -2.3986529e-05 0 1.1901120e-06 1.6910329e-04 0 3.5776616e-08 1.1376114e-04 0 2.4542440e-08
3.1 3.2 10 1.8643443e-05 0 4.5778656e-10 -2.0332371e-05 0 9.1112165e-07 1.2936986e-04 0 2.7605201e-08 8.4611143e-05 0 1.8410485e-08
3.2 3.2 10 1.3961171e-05 0 3.3392610e-10 -1.5689357e-05 0 7.6785026e-07 9.9213214e-05 0 2.1337369e-08 6.3059971e-05 0 1.3828388e-08
3.31 3.2 10 1.0175271e-05 0 2.3588041e-10 -1.2262743e-05 0 5.2321322e-07 7.4280686e-05 0 1.6393096e-08 4.5729286e-05 0 1.0328023e-08
3.4 3.2 10 7.8633600e-06 0 1.7917434e-10 -1.0988871e-05 0 4.3092565e-07 5.8702943e-05 0 1.3038125e-08 3.5189657e-05 0 7.8830911e-09


==> datafiles/brahms-dAu-mu10-rcBKL01-r3.Y22.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.35 2.2 10 2.8924300e+00 0 2.0540217e-04 8.8290817e-01 0 1.2497114e-01 3.0710143e+00 0 5.3038064e-04 5.3396757e+01 0 7.6679020e-03
0.4 2.2 10 1.9185517e+00 0 1.3661603e-04 5.9615350e-01 0 9.5381977e-02 1.6637200e+00 0 2.9588674e-04 2.0416200e+01 0 3.1167592e-03
0.45 2.2 10 1.3160267e+00 0 9.4308603e-05 3.1305550e-01 0 1.0352011e-01 9.6703214e-01 0 1.7858668e-04 8.5334414e+00 0 1.4079604e-03
0.5 2.2 10 9.2749600e-01 0 6.6737800e-05 2.1429077e-01 0 6.6743362e-02 5.9404057e-01 0 1.1501539e-04 3.8292200e+00 0 6.6083303e-04
0.55 2.2 10 6.6843767e-01 0 4.8089493e-05 1.2179997e-01 0 5.1276844e-02 3.8155429e-01 0 7.6871363e-05 1.8214786e+00 0 3.2323999e-04
0.6 2.2 10 4.9086000e-01 0 3.5138111e-05 1.5588924e-01 0 3.6464441e-02 2.5434500e-01 0 5.3514651e-05 9.0941971e-01 0 1.7772089e-04
0.65 2.2 10 3.6629500e-01 0 2.6539455e-05 1.2712367e-01 0 3.0702632e-02 1.7493357e-01 0 3.8116357e-05 4.7422000e-01 0 9.5346328e-05
0.7 2.2 10 2.7710400e-01 0 2.0086720e-05 6.4566103e-02 0 2.0360277e-02 1.2356614e-01 0 2.7957044e-05 2.5697143e-01 0 5.5417347e-05
0.75 2.2 10 2.1222800e-01 0 1.5417149e-05 2.9421467e-02 0 1.7328240e-02 8.9276571e-02 0 2.0728036e-05 1.4452629e-01 0 3.1652994e-05
0.8 2.2 10 1.6429300e-01 0 1.2064199e-05 1.9199527e-02 0 1.3503418e-02 6.5805400e-02 0 1.5381880e-05 8.4348957e-02 0 2.0765224e-05
0.85 2.2 10 1.2840017e-01 0 9.3795926e-06 -3.5116467e-03 0 1.8907346e-02 4.9367700e-02 0 1.1990469e-05 5.1054071e-02 0 1.3128181e-05
0.9 2.2 10 1.0121133e-01 0 7.3672627e-06 -5.2999200e-03 0 1.5158143e-02 3.7606129e-02 0 9.5003551e-06 3.2127529e-02 0 8.5924592e-06
0.95 2.2 10 8.0389483e-02 0 5.8548467e-06 -1.3173928e-02 0 1.1404436e-02 2.9036057e-02 0 7.3419463e-06 2.1080657e-02 0 6.3531878e-06
1 2.2 10 6.4305033e-02 0 4.6835893e-06 -1.7225450e-02 0 1.2155796e-02 2.2692200e-02 0 5.8997272e-06 1.4425100e-02 0 4.4703726e-06
1.05 2.2 10 5.1763617e-02 0 3.7935912e-06 -6.1171050e-03 0 1.0708607e-02 1.7934057e-02 0 4.7148080e-06 1.0293286e-02 0 3.2995252e-06
1.09 2.2 10 4.3700100e-02 0 3.1894194e-06 -8.7776800e-03 0 6.9852170e-03 1.4966429e-02 0 3.9868251e-06 8.1066729e-03 0 2.9156822e-06
1.2 2.2 10 2.7913000e-02 0 2.0593025e-06 -9.6214483e-03 0 4.7670974e-03 9.3727686e-03 0 2.7119765e-06 4.7187943e-03 0 1.7868874e-06
1.29 2.2 10 1.9669517e-02 0 1.4518939e-06 -2.4602250e-03 0 3.5460867e-03 6.5785971e-03 0 1.9883141e-06 3.3487357e-03 0 1.2802761e-06
1.4 2.2 10 1.3052900e-02 0 9.6098155e-07 -2.7420750e-03 0 3.3062706e-03 4.3928457e-03 0 1.3659631e-06 2.3747557e-03 0 8.6729149e-07
1.45 2.2 10 1.0894200e-02 0 8.0583826e-07 -1.9548400e-03 0 2.0700705e-03 3.6908686e-03 0 1.1556769e-06 2.0671071e-03 0 8.3081456e-07
1.49 2.2 10 9.4528817e-03 0 7.0119489e-07 -8.1144983e-03 0 2.5439970e-03 3.2233600e-03 0 1.0159214e-06 1.8593157e-03 0 7.6906074e-07
1.55 2.2 10 7.6678183e-03 0 5.6677007e-07 -8.1136517e-03 0 1.9613950e-03 2.6456743e-03 0 8.4992340e-07 1.5991814e-03 0 6.3991525e-07
1.6 2.2 10 6.4621033e-03 0 4.7516869e-07 -4.8492033e-03 0 1.6725350e-03 2.2555271e-03 0 7.3779695e-07 1.4162457e-03 0 5.5800049e-07
1.69 2.2 10 4.7835433e-03 0 3.5354076e-07 -5.9877317e-03 0 1.2894485e-03 1.7132500e-03 0 5.5429686e-07 1.1478286e-03 0 4.5214105e-07
1.8 2.2 10 3.3506533e-03 0 2.4648128e-07 -2.5800450e-03 0 1.0028677e-03 1.2449871e-03 0 4.1261669e-07 8.9727714e-04 0 3.4599368e-07
1.89 2.2 10 2.5262600e-03 0 1.8519514e-07 -3.3083917e-03 0 7.7775921e-04 9.7090543e-04 0 3.2736161e-07 7.3786057e-04 0 2.8641749e-07
2 2.2 10 1.8065200e-03 0 1.3159030e-07 -2.4921060e-03 0 9.5301685e-04 7.2649714e-04 0 2.4936896e-07 5.8423786e-04 0 2.2878099e-07
2.13 2.2 10 1.2316800e-03 0 8.9891553e-08 -2.5064700e-03 0 5.1352183e-04 5.2499614e-04 0 1.8361699e-07 4.4668457e-04 0 1.7626638e-07
2.2 2.2 10 1.0078417e-03 0 7.3685083e-08 -3.3713617e-03 0 4.9202512e-04 4.4377329e-04 0 1.5684457e-07 3.8772157e-04 0 1.5259414e-07
2.3 2.2 10 7.6152933e-04 0 5.4921663e-08 -2.5579700e-03 0 3.7924385e-04 3.5178357e-04 0 1.2711390e-07 3.1785257e-04 0 1.2584555e-07
2.4 2.2 10 5.7967667e-04 0 4.1744362e-08 -1.9477900e-03 0 3.5717362e-04 2.8120557e-04 0 1.0295357e-07 2.6172314e-04 0 1.0354652e-07
2.5 2.2 10 4.4429217e-04 0 3.1855804e-08 -1.0069873e-03 0 3.7044995e-04 2.2652200e-04 0 8.3959837e-08 2.1619843e-04 0 8.6025082e-08
2.55 2.2 10 3.8993700e-04 0 2.7632539e-08 -1.7404712e-03 0 3.3203486e-04 2.0386600e-04 0 7.6805720e-08 1.9676700e-04 0 7.8498121e-08
2.6 2.2 10 3.4279967e-04 0 2.4165172e-08 -1.0691080e-03 0 2.6465317e-04 1.8375729e-04 0 6.9637209e-08 1.7924229e-04 0 7.1691301e-08
2.7 2.2 10 2.6617617e-04 0 1.9185198e-08 -9.1302333e-04 0 2.3172702e-04 1.5004886e-04 0 5.7714139e-08 1.4912843e-04 0 5.9981048e-08
2.8 2.2 10 2.0791150e-04 0 1.4745565e-08 -9.1844367e-04 0 1.7391497e-04 1.2328514e-04 0 4.7732404e-08 1.2448857e-04 0 5.0721547e-08
2.9 2.2 10 1.6338067e-04 0 1.1553121e-08 -8.5625450e-04 0 1.6831255e-04 1.0186414e-04 0 3.9812918e-08 1.0427743e-04 0 4.2693279e-08
3 2.2 10 1.2908267e-04 0 9.1723108e-09 -8.4736600e-04 0 1.2678149e-04 8.4579771e-05 0 3.3059294e-08 8.7629957e-05 0 3.6042729e-08
3.1 2.2 10 1.0252283e-04 0 7.1703359e-09 -6.4771333e-04 0 1.2698562e-04 7.0603871e-05 0 2.7820696e-08 7.3871214e-05 0 3.0512819e-08
3.2 2.2 10 8.1855650e-05 0 5.7496862e-09 -3.7705427e-04 0 9.7121969e-05 5.9211929e-05 0 2.3507348e-08 6.2462500e-05 0 2.5896627e-08
3.33 2.2 10 6.1522133e-05 0 4.3132279e-09 -5.4280717e-04 0 1.0055160e-04 4.7412157e-05 0 1.8990914e-08 5.0444200e-05 0 2.1000633e-08
3.4 2.2 10 5.2924317e-05 0 3.6820017e-09 -3.6398983e-04 0 9.0208978e-05 4.2185571e-05 0 1.6971595e-08 4.5050500e-05 0 1.8796093e-08


==> datafiles/brahms-dAu-mu10-rcBKL01-r3.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.25 3.2 10 3.5410457e+00 0 1.3785349e-04 1.2682457e+00 0 2.3840220e-02 1.9552371e+01 0 2.3564511e-03 4.1977643e+01 0 5.0907610e-03
0.3 3.2 10 2.0932900e+00 0 8.1059442e-05 7.6687814e-01 0 1.5539118e-02 8.5295686e+00 0 1.0601069e-03 9.6721129e+00 0 1.2612990e-03
0.35 3.2 10 1.3116914e+00 0 5.0902939e-05 4.7830129e-01 0 1.1171054e-02 4.2013129e+00 0 5.2887419e-04 3.0080614e+00 0 4.6041452e-04
0.4 3.2 10 8.5865386e-01 0 3.3356883e-05 3.1572729e-01 0 6.2405142e-03 2.2605357e+00 0 2.8440865e-04 1.2789529e+00 0 1.9916755e-04
0.45 3.2 10 5.8162886e-01 0 2.2069774e-05 2.1295729e-01 0 4.9481179e-03 1.3007914e+00 0 1.6380026e-04 7.0205386e-01 0 1.1239253e-04
0.5 3.2 10 4.0498086e-01 0 1.5502148e-05 1.5145286e-01 0 3.3379609e-03 7.8976243e-01 0 1.0138355e-04 4.5000529e-01 0 7.2166773e-05
0.55 3.2 10 2.8848814e-01 0 1.0982419e-05 1.0387579e-01 0 2.6302092e-03 5.0030014e-01 0 6.4521579e-05 3.1208586e-01 0 5.0261184e-05
0.6 3.2 10 2.0944771e-01 0 7.9735907e-06 7.5467100e-02 0 2.2153810e-03 3.2849286e-01 0 4.4237569e-05 2.2503800e-01 0 3.4031697e-05
0.65 3.2 10 1.5457029e-01 0 5.8431582e-06 5.5940429e-02 0 1.6725486e-03 2.2220043e-01 0 3.0708580e-05 1.6572529e-01 0 2.5170945e-05
0.7 3.2 10 1.1568900e-01 0 4.3626533e-06 3.9786500e-02 0 1.1730662e-03 1.5415100e-01 0 2.1753441e-05 1.2364871e-01 0 1.9414118e-05
0.75 3.2 10 8.7653214e-02 0 3.2777821e-06 2.9329371e-02 0 8.4842454e-04 1.0928257e-01 0 1.5070679e-05 9.3201557e-02 0 1.4198220e-05
0.8 3.2 10 6.7138657e-02 0 2.5031968e-06 2.1623557e-02 0 7.1816047e-04 7.8953471e-02 0 1.1402478e-05 7.0819086e-02 0 1.1214034e-05
0.85 3.2 10 5.1920300e-02 0 1.9155380e-06 1.5638529e-02 0 6.8390969e-04 5.7992229e-02 0 8.7330980e-06 5.4226271e-02 0 8.6609942e-06
0.9 3.2 10 4.0495843e-02 0 1.4745267e-06 1.2962829e-02 0 4.7746219e-04 4.3226829e-02 0 6.5167386e-06 4.1816443e-02 0 6.7534700e-06
0.95 3.2 10 3.1828457e-02 0 1.1651734e-06 8.1338300e-03 0 4.2087508e-04 3.2640086e-02 0 4.9653971e-06 3.2459114e-02 0 5.1513595e-06
1 3.2 10 2.5191786e-02 0 9.0724323e-07 6.7242857e-03 0 3.4138635e-04 2.4935986e-02 0 3.9340059e-06 2.5353586e-02 0 4.0898385e-06
1.05 3.2 10 2.0065243e-02 0 7.2342901e-07 4.7229243e-03 0 2.6586737e-04 1.9248043e-02 0 3.0746522e-06 1.9925129e-02 0 3.2393009e-06
1.09 3.2 10 1.6795257e-02 0 6.0276103e-07 3.3852306e-03 0 2.7934752e-04 1.5754714e-02 0 2.5356302e-06 1.6499971e-02 0 2.6989586e-06
1.2 3.2 10 1.0472957e-02 0 3.6679373e-07 2.0248557e-03 0 1.7279869e-04 9.3393957e-03 0 1.4802241e-06 9.9970186e-03 0 1.6677077e-06
1.29 3.2 10 7.2321714e-03 0 2.5045063e-07 1.2530973e-03 0 1.1121943e-04 6.2509143e-03 0 1.0124243e-06 6.7542843e-03 0 1.1410563e-06
1.4 3.2 10 4.6781057e-03 0 1.6058899e-07 5.0199043e-04 0 7.7256415e-05 3.9317443e-03 0 6.7207906e-07 4.2642100e-03 0 7.4100106e-07
1.49 3.2 10 3.3148714e-03 0 1.1226677e-07 2.3335434e-04 0 6.0615369e-05 2.7426729e-03 0 4.7500418e-07 2.9688071e-03 0 5.4130053e-07
1.6 3.2 10 2.2035457e-03 0 7.3260832e-08 1.0357040e-04 0 4.7715431e-05 1.8015571e-03 0 3.1414434e-07 1.9373671e-03 0 3.5749318e-07
1.69 3.2 10 1.5923414e-03 0 5.1901623e-08 -7.9865357e-06 0 3.1156380e-05 1.2960571e-03 0 2.3357815e-07 1.3820586e-03 0 2.5785765e-07
1.8 3.2 10 1.0812086e-03 0 3.4595954e-08 -6.8287257e-05 0 2.5152375e-05 8.8009329e-04 0 1.6363067e-07 9.2622143e-04 0 1.7318723e-07
1.89 3.2 10 7.9348543e-04 0 2.4781929e-08 -9.0070043e-05 0 1.6920835e-05 6.4828743e-04 0 1.1835135e-07 6.7384557e-04 0 1.2759514e-07
2 3.2 10 5.4795386e-04 0 1.6882292e-08 -1.3998614e-04 0 1.4840903e-05 4.5165129e-04 0 8.3744842e-08 4.6147414e-04 0 9.0917842e-08
2.13 3.2 10 3.5736357e-04 0 1.0880911e-08 -1.0402989e-04 0 1.0065112e-05 2.9908314e-04 0 5.6445158e-08 2.9874243e-04 0 5.8631731e-08
2.2 3.2 10 2.8505071e-04 0 8.5562021e-09 -8.5491471e-05 0 7.5992248e-06 2.4097543e-04 0 4.5865291e-08 2.3762329e-04 0 4.7112953e-08
2.3 3.2 10 2.0729857e-04 0 5.9876963e-09 -7.8709757e-05 0 5.6419832e-06 1.7811971e-04 0 3.3746622e-08 1.7225571e-04 0 3.4517794e-08
2.4 3.2 10 1.5149114e-04 0 4.3360049e-09 -6.9414929e-05 0 4.4238285e-06 1.3255543e-04 0 2.5863647e-08 1.2562671e-04 0 2.5784578e-08
2.5 3.2 10 1.1119157e-04 0 3.0669503e-09 -5.4819871e-05 0 4.0322103e-06 9.9230929e-05 0 1.9584844e-08 9.2051614e-05 0 1.9057513e-08
2.55 3.2 10 9.5405257e-05 0 2.5942091e-09 -5.8343043e-05 0 3.5767832e-06 8.6029500e-05 0 1.7073705e-08 7.8943557e-05 0 1.6428568e-08
2.6 3.2 10 8.1937871e-05 0 2.2524814e-09 -5.4309571e-05 0 3.2383115e-06 7.4677086e-05 0 1.4903603e-08 6.7776000e-05 0 1.4171680e-08
2.7 3.2 10 6.0593343e-05 0 1.6306552e-09 -4.1268214e-05 0 2.1857747e-06 5.6463871e-05 0 1.1396875e-08 5.0100943e-05 0 1.0576386e-08
2.8 3.2 10 4.4953114e-05 0 1.1889659e-09 -3.5676300e-05 0 1.8568788e-06 4.2871943e-05 0 8.7468270e-09 3.7164986e-05 0 7.8929699e-09
2.9 3.2 10 3.3444000e-05 0 8.7729997e-10 -3.1748514e-05 0 1.3914203e-06 3.2673029e-05 0 6.7329239e-09 2.7666286e-05 0 5.9335680e-09
3 3.2 10 2.4942443e-05 0 6.2687522e-10 -2.3986529e-05 0 1.1901120e-06 2.4982114e-05 0 5.1959077e-09 2.0647471e-05 0 4.4693160e-09
3.1 3.2 10 1.8643443e-05 0 4.5778656e-10 -2.0332371e-05 0 9.1112165e-07 1.9156457e-05 0 4.0925927e-09 1.5444943e-05 0 3.3692588e-09
3.2 3.2 10 1.3961171e-05 0 3.3392610e-10 -1.5689357e-05 0 7.6785026e-07 1.4726143e-05 0 3.1728981e-09 1.1575629e-05 0 2.5445730e-09
3.31 3.2 10 1.0175271e-05 0 2.3588041e-10 -1.2262743e-05 0 5.2321322e-07 1.1055271e-05 0 2.4444796e-09 8.4451643e-06 0 1.9093275e-09
3.4 3.2 10 7.8633600e-06 0 1.7917434e-10 -1.0988871e-05 0 4.3092565e-07 8.7574243e-06 0 1.9596709e-09 6.5312986e-06 0 1.4896659e-09


==> datafiles/brahms-dAu-mu10-rcBKL01-r6.Y22.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.35 2.2 10 2.8924300e+00 0 2.0540217e-04 8.8290817e-01 0 1.2497114e-01 1.0020000e+01 0 1.7300114e-03 3.9573757e+02 0 5.6077452e-02
0.4 2.2 10 1.9185517e+00 0 1.3661603e-04 5.9615350e-01 0 9.5381977e-02 5.4271400e+00 0 9.6488251e-04 1.4070114e+02 0 2.0874058e-02
0.45 2.2 10 1.3160267e+00 0 9.4308603e-05 3.1305550e-01 0 1.0352011e-01 3.1538329e+00 0 5.8223966e-04 5.5343243e+01 0 8.9498861e-03
0.5 2.2 10 9.2749600e-01 0 6.6737800e-05 2.1429077e-01 0 6.6743362e-02 1.9369600e+00 0 3.7487600e-04 2.3557529e+01 0 3.8719399e-03
0.55 2.2 10 6.6843767e-01 0 4.8089493e-05 1.2179997e-01 0 5.1276844e-02 1.2438543e+00 0 2.5048771e-04 1.0691929e+01 0 1.8377718e-03
0.6 2.2 10 4.9086000e-01 0 3.5138111e-05 1.5588924e-01 0 3.6464441e-02 8.2898429e-01 0 1.7432847e-04 5.1171129e+00 0 9.6890966e-04
0.65 2.2 10 3.6629500e-01 0 2.6539455e-05 1.2712367e-01 0 3.0702632e-02 5.7004000e-01 0 1.2417589e-04 2.5646971e+00 0 4.9944852e-04
0.7 2.2 10 2.7710400e-01 0 2.0086720e-05 6.4566103e-02 0 2.0360277e-02 4.0257129e-01 0 9.1045989e-05 1.3384343e+00 0 2.6847560e-04
0.75 2.2 10 2.1222800e-01 0 1.5417149e-05 2.9421467e-02 0 1.7328240e-02 2.9079871e-01 0 6.7492994e-05 7.2463286e-01 0 1.5501840e-04
0.8 2.2 10 1.6429300e-01 0 1.2064199e-05 1.9199527e-02 0 1.3503418e-02 2.1430343e-01 0 5.0076261e-05 4.0672657e-01 0 9.1747732e-05
0.85 2.2 10 1.2840017e-01 0 9.3795926e-06 -3.5116467e-03 0 1.8907346e-02 1.6073914e-01 0 3.9027301e-05 2.3646200e-01 0 5.6800440e-05
0.9 2.2 10 1.0121133e-01 0 7.3672627e-06 -5.2999200e-03 0 1.5158143e-02 1.2241957e-01 0 3.0916302e-05 1.4270386e-01 0 3.7475380e-05
0.95 2.2 10 8.0389483e-02 0 5.8548467e-06 -1.3173928e-02 0 1.1404436e-02 9.4502343e-02 0 2.3887656e-05 8.9560629e-02 0 2.4990704e-05
1 2.2 10 6.4305033e-02 0 4.6835893e-06 -1.7225450e-02 0 1.2155796e-02 7.3840586e-02 0 1.9190979e-05 5.8669271e-02 0 1.7434548e-05
1.05 2.2 10 5.1763617e-02 0 3.7935912e-06 -6.1171050e-03 0 1.0708607e-02 5.8345986e-02 0 1.5327980e-05 4.0173429e-02 0 1.2832252e-05
1.09 2.2 10 4.3700100e-02 0 3.1894194e-06 -8.7776800e-03 0 6.9852170e-03 4.8683371e-02 0 1.2959968e-05 3.0622800e-02 0 9.9265096e-06
1.2 2.2 10 2.7913000e-02 0 2.0593025e-06 -9.6214483e-03 0 4.7670974e-03 3.0474943e-02 0 8.8129393e-06 1.6667986e-02 0 5.8990934e-06
1.29 2.2 10 1.9669517e-02 0 1.4518939e-06 -2.4602250e-03 0 3.5460867e-03 2.1382329e-02 0 6.4586306e-06 1.1425071e-02 0 4.3429182e-06
1.4 2.2 10 1.3052900e-02 0 9.6098155e-07 -2.7420750e-03 0 3.3062706e-03 1.4271857e-02 0 4.4360213e-06 7.9206214e-03 0 2.9115751e-06
1.45 2.2 10 1.0894200e-02 0 8.0583826e-07 -1.9548400e-03 0 2.0700705e-03 1.1988900e-02 0 3.7525074e-06 6.8526814e-03 0 2.5944264e-06
1.49 2.2 10 9.4528817e-03 0 7.0119489e-07 -8.1144983e-03 0 2.5439970e-03 1.0468686e-02 0 3.2974692e-06 6.1409700e-03 0 2.5347483e-06
1.55 2.2 10 7.6678183e-03 0 5.6677007e-07 -8.1136517e-03 0 1.9613950e-03 8.5904657e-03 0 2.7582987e-06 5.2588929e-03 0 2.0724794e-06
1.6 2.2 10 6.4621033e-03 0 4.7516869e-07 -4.8492033e-03 0 1.6725350e-03 7.3222729e-03 0 2.3938587e-06 4.6459914e-03 0 1.8047772e-06
1.69 2.2 10 4.7835433e-03 0 3.5354076e-07 -5.9877317e-03 0 1.2894485e-03 5.5599014e-03 0 1.7977202e-06 3.7505529e-03 0 1.4548677e-06
1.8 2.2 10 3.3506533e-03 0 2.4648128e-07 -2.5800450e-03 0 1.0028677e-03 4.0385629e-03 0 1.3377015e-06 2.9201757e-03 0 1.1204294e-06
1.89 2.2 10 2.5262600e-03 0 1.8519514e-07 -3.3083917e-03 0 7.7775921e-04 3.1484014e-03 0 1.0613012e-06 2.3946486e-03 0 9.2216240e-07
2 2.2 10 1.8065200e-03 0 1.3159030e-07 -2.4921060e-03 0 9.5301685e-04 2.3548743e-03 0 8.0805764e-07 1.8887100e-03 0 7.3435979e-07
2.13 2.2 10 1.2316800e-03 0 8.9891553e-08 -2.5064700e-03 0 5.1352183e-04 1.7008786e-03 0 5.9470353e-07 1.4368814e-03 0 5.6576455e-07
2.2 2.2 10 1.0078417e-03 0 7.3685083e-08 -3.3713617e-03 0 4.9202512e-04 1.4373529e-03 0 5.0787200e-07 1.2445857e-03 0 4.8520550e-07
2.3 2.2 10 7.6152933e-04 0 5.4921663e-08 -2.5579700e-03 0 3.7924385e-04 1.1389771e-03 0 4.1145428e-07 1.0164386e-03 0 3.9919979e-07
2.4 2.2 10 5.7967667e-04 0 4.1744362e-08 -1.9477900e-03 0 3.5717362e-04 9.1011857e-04 0 3.3323720e-07 8.3330200e-04 0 3.2954729e-07
2.5 2.2 10 4.4429217e-04 0 3.1855804e-08 -1.0069873e-03 0 3.7044995e-04 7.3286029e-04 0 2.7161327e-07 6.8585457e-04 0 2.7152923e-07
2.55 2.2 10 3.8993700e-04 0 2.7632539e-08 -1.7404712e-03 0 3.3203486e-04 6.5943486e-04 0 2.4844780e-07 6.2301857e-04 0 2.4741042e-07
2.6 2.2 10 3.4279967e-04 0 2.4165172e-08 -1.0691080e-03 0 2.6465317e-04 5.9429329e-04 0 2.2535679e-07 5.6645171e-04 0 2.2571635e-07
2.7 2.2 10 2.6617617e-04 0 1.9185198e-08 -9.1302333e-04 0 2.3172702e-04 4.8507814e-04 0 1.8657718e-07 4.6946629e-04 0 1.8973366e-07
2.8 2.2 10 2.0791150e-04 0 1.4745565e-08 -9.1844367e-04 0 1.7391497e-04 3.9837543e-04 0 1.5453680e-07 3.9048800e-04 0 1.5868303e-07
2.9 2.2 10 1.6338067e-04 0 1.1553121e-08 -8.5625450e-04 0 1.6831255e-04 3.2905657e-04 0 1.2865919e-07 3.2590286e-04 0 1.3315087e-07
3 2.2 10 1.2908267e-04 0 9.1723108e-09 -8.4736600e-04 0 1.2678149e-04 2.7311743e-04 0 1.0680013e-07 2.7290157e-04 0 1.1205581e-07
3.1 2.2 10 1.0252283e-04 0 7.1703359e-09 -6.4771333e-04 0 1.2698562e-04 2.2790057e-04 0 8.9850425e-08 2.2925814e-04 0 9.4577052e-08
3.2 2.2 10 8.1855650e-05 0 5.7496862e-09 -3.7705427e-04 0 9.7121969e-05 1.9105600e-04 0 7.5902148e-08 1.9319729e-04 0 8.0045875e-08
3.33 2.2 10 6.1522133e-05 0 4.3132279e-09 -5.4280717e-04 0 1.0055160e-04 1.5290671e-04 0 6.1289522e-08 1.5536157e-04 0 6.4709446e-08
3.4 2.2 10 5.2924317e-05 0 3.6820017e-09 -3.6398983e-04 0 9.0208978e-05 1.3601429e-04 0 5.4762177e-08 1.3844143e-04 0 5.7807658e-08


==> datafiles/brahms-dAu-mu10-rcBKL01-r6.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.25 3.2 10 3.5410457e+00 0 1.3785349e-04 1.2682457e+00 0 2.3840220e-02 6.3689114e+01 0 7.6578635e-03 2.1980514e+02 0 2.5337627e-02
0.3 3.2 10 2.0932900e+00 0 8.1059442e-05 7.6687814e-01 0 1.5539118e-02 2.7769257e+01 0 3.4504175e-03 4.5273371e+01 0 5.6653115e-03
0.35 3.2 10 1.3116914e+00 0 5.0902939e-05 4.7830129e-01 0 1.1171054e-02 1.3670286e+01 0 1.7203308e-03 1.2470714e+01 0 1.7322452e-03
0.4 3.2 10 8.5865386e-01 0 3.3356883e-05 3.1572729e-01 0 6.2405142e-03 7.3513200e+00 0 9.2481325e-04 4.7420571e+00 0 7.0805375e-04
0.45 3.2 10 5.8162886e-01 0 2.2069774e-05 2.1295729e-01 0 4.9481179e-03 4.2279357e+00 0 5.3215362e-04 2.4218029e+00 0 3.9449271e-04
0.5 3.2 10 4.0498086e-01 0 1.5502148e-05 1.5145286e-01 0 3.3379609e-03 2.5651757e+00 0 3.3182736e-04 1.5005186e+00 0 2.3490971e-04
0.55 3.2 10 2.8848814e-01 0 1.0982419e-05 1.0387579e-01 0 2.6302092e-03 1.6242271e+00 0 2.1091030e-04 1.0257571e+00 0 1.6597286e-04
0.6 3.2 10 2.0944771e-01 0 7.9735907e-06 7.5467100e-02 0 2.2153810e-03 1.0661114e+00 0 1.4094590e-04 7.3456271e-01 0 1.1060431e-04
0.65 3.2 10 1.5457029e-01 0 5.8431582e-06 5.5940429e-02 0 1.6725486e-03 7.2073000e-01 0 9.9547370e-05 5.3838229e-01 0 8.0888010e-05
0.7 3.2 10 1.1568900e-01 0 4.3626533e-06 3.9786500e-02 0 1.1730662e-03 4.9975729e-01 0 7.0483931e-05 3.9993900e-01 0 5.9101058e-05
0.75 3.2 10 8.7653214e-02 0 3.2777821e-06 2.9329371e-02 0 8.4842454e-04 3.5412200e-01 0 4.8808214e-05 3.0003886e-01 0 4.5428193e-05
0.8 3.2 10 6.7138657e-02 0 2.5031968e-06 2.1623557e-02 0 7.1816047e-04 2.5571943e-01 0 3.6910975e-05 2.2694986e-01 0 3.4575421e-05
0.85 3.2 10 5.1920300e-02 0 1.9155380e-06 1.5638529e-02 0 6.8390969e-04 1.8775500e-01 0 2.7904661e-05 1.7295386e-01 0 2.7361084e-05
0.9 3.2 10 4.0495843e-02 0 1.4745267e-06 1.2962829e-02 0 4.7746219e-04 1.3987271e-01 0 2.1092989e-05 1.3272557e-01 0 2.1194516e-05
0.95 3.2 10 3.1828457e-02 0 1.1651734e-06 8.1338300e-03 0 4.2087508e-04 1.0556700e-01 0 1.6050343e-05 1.0253357e-01 0 1.6681005e-05
1 3.2 10 2.5191786e-02 0 9.0724323e-07 6.7242857e-03 0 3.4138635e-04 8.0612129e-02 0 1.2709744e-05 7.9716729e-02 0 1.2992492e-05
1.05 3.2 10 2.0065243e-02 0 7.2342901e-07 4.7229243e-03 0 2.6586737e-04 6.2195514e-02 0 9.9272685e-06 6.2362814e-02 0 1.0067036e-05
1.09 3.2 10 1.6795257e-02 0 6.0276103e-07 3.3852306e-03 0 2.7934752e-04 5.0888800e-02 0 8.1848362e-06 5.1458143e-02 0 8.3578040e-06
1.2 3.2 10 1.0472957e-02 0 3.6679373e-07 2.0248557e-03 0 1.7279869e-04 3.0136357e-02 0 4.7725723e-06 3.0886786e-02 0 5.1139524e-06
1.29 3.2 10 7.2321714e-03 0 2.5045063e-07 1.2530973e-03 0 1.1121943e-04 2.0153757e-02 0 3.2618642e-06 2.0717014e-02 0 3.4919073e-06
1.4 3.2 10 4.6781057e-03 0 1.6058899e-07 5.0199043e-04 0 7.7256415e-05 1.2663657e-02 0 2.1627598e-06 1.2975114e-02 0 2.2422369e-06
1.49 3.2 10 3.3148714e-03 0 1.1226677e-07 2.3335434e-04 0 6.0615369e-05 8.8265543e-03 0 1.5427510e-06 8.9778086e-03 0 1.6269564e-06
1.6 3.2 10 2.2035457e-03 0 7.3260832e-08 1.0357040e-04 0 4.7715431e-05 5.7918871e-03 0 1.0092956e-06 5.8173629e-03 0 1.0779525e-06
1.69 3.2 10 1.5923414e-03 0 5.1901623e-08 -7.9865357e-06 0 3.1156380e-05 4.1636886e-03 0 7.5725835e-07 4.1278214e-03 0 7.6752033e-07
1.8 3.2 10 1.0812086e-03 0 3.4595954e-08 -6.8287257e-05 0 2.5152375e-05 2.8241657e-03 0 5.2491297e-07 2.7491300e-03 0 5.1448740e-07
1.89 3.2 10 7.9348543e-04 0 2.4781929e-08 -9.0070043e-05 0 1.6920835e-05 2.0788114e-03 0 3.9099541e-07 1.9907200e-03 0 3.7580591e-07
2 3.2 10 5.4795386e-04 0 1.6882292e-08 -1.3998614e-04 0 1.4840903e-05 1.4465586e-03 0 2.6819943e-07 1.3558843e-03 0 2.6731123e-07
2.13 3.2 10 3.5736357e-04 0 1.0880911e-08 -1.0402989e-04 0 1.0065112e-05 9.5669186e-04 0 1.8050736e-07 8.7238600e-04 0 1.6927179e-07
2.2 3.2 10 2.8505071e-04 0 8.5562021e-09 -8.5491471e-05 0 7.5992248e-06 7.7025429e-04 0 1.4535175e-07 6.9175486e-04 0 1.3680330e-07
2.3 3.2 10 2.0729857e-04 0 5.9876963e-09 -7.8709757e-05 0 5.6419832e-06 5.6877486e-04 0 1.0865565e-07 4.9937843e-04 0 1.0113349e-07
2.4 3.2 10 1.5149114e-04 0 4.3360049e-09 -6.9414929e-05 0 4.4238285e-06 4.2285514e-04 0 8.2473346e-08 3.6264814e-04 0 7.4168449e-08
2.5 3.2 10 1.1119157e-04 0 3.0669503e-09 -5.4819871e-05 0 4.0322103e-06 3.1621614e-04 0 6.2372046e-08 2.6466914e-04 0 5.4650822e-08
2.55 3.2 10 9.5405257e-05 0 2.5942091e-09 -5.8343043e-05 0 3.5767832e-06 2.7400029e-04 0 5.4348157e-08 2.2654086e-04 0 4.7005941e-08
2.6 3.2 10 8.1937871e-05 0 2.2524814e-09 -5.4309571e-05 0 3.2383115e-06 2.3771429e-04 0 4.7420154e-08 1.9412129e-04 0 4.0499702e-08
2.7 3.2 10 6.0593343e-05 0 1.6306552e-09 -4.1268214e-05 0 2.1857747e-06 1.7953929e-04 0 3.6225732e-08 1.4295714e-04 0 2.9815186e-08
2.8 3.2 10 4.4953114e-05 0 1.1889659e-09 -3.5676300e-05 0 1.8568788e-06 1.3616686e-04 0 2.7768479e-08 1.0568529e-04 0 2.2385386e-08
2.9 3.2 10 3.3444000e-05 0 8.7729997e-10 -3.1748514e-05 0 1.3914203e-06 1.0365329e-04 0 2.1344486e-08 7.8380971e-05 0 1.6792671e-08
3 3.2 10 2.4942443e-05 0 6.2687522e-10 -2.3986529e-05 0 1.1901120e-06 7.9159343e-05 0 1.6755270e-08 5.8293857e-05 0 1.2600947e-08
3.1 3.2 10 1.8643443e-05 0 4.5778656e-10 -2.0332371e-05 0 9.1112165e-07 6.0626029e-05 0 1.2944059e-08 4.3457886e-05 0 9.4656960e-09
3.2 3.2 10 1.3961171e-05 0 3.3392610e-10 -1.5689357e-05 0 7.6785026e-07 4.6546257e-05 0 1.0018686e-08 3.2462157e-05 0 7.1250774e-09
3.31 3.2 10 1.0175271e-05 0 2.3588041e-10 -1.2262743e-05 0 5.2321322e-07 3.4893400e-05 0 7.7070606e-09 2.3597800e-05 0 5.3306051e-09
3.4 3.2 10 7.8633600e-06 0 1.7917434e-10 -1.0988871e-05 0 4.3092565e-07 2.7607529e-05 0 6.1717986e-09 1.8196886e-05 0 4.1500469e-09


==> datafiles/brahms-dAu-mu10-rcBKL01.Y22.separated.dat <==
pT Y mu2 m:h02gg-mean m:h02gg-stddev m:h02gg-errbound m:h02qq-mean m:h02qq-stddev m:h02qq-errbound m:h12qqbar-mean m:h12qqbar-stddev m:h12qqbar-errbound m:h14gq-mean m:h14gq-stddev m:h14gq-errbound m:h14qg-mean m:h14qg-stddev m:h14qg-errbound m:h14qq-mean m:h14qq-stddev m:h14qq-errbound m:h16gg-mean m:h16gg-stddev m:h16gg-errbound r:h112gq-mean r:h112gq-stddev r:h112gq-errbound r:h112qg-mean r:h112qg-stddev r:h112qg-errbound r:h122gq-mean r:h122gq-stddev r:h122gq-errbound r:h122qg-mean r:h122qg-stddev r:h122qg-errbound r:h12gg-mean r:h12gg-stddev r:h12gg-errbound r:h12qq-mean r:h12qq-stddev r:h12qq-errbound 
0.35 2.2 10 1.8878735e+00 3.8436704e-04 9.8198709e-05 1.0044800e+00 0 2.1912056e-15 1.6876173e-01 2.0860647e-04 4.3840535e-05 -9.3772238e-01 1.5505079e-02 2.9911601e-03 -2.8654773e-01 3.4623072e-03 6.6313800e-04 1.8574546e+00 3.2161011e-02 6.1444669e-03 2.5879773e+00 1.6676188e-01 3.2217492e-02 6.7530308e-01 1.2105060e-02 1.9047977e-03 3.0243993e-02 1.0956465e-02 1.1564797e-04 1.9669985e-01 5.2126818e-04 1.0373213e-04 4.9909319e-02 3.1716266e-04 6.2125999e-05 -1.7720527e+00 5.3159524e-03 1.4656477e-03 -1.6212277e+00 2.0112825e-01 7.2110010e-03 
0.4 2.2 10 1.2589581e+00 2.1850927e-04 6.6056192e-05 6.5956200e-01 0 1.4386315e-15 1.1629915e-01 1.3333119e-04 2.9265596e-05 -6.6126315e-01 9.7677460e-03 2.0505309e-03 -1.9546292e-01 2.5611371e-03 4.5833749e-04 1.3780527e+00 2.5147773e-02 4.6135371e-03 1.8200369e+00 1.1138840e-01 2.3445943e-02 4.5928812e-01 7.3832677e-03 1.3130070e-03 2.8069763e-02 6.6755609e-03 7.7904367e-05 1.5446569e-01 3.8957302e-04 7.6320007e-05 3.9663738e-02 2.0001882e-04 4.4815206e-05 -1.3402262e+00 4.9844335e-03 1.0603692e-03 -1.2183511e+00 1.9981982e-01 5.6872078e-03 
0.45 2.2 10 8.6754873e-01 2.0196888e-04 4.5145403e-05 4.4848700e-01 0 9.7810373e-16 8.2363981e-02 9.4838734e-05 2.0422550e-05 -4.7825396e-01 1.0043126e-02 1.5255112e-03 -1.3920704e-01 2.4473340e-03 3.5527609e-04 1.0493800e+00 1.4022955e-02 3.5149982e-03 1.3249696e+00 1.0800086e-01 1.8493006e-02 3.2418385e-01 3.8172998e-03 9.2448707e-04 2.4119527e-02 3.6226668e-03 5.7955124e-05 1.2314823e-01 2.2645484e-04 5.6655189e-05 3.1511431e-02 1.3536111e-04 3.2835074e-05 -1.0418800e+00 2.9386627e-03 8.0000827e-04 -9.4878392e-01 1.5748219e-01 4.6508530e-03 
0.5 2.2 10 6.1378612e-01 1.3131416e-04 3.1965766e-05 3.1371600e-01 0 6.8400993e-16 5.9738288e-02 6.4833321e-05 1.4471297e-05 -3.6001362e-01 5.6974890e-03 1.1293088e-03 -1.0185827e-01 1.4901927e-03 2.3612252e-04 8.1639654e-01 1.2146388e-02 2.6270337e-03 1.0105962e+00 1.0203590e-01 1.3118182e-02 2.3546504e-01 3.3123965e-03 6.8779865e-04 2.1034912e-02 2.4651870e-03 4.0707346e-05 9.9278746e-02 2.5958794e-04 4.4116696e-05 2.5162638e-02 1.5363030e-04 2.4752171e-05 -8.2663665e-01 2.8346879e-03 6.0699948e-04 -7.5351981e-01 1.3561884e-01 4.0920928e-03 
0.55 2.2 10 4.4378165e-01 1.0997200e-04 2.3049614e-05 2.2465100e-01 0 4.8987065e-16 4.4116065e-02 4.1960815e-05 1.0687383e-05 -2.7339477e-01 4.6504832e-03 8.4179936e-04 -7.6394754e-02 1.2533065e-03 1.7864763e-04 6.4896377e-01 9.4853758e-03 2.3441586e-03 7.8789815e-01 8.6967767e-02 1.1660607e-02 1.7521519e-01 2.4823543e-03 5.1672009e-04 1.8726062e-02 2.1464265e-03 3.2668639e-05 8.0883669e-02 1.8159222e-04 3.4321555e-05 2.0278408e-02 1.2047254e-04 1.9488697e-05 -6.6864712e-01 2.0899311e-03 4.7516298e-04 -6.0527277e-01 7.2754520e-02 3.2111861e-03 
0.6 2.2 10 3.2675412e-01 7.0485310e-05 1.6949989e-05 1.6408800e-01 0 3.5778447e-16 3.3130638e-02 3.9978418e-05 7.9291531e-06 -2.1146446e-01 4.3892011e-03 6.2282308e-04 -5.8299115e-02 8.2786377e-04 1.3203936e-04 5.2259254e-01 8.2673323e-03 1.7270958e-03 6.1363446e-01 7.4884959e-02 8.4709591e-03 1.3317073e-01 1.8530831e-03 3.9627767e-04 1.5322859e-02 1.2614146e-03 2.4736153e-05 6.6490019e-02 1.4819990e-04 2.7694879e-05 1.6431631e-02 6.5560646e-05 1.5518897e-05 -5.4827754e-01 2.1154075e-03 3.7687604e-04 -5.0498823e-01 5.6478176e-02 2.8700957e-03 
0.65 2.2 10 2.4436219e-01 5.6157073e-05 1.2728768e-05 1.2190100e-01 0 2.6573344e-16 2.5207869e-02 3.4327011e-05 6.0194148e-06 -1.6901431e-01 3.1824432e-03 5.2179110e-04 -4.4900938e-02 8.5870209e-04 1.1450264e-04 4.2905065e-01 7.7294694e-03 1.4444863e-03 5.1382788e-01 3.9042418e-02 7.1086024e-03 1.0310569e-01 1.8333826e-03 3.1001736e-04 1.2884523e-02 3.6493937e-04 1.9768412e-05 5.5128827e-02 1.0456854e-04 2.2705142e-05 1.3455788e-02 5.0828500e-05 1.2359396e-05 -4.5444269e-01 1.3289332e-03 3.0869390e-04 -3.9540158e-01 6.0834800e-02 2.3397022e-03 
0.7 2.2 10 1.8521704e-01 5.3380694e-05 9.6637069e-06 9.1901100e-02 0 2.0034636e-16 1.9410373e-02 2.2262361e-05 4.6257961e-06 -1.3337088e-01 2.1853236e-03 4.0242653e-04 -3.5254112e-02 6.5320006e-04 8.5479173e-05 3.5473462e-01 4.8862953e-03 1.1213849e-03 4.1706323e-01 3.8882744e-02 5.5298786e-03 8.0901469e-02 1.5041614e-03 2.4609203e-04 1.1059996e-02 6.2834815e-04 1.6860410e-05 4.6028865e-02 8.9882089e-05 1.8866099e-05 1.1084665e-02 5.0556830e-05 9.9526926e-06 -3.8024358e-01 9.9424858e-04 2.5978465e-04 -3.4239100e-01 4.3812000e-02 1.8539623e-03 
0.75 2.2 10 1.4204900e-01 3.9897947e-05 7.4136453e-06 7.0182700e-02 0 1.5300902e-16 1.5114381e-02 2.1007600e-05 3.6334559e-06 -1.0754854e-01 1.8937217e-03 3.2690484e-04 -2.8138877e-02 3.8076333e-04 6.3302330e-05 2.9461919e-01 4.4935781e-03 9.3071671e-04 3.3999819e-01 3.8499295e-02 4.3457044e-03 6.4403246e-02 1.1440801e-03 1.9750578e-04 9.2550550e-03 3.2531454e-04 1.3598103e-05 3.8673727e-02 8.9828411e-05 1.5661922e-05 9.1667312e-03 4.6117142e-05 8.1196653e-06 -3.2057042e-01 1.2944249e-03 2.1729677e-04 -2.9246923e-01 4.7369476e-02 1.6778951e-03 
0.8 2.2 10 1.1007554e-01 2.8118199e-05 5.7395051e-06 5.4211100e-02 0 1.1819449e-16 1.1865565e-02 1.4808260e-05 2.8327326e-06 -8.7875485e-02 1.5572815e-03 2.7360660e-04 -2.2510469e-02 3.8891727e-04 5.6933667e-05 2.4964862e-01 4.3013863e-03 8.3026858e-04 2.9891235e-01 2.8122386e-02 3.7987488e-03 5.1642750e-02 9.1647923e-04 1.6199519e-04 8.0371554e-03 8.4807794e-04 1.2211628e-05 3.2688642e-02 6.2051729e-05 1.3232119e-05 7.6536088e-03 3.1995146e-05 6.8210444e-06 -2.7233258e-01 7.3270910e-04 1.8377774e-04 -2.4438581e-01 2.8540675e-02 1.1043500e-03 
0.85 2.2 10 8.6090369e-02 2.3259138e-05 4.4930899e-06 4.2301800e-02 0 9.2248127e-17 9.3928788e-03 9.5577433e-06 2.2659756e-06 -7.2259754e-02 7.7349095e-04 2.1011674e-04 -1.8353004e-02 2.9893252e-04 4.4047340e-05 2.1222312e-01 3.8027604e-03 6.7288749e-04 2.3305450e-01 2.2736873e-02 3.0391100e-03 4.2110492e-02 6.9320413e-04 1.3224233e-04 6.3392023e-03 5.4403115e-04 9.9678880e-06 2.7760108e-02 5.7564866e-05 1.1388711e-05 6.4358392e-03 2.5762256e-05 5.6324526e-06 -2.3284315e-01 6.8712163e-04 1.5692693e-04 -2.1609312e-01 3.5542500e-02 1.0997188e-03 
0.9 2.2 10 6.7891296e-02 1.6870627e-05 3.5484285e-06 3.3311500e-02 0 7.2621805e-17 7.4918727e-03 8.9156369e-06 1.7758912e-06 -6.0028285e-02 9.7506913e-04 1.7682852e-04 -1.4933408e-02 2.5048294e-04 3.6287365e-05 1.8117473e-01 1.7993881e-03 5.8030176e-04 2.0026004e-01 1.5073498e-02 2.4995249e-03 3.4267565e-02 4.9745810e-04 1.1033409e-04 5.5430977e-03 5.1205143e-04 8.3997075e-06 2.3685365e-02 4.8152490e-05 9.7731348e-06 5.4335746e-03 1.6240682e-05 4.7579304e-06 -2.0021092e-01 6.2426855e-04 1.3394311e-04 -1.8690815e-01 3.3384442e-02 1.0801421e-03 
0.95 2.2 10 5.3939362e-02 1.3449966e-05 2.8217421e-06 2.6449300e-02 0 5.7666577e-17 6.0162638e-03 6.7187900e-06 1.4285362e-06 -5.0224277e-02 7.4758749e-04 1.4527086e-04 -1.2363781e-02 1.8273553e-04 3.0086867e-05 1.5695327e-01 2.9652741e-03 4.7141479e-04 1.7348512e-01 1.6742462e-02 2.1976574e-03 2.8455792e-02 5.1785634e-04 9.2875404e-05 4.7121500e-03 4.2062186e-04 7.0792396e-06 2.0309927e-02 4.0820730e-05 8.4263020e-06 4.6126738e-03 2.0714643e-05 4.0454813e-06 -1.7305888e-01 6.4547373e-04 1.1568744e-04 -1.6190278e-01 2.5727988e-02 8.5414218e-04 
1 2.2 10 4.3139877e-02 9.4570408e-06 2.2548553e-06 2.1159000e-02 0 4.6118082e-17 4.8610008e-03 7.4054917e-06 1.1665788e-06 -4.2302204e-02 7.1483785e-04 1.1885261e-04 -1.0351038e-02 1.5735128e-04 2.5350945e-05 1.3565954e-01 2.1661144e-03 4.3706713e-04 1.4411581e-01 1.4169221e-02 1.9547842e-03 2.3687896e-02 3.9613809e-04 7.8545529e-05 3.9975381e-03 2.7987188e-04 6.3003658e-06 1.7502500e-02 3.6930100e-05 7.2445760e-06 3.9258565e-03 1.5593960e-05 3.4930459e-06 -1.5028500e-01 5.5574787e-04 9.9856925e-05 -1.3711639e-01 2.1747835e-02 7.0494671e-04 
1.05 2.2 10 3.4716638e-02 7.4046283e-06 1.8232840e-06 1.7043600e-02 0 3.7158909e-17 3.9493346e-03 4.1990889e-06 9.3822820e-07 -3.5585262e-02 6.4677390e-04 9.6461896e-05 -8.5970677e-03 1.4885048e-04 2.0902838e-05 1.1974131e-01 1.6521599e-03 3.6364322e-04 1.2581442e-01 9.3248028e-03 1.6128105e-03 1.9843219e-02 2.9905140e-04 6.7582395e-05 3.5382815e-03 2.9347164e-04 5.1097634e-06 1.5140785e-02 3.1101159e-05 6.3770796e-06 3.3603450e-03 9.2685233e-06 2.9562187e-06 -1.3096550e-01 4.3566097e-04 8.6546016e-05 -1.1844558e-01 2.0401477e-02 6.5445119e-04 
1.09 2.2 10 2.9299969e-02 6.5600052e-06 1.5386908e-06 1.4401300e-02 0 3.1400743e-17 3.3550008e-03 4.4755919e-06 7.9430067e-07 -3.1483892e-02 4.2783956e-04 9.3161345e-05 -7.5135042e-03 1.3169515e-04 1.8350300e-05 1.0700915e-01 1.8955793e-03 3.3502973e-04 1.1286973e-01 1.0419657e-02 1.3791164e-03 1.7318192e-02 2.4817319e-04 5.8764434e-05 3.1180304e-03 1.8504077e-04 4.4140758e-06 1.3497227e-02 3.1096457e-05 5.7424309e-06 2.9814915e-03 1.0196666e-05 2.6293328e-06 -1.1781015e-01 5.0844239e-04 7.8816214e-05 -1.0642097e-01 1.9346436e-02 6.0725660e-04 
1.2 2.2 10 1.8676673e-02 4.2151337e-06 9.8659916e-07 9.2350400e-03 0 2.0136028e-17 2.1783227e-03 3.6566352e-06 5.2557141e-07 -2.2397508e-02 2.9687580e-04 6.2380990e-05 -5.2416185e-03 7.5635764e-05 1.2482503e-05 8.0978754e-02 1.5582627e-03 2.5994401e-04 8.1661908e-02 5.3998774e-03 1.0676249e-03 1.2124115e-02 2.1329773e-04 4.2464674e-05 2.1915765e-03 1.8588296e-04 3.4648511e-06 9.9800008e-03 1.9468662e-05 4.3329422e-06 2.1644919e-03 8.3337502e-06 1.9359934e-06 -8.8823208e-02 3.1668360e-04 5.9886113e-05 -8.1209300e-02 9.6269374e-03 3.9728580e-04 
1.29 2.2 10 1.3128931e-02 2.7447529e-06 6.9912900e-07 6.5400400e-03 0 1.4259761e-17 1.5512073e-03 1.7977712e-06 3.7763193e-07 -1.7124592e-02 1.9609919e-04 4.5539622e-05 -3.9470473e-03 5.4609513e-05 9.3702040e-06 6.5058192e-02 8.5960498e-04 1.9393791e-04 6.4862685e-02 5.5380512e-03 7.1976340e-04 9.2058188e-03 1.5916221e-04 3.2789440e-05 1.7484019e-03 3.9239323e-05 2.7254770e-06 7.8775385e-03 1.8038964e-05 3.5188906e-06 1.6834981e-03 6.6770566e-06 1.5278022e-06 -7.1308685e-02 3.0509772e-04 4.8570271e-05 -6.7897823e-02 9.3336910e-03 4.0569444e-04 
1.4 2.2 10 8.6772650e-03 1.9530376e-06 4.6325880e-07 4.3753400e-03 0 9.5415991e-18 1.0392396e-03 1.5171291e-06 2.4647601e-07 -1.2586219e-02 1.8913943e-04 3.7223713e-05 -2.8555738e-03 4.5874735e-05 6.5858784e-06 5.0925492e-02 5.4082189e-04 1.4725758e-04 4.8953415e-02 3.7468099e-03 5.7536428e-04 6.7002912e-03 8.9352185e-05 2.4478768e-05 1.3051431e-03 4.6758120e-05 2.0765003e-06 5.9762323e-03 1.2625487e-05 2.7477546e-06 1.2544315e-03 4.8510425e-06 1.1908718e-06 -5.5166854e-02 1.6260355e-04 3.8181068e-05 -5.3945835e-02 5.2777415e-03 2.5240886e-04 
1.45 2.2 10 7.2276485e-03 1.7231382e-06 3.8744921e-07 3.6686000e-03 0 7.9974983e-18 8.7055865e-04 1.0701944e-06 2.0789843e-07 -1.1019200e-02 2.0660134e-04 3.1970800e-05 -2.4772542e-03 5.3289303e-05 6.3097979e-06 4.5747096e-02 8.0836138e-04 1.3872967e-04 4.3534408e-02 3.1781490e-03 4.7727150e-04 5.8750042e-03 1.2269657e-04 2.1763680e-05 1.1321129e-03 4.7050904e-05 1.9047706e-06 5.2880131e-03 1.3963315e-05 2.4684576e-06 1.1055138e-03 4.4137801e-06 1.0434777e-06 -4.9250600e-02 1.9147515e-04 3.4960855e-05 -4.7902831e-02 6.8170976e-03 2.6080105e-04 
1.49 2.2 10 6.2580900e-03 1.5470891e-06 3.3682651e-07 3.1950800e-03 0 6.9660843e-18 7.5713208e-04 9.5256714e-07 1.7763235e-07 -9.9833477e-03 1.1734200e-04 2.7148726e-05 -2.2308877e-03 3.6165277e-05 5.7314389e-06 4.2357819e-02 5.9000760e-04 1.2685348e-04 3.9106142e-02 4.2210495e-03 4.6820883e-04 5.2636585e-03 1.1273958e-04 1.9755648e-05 1.0165642e-03 2.7765768e-05 1.7350922e-06 4.7988042e-03 1.2793559e-05 2.2535174e-06 9.9853650e-04 4.2347631e-06 9.4969484e-07 -4.5106050e-02 1.8472826e-04 3.1844078e-05 -4.5849985e-02 6.5632679e-03 2.3434334e-04 
1.55 2.2 10 5.0599619e-03 1.1490465e-06 2.7258773e-07 2.6082100e-03 0 5.6856617e-18 6.1618219e-04 6.7373665e-07 1.4829289e-07 -8.5632369e-03 1.3982542e-04 2.4175240e-05 -1.9030462e-03 3.0900059e-05 4.5645035e-06 3.7312319e-02 4.4418443e-04 1.0455716e-04 3.4589565e-02 2.8662798e-03 4.2522844e-04 4.4876473e-03 9.4801277e-05 1.7133317e-05 8.8342350e-04 4.7649597e-06 1.4471127e-06 4.1653812e-03 1.0499838e-05 1.9927164e-06 8.5985373e-04 3.5859316e-06 8.3790661e-07 -3.9578785e-02 1.5454308e-04 2.8406339e-05 -3.9165550e-02 4.5500726e-03 2.3454596e-04 
1.6 2.2 10 4.2518231e-03 7.5533370e-07 2.2901891e-07 2.2107800e-03 0 4.8206719e-18 5.1991692e-04 6.2437094e-07 1.2474051e-07 -7.5406338e-03 9.5744672e-05 2.0474971e-05 -1.6714765e-03 2.8026639e-05 4.1053044e-06 3.3788881e-02 3.9536097e-04 9.4368366e-05 3.0551585e-02 2.0509734e-03 3.4579444e-04 3.9777719e-03 6.6696361e-05 1.5221702e-05 7.7960508e-04 5.0585243e-06 1.3376383e-06 3.7106223e-03 9.1022353e-06 1.7836871e-06 7.6267608e-04 3.8910128e-06 7.5431918e-07 -3.5571546e-02 1.4504491e-04 2.6265191e-05 -3.5960954e-02 4.0028563e-03 1.9586062e-04 
1.69 2.2 10 3.1285192e-03 5.1362904e-07 1.6966504e-07 1.6552900e-03 0 3.6083408e-18 3.8554146e-04 3.2827770e-07 9.3836043e-08 -6.0574638e-03 1.0860275e-04 1.6452225e-05 -1.3252619e-03 2.1808135e-05 3.4093502e-06 2.8474685e-02 4.2150224e-04 8.1172938e-05 2.5723058e-02 1.4024978e-03 2.8741923e-04 3.1687096e-03 6.4076350e-05 1.2222388e-05 6.2751323e-04 5.1053517e-06 1.0904758e-06 3.0263035e-03 7.8384049e-06 1.4779830e-06 6.1626154e-04 2.6619350e-06 6.2365047e-07 -2.9467565e-02 1.2863783e-04 2.1872392e-05 -2.9096023e-02 4.3590999e-03 1.4750701e-04 
1.8 2.2 10 2.1729435e-03 5.4315278e-07 1.1836418e-07 1.1778400e-03 0 2.5675524e-18 2.7018300e-04 2.2127984e-07 6.4555191e-08 -4.7099423e-03 9.4559489e-05 1.2679773e-05 -1.0074537e-03 1.9041130e-05 2.6055498e-06 2.3301885e-02 2.5911817e-04 6.5763376e-05 2.0235919e-02 9.8350210e-04 2.0824945e-04 2.4420873e-03 4.9242344e-05 9.9009765e-06 4.8482812e-04 3.9869452e-06 8.9094890e-07 2.3759735e-03 6.2690454e-06 1.2102865e-06 4.7925435e-04 2.4088139e-06 4.9876065e-07 -2.3664388e-02 1.0199930e-04 1.7954471e-05 -2.4220181e-02 1.6218951e-03 1.2440515e-04 
1.89 2.2 10 1.6256550e-03 4.0037723e-07 8.9129032e-08 9.0066900e-04 0 1.9630441e-18 2.0336173e-04 2.1022251e-07 4.9209614e-08 -3.8354696e-03 6.6830208e-05 9.7463243e-06 -8.2434438e-04 1.6351735e-05 1.9936637e-06 1.9768027e-02 2.3490182e-04 5.6556466e-05 1.6721181e-02 1.0126286e-03 1.7166214e-04 1.9855262e-03 4.1974258e-05 8.0220764e-06 3.9754073e-04 3.8260769e-06 7.6286432e-07 1.9633354e-03 4.9588245e-06 1.0384506e-06 3.9214673e-04 1.7656678e-06 4.1481918e-07 -1.9853454e-02 8.6732951e-05 1.5247203e-05 -2.0680950e-02 3.5815850e-03 1.1405153e-04 
2 2.2 10 1.1502719e-03 3.5035168e-07 6.3263251e-08 6.5633700e-04 0 1.4309104e-18 1.4485673e-04 1.3962162e-07 3.4819201e-08 -3.0390338e-03 4.9669923e-05 8.1212320e-06 -6.4104862e-04 8.6118633e-06 1.6412314e-06 1.6367350e-02 2.3626880e-04 4.6577866e-05 1.3496923e-02 1.1682484e-03 1.5708512e-04 1.5679119e-03 3.0181197e-05 6.4469962e-06 3.1302981e-04 3.2660819e-06 6.2026951e-07 1.5620231e-03 4.9349723e-06 8.4732779e-07 3.1084919e-04 1.1072752e-06 3.3911674e-07 -1.6115996e-02 6.2341858e-05 1.2800979e-05 -1.7946962e-02 1.6074637e-03 8.2452469e-05 
2.13 2.2 10 7.7345931e-04 2.0482427e-07 4.3301427e-08 4.5837200e-04 0 9.9938429e-19 9.8054231e-05 1.2220348e-07 2.3972214e-08 -2.3231812e-03 3.4634188e-05 6.1194724e-06 -4.8467938e-04 7.6276044e-06 1.1231089e-06 1.3287873e-02 1.8283532e-04 3.6416719e-05 1.0683277e-02 7.8046127e-04 1.1745237e-04 1.1918442e-03 1.9456068e-05 4.9768885e-06 2.3773623e-04 2.4468390e-06 5.0222283e-07 1.2029531e-03 3.6421694e-06 6.7840372e-07 2.3742835e-04 1.3524356e-06 2.6549238e-07 -1.2702685e-02 5.9568310e-05 1.0408543e-05 -1.3813467e-02 2.0903250e-03 7.1795970e-05 
2.2 2.2 10 6.2771319e-04 1.7879791e-07 3.5377120e-08 3.8017900e-04 0 8.2861224e-19 7.9822600e-05 9.9906422e-08 1.9350850e-08 -2.0179754e-03 2.8212094e-05 5.4516971e-06 -4.2227792e-04 6.6083934e-06 1.0373923e-06 1.1801512e-02 1.8523074e-04 3.3372276e-05 8.9973200e-03 7.7954036e-04 9.8774042e-05 1.0325558e-03 2.1511814e-05 4.4362466e-06 2.0588746e-04 1.6653942e-06 4.3322619e-07 1.0485565e-03 3.3130116e-06 6.0720582e-07 2.0632719e-04 1.0947909e-06 2.3372219e-07 -1.1218923e-02 4.1120071e-05 9.2856330e-06 -1.2432971e-02 2.1620359e-03 6.5069091e-05 
2.3 2.2 10 4.6850185e-04 1.2111142e-07 2.6439338e-08 2.9310800e-04 0 6.3883850e-19 5.9823008e-05 6.2251926e-08 1.4568676e-08 -1.6584773e-03 2.4067653e-05 4.6850962e-06 -3.4124596e-04 7.2380542e-06 9.4015805e-07 1.0090186e-02 1.4625036e-04 2.9264201e-05 7.4019981e-03 8.3480392e-04 8.3388856e-05 8.4606354e-04 1.4797939e-05 3.6570942e-06 1.6896946e-04 1.7682651e-06 3.7562395e-07 8.6621673e-04 2.4294275e-06 5.2183257e-07 1.6960377e-04 9.1014075e-07 1.9662113e-07 -9.4121181e-03 3.9576660e-05 7.9742622e-06 -1.0293129e-02 1.2100907e-03 5.5491099e-05 
2.4 2.2 10 3.5197488e-04 9.2037754e-08 2.0054227e-08 2.2776400e-04 0 4.9640916e-19 4.5097373e-05 5.0899785e-08 1.1047341e-08 -1.3733685e-03 2.0735973e-05 3.2642659e-06 -2.8020162e-04 5.0886443e-06 6.6500176e-07 8.6968000e-03 1.2812157e-04 2.4051017e-05 6.6172054e-03 4.8143892e-04 7.2288335e-05 6.9662408e-04 1.6743762e-05 3.0742686e-06 1.3909773e-04 1.5682845e-06 3.2871646e-07 7.1898100e-04 1.7832969e-06 4.4483085e-07 1.4010535e-04 7.9089117e-07 1.6946364e-07 -7.9365038e-03 3.5921923e-05 6.8157635e-06 -9.3538038e-03 8.6277828e-04 4.3983415e-05 
2.5 2.2 10 2.6606781e-04 6.4973971e-08 1.5288156e-08 1.7829100e-04 0 3.8861589e-19 3.4174535e-05 3.6200063e-08 8.5677489e-09 -1.1413077e-03 2.0551031e-05 2.7941593e-06 -2.3118873e-04 3.7085239e-06 6.0640673e-07 7.5125765e-03 1.3956892e-04 2.0621116e-05 5.5062019e-03 8.5147033e-04 6.0930959e-05 5.7997112e-04 1.1260394e-05 2.5522247e-06 1.1520669e-04 1.0840926e-06 2.7140398e-07 5.9915150e-04 1.7177037e-06 3.7873017e-07 1.1618015e-04 6.9051467e-07 1.4365937e-07 -6.7190954e-03 3.6511003e-05 5.8526130e-06 -8.3364581e-03 1.5549201e-03 3.9997946e-05 
2.55 2.2 10 2.3182427e-04 5.2802650e-08 1.3318014e-08 1.5815600e-04 0 3.4467999e-19 2.9810112e-05 2.7749544e-08 7.4326604e-09 -1.0368235e-03 1.4179312e-05 2.4875391e-06 -2.1059573e-04 2.2756936e-06 4.9975483e-07 6.9952435e-03 1.0821471e-04 1.9318458e-05 5.1302327e-03 4.7981523e-04 5.8318683e-05 5.3012431e-04 9.3085361e-06 2.3768045e-06 1.0535742e-04 1.0731731e-06 2.4927613e-07 5.4719850e-04 1.5798175e-06 3.5711722e-07 1.0627346e-04 5.7795816e-07 1.3246804e-07 -6.1952954e-03 2.8128042e-05 5.5016102e-06 -7.6291581e-03 1.0952504e-03 3.8635733e-05 
2.6 2.2 10 2.0230454e-04 4.6756514e-08 1.1656607e-08 1.4052700e-04 0 3.0626084e-19 2.6046962e-05 3.0399381e-08 6.5331543e-09 -9.4718681e-04 1.5077947e-05 2.3203249e-06 -1.9275096e-04 2.8006325e-06 4.3955564e-07 6.5115231e-03 6.9807102e-05 1.7173898e-05 4.6104377e-03 5.2640284e-04 5.2923099e-05 4.8353138e-04 1.0899895e-05 2.2087432e-06 9.6122608e-05 1.3718055e-06 2.3469930e-07 5.0116673e-04 1.9251321e-06 3.2747584e-07 9.7081965e-05 6.5039699e-07 1.2157792e-07 -5.7130004e-03 3.4328205e-05 5.2074299e-06 -6.9956042e-03 7.4082038e-04 3.3265025e-05 
2.7 2.2 10 1.5472046e-04 4.4613064e-08 9.0814053e-09 1.1147400e-04 0 2.4289964e-19 1.9958058e-05 1.7874029e-08 5.0479667e-09 -7.9748358e-04 1.0001008e-05 1.9752655e-06 -1.6090458e-04 2.0594548e-06 3.9252155e-07 5.6920642e-03 6.1406616e-05 1.5740725e-05 3.9066569e-03 2.8050214e-04 4.2433214e-05 4.0646596e-04 8.2580588e-06 1.8603892e-06 8.0276035e-05 1.1921360e-06 1.9969909e-07 4.2052427e-04 1.2043376e-06 2.9168593e-07 8.1241242e-05 5.5215073e-07 1.0496571e-07 -4.8770500e-03 2.1544708e-05 4.5505007e-06 -6.0621285e-03 8.8200014e-04 2.9061192e-05 
2.8 2.2 10 1.1898327e-04 4.0278413e-08 7.1086987e-09 8.8958300e-05 0 1.9388767e-19 1.5381123e-05 1.9941613e-08 3.9265167e-09 -6.7135369e-04 8.9160011e-06 1.6737473e-06 -1.3518131e-04 2.4125282e-06 3.3074990e-07 4.9320138e-03 5.3507527e-05 1.3645721e-05 3.4360792e-03 2.1845826e-04 3.3621221e-05 3.4205762e-04 8.2123017e-06 1.5932473e-06 6.7505585e-05 8.6920215e-07 1.7492143e-07 3.5400781e-04 1.0603100e-06 2.5269387e-07 6.8208162e-05 4.0836970e-07 8.9220173e-08 -4.1754250e-03 2.4247626e-05 4.0229767e-06 -5.1771446e-03 5.2566209e-04 2.5259963e-05 
2.9 2.2 10 9.1998815e-05 2.7419388e-08 5.5739011e-09 7.1389800e-05 0 1.5560697e-19 1.1913400e-05 1.5377106e-08 3.0170661e-09 -5.6486685e-04 6.4680781e-06 1.4915006e-06 -1.1315669e-04 1.9601859e-06 2.6741024e-07 4.3419323e-03 4.4917779e-05 1.1586406e-05 2.9512542e-03 1.9937882e-04 3.0828485e-05 2.8913477e-04 5.6503964e-06 1.3720549e-06 5.6573900e-05 7.8883273e-07 1.5378850e-07 2.9957673e-04 1.1227434e-06 2.1792068e-07 5.7617681e-05 4.2927493e-07 7.8388737e-08 -3.5871073e-03 1.8079187e-05 3.4683640e-06 -4.5149873e-03 2.0518571e-04 2.1733562e-05 
3 2.2 10 7.1503854e-05 1.9519521e-08 4.4019517e-09 5.7591400e-05 0 1.2551158e-19 9.2664304e-06 1.1279567e-08 2.3858195e-09 -4.7950912e-04 6.1450679e-06 1.2096816e-06 -9.5156731e-05 1.4495396e-06 2.1762928e-07 3.8254981e-03 4.5115673e-05 1.0234143e-05 2.5364250e-03 1.6786385e-04 2.6293494e-05 2.4474142e-04 5.9049978e-06 1.1709636e-06 4.7884985e-05 8.9088803e-07 1.3284118e-07 2.5422796e-04 7.6450957e-07 1.8590028e-07 4.8757154e-05 3.0308427e-07 6.8240671e-08 -3.0863250e-03 1.2235642e-05 3.0687694e-06 -3.9571835e-03 4.0138019e-04 2.0642308e-05 
3.1 2.2 10 5.5851638e-05 1.8295440e-08 3.4779346e-09 4.6689600e-05 0 1.0175819e-19 7.2475354e-06 1.0319041e-08 1.8737668e-09 -4.0695392e-04 7.8701120e-06 9.4116549e-07 -8.1211592e-05 1.5274060e-06 1.9258676e-07 3.3554185e-03 4.6990195e-05 8.7384474e-06 2.1935350e-03 1.4521189e-04 2.4095905e-05 2.0760212e-04 4.9557480e-06 1.0043279e-06 4.0856535e-05 7.5309466e-07 1.1610717e-07 2.1643592e-04 7.0419697e-07 1.6312530e-07 4.1408635e-05 2.4894476e-07 5.8111867e-08 -2.6686331e-03 1.2670893e-05 2.6902386e-06 -3.5060612e-03 1.2656633e-04 1.6099394e-05 
3.2 2.2 10 4.3836177e-05 1.4134010e-08 2.7767884e-09 3.8026100e-05 0 8.2864362e-20 5.6909004e-06 7.0870334e-09 1.4630587e-09 -3.4836008e-04 5.7516286e-06 8.0350238e-07 -6.9018223e-05 1.0502559e-06 1.5706735e-07 2.9703658e-03 4.0804508e-05 8.2226682e-06 1.8856865e-03 1.0776650e-04 1.8254840e-05 1.7648654e-04 4.4515053e-06 8.8723632e-07 3.4591550e-05 4.7980471e-07 9.7840893e-08 1.8437065e-04 6.2820354e-07 1.4472952e-07 3.5310838e-05 1.8129796e-07 5.1544623e-08 -2.3114635e-03 1.2070423e-05 2.3404942e-06 -3.1230831e-03 1.6232515e-04 1.4091744e-05 
3.33 2.2 10 3.2215127e-05 1.1583760e-08 2.0728433e-09 2.9310100e-05 0 6.3864631e-20 4.1861438e-06 5.1360708e-09 1.0879603e-09 -2.8636769e-04 4.8893423e-06 7.0164787e-07 -5.5855308e-05 8.9418772e-07 1.3135193e-07 2.5274085e-03 3.2175303e-05 6.3649276e-06 1.5459192e-03 1.2264704e-04 1.6323829e-05 1.4433869e-04 3.0445180e-06 7.2576498e-07 2.8434896e-05 4.4784051e-07 8.3316726e-08 1.5088227e-04 5.2417045e-07 1.2327300e-07 2.8723438e-05 1.5612327e-07 4.3462331e-08 -1.9230038e-03 9.3890165e-06 2.0039162e-06 -2.6372985e-03 6.2375595e-05 1.2395031e-05 
3.4 2.2 10 2.7377915e-05 1.0681605e-08 1.7819501e-09 2.5548800e-05 0 5.5682078e-20 3.5585254e-06 3.6717238e-09 9.2587090e-10 -2.5462877e-04 3.6817116e-06 6.1918753e-07 -5.0153962e-05 6.2931632e-07 1.1453855e-07 2.3306862e-03 3.1943868e-05 6.1071623e-06 1.3932062e-03 9.5912579e-05 1.5465153e-05 1.2926165e-04 3.1116804e-06 6.5191276e-07 2.5448431e-05 4.9127784e-07 7.7385294e-08 1.3546231e-04 5.2434844e-07 1.1396155e-07 2.5793927e-05 1.9655019e-07 3.9488104e-08 -1.7446835e-03 7.4110328e-06 1.8435553e-06 -2.4072108e-03 8.4910067e-05 1.1386916e-05 


==> datafiles/brahms-dAu-mu10-rcBKL01.Y22.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.35 2.2 10 2.8923946e+00 4.8212486e-04 7.8136556e-05 8.6452119e-01 2.7781031e-01 4.9791483e-02 
0.4 2.2 10 1.9185032e+00 2.7663870e-04 5.2340950e-05 6.0888210e-01 2.4650311e-01 4.2217127e-02 
0.45 2.2 10 1.3160376e+00 1.9970442e-04 3.5908004e-05 3.0505857e-01 1.3669227e-01 3.4946664e-02 
0.5 2.2 10 9.2749554e-01 1.5002132e-04 2.5377672e-05 2.1732392e-01 1.4069769e-01 2.6420785e-02 
0.55 2.2 10 6.6843595e-01 1.1578217e-04 1.8320614e-05 1.5732896e-01 1.2670867e-01 2.0579868e-02 
0.6 2.2 10 4.9084059e-01 6.9480994e-05 1.3489573e-05 1.1878194e-01 9.5165914e-02 1.4849831e-02 
0.65 2.2 10 3.6626432e-01 5.4327121e-05 1.0110712e-05 7.4143202e-02 8.2570458e-02 1.2277867e-02 
0.7 2.2 10 2.7711607e-01 5.0088892e-05 7.6800554e-06 4.1822961e-02 5.8020858e-02 8.4622549e-03 
0.75 2.2 10 2.1223373e-01 4.0585366e-05 5.8894262e-06 3.0495062e-02 4.7935651e-02 7.8360403e-03 
0.8 2.2 10 1.6428378e-01 3.0162578e-05 4.5565072e-06 1.9952638e-02 4.9934437e-02 7.3153955e-03 
0.85 2.2 10 1.2839405e-01 2.1115191e-05 3.5670440e-06 1.8665423e-03 4.7272829e-02 6.3730765e-03 
0.9 2.2 10 1.0120322e-01 2.0037175e-05 2.8221724e-06 -7.0772539e-04 4.0153439e-02 6.1310287e-03 
0.95 2.2 10 8.0387366e-02 1.4239581e-05 2.2460828e-06 -1.5720654e-02 5.0207547e-02 4.6871623e-03 
1 2.2 10 6.4299378e-02 9.8053622e-06 1.7961621e-06 -1.2495285e-02 2.6816969e-02 4.7612672e-03 
1.05 2.2 10 5.1759859e-02 8.3357290e-06 1.4524004e-06 -4.0016523e-03 2.5354645e-02 3.7495739e-03 
1.09 2.2 10 4.3699322e-02 8.6629717e-06 1.2251613e-06 -7.9480363e-04 3.0112216e-02 3.3320226e-03 
1.2 2.2 10 2.7912010e-02 3.8814006e-06 7.8447282e-07 -7.3156254e-03 1.5692815e-02 2.0414699e-03 
1.29 2.2 10 1.9669276e-02 2.6076604e-06 5.5447632e-07 -7.2828136e-03 1.3276132e-02 1.6858829e-03 
1.4 2.2 10 1.3052466e-02 1.9061658e-06 3.6829387e-07 -6.1974410e-03 9.4463684e-03 1.0968707e-03 
1.45 2.2 10 1.0895978e-02 2.0323616e-06 3.0824924e-07 -6.1746114e-03 8.4138870e-03 1.0144716e-03 
1.49 2.2 10 9.4533880e-03 1.4621788e-06 2.6757885e-07 -7.4506674e-03 7.0355602e-03 8.4669376e-04 
1.55 2.2 10 7.6681873e-03 1.2391540e-06 2.1675516e-07 -6.8889715e-03 6.4960299e-03 7.2745481e-04 
1.6 2.2 10 6.4626978e-03 8.4366076e-07 1.8212662e-07 -5.2924799e-03 4.7394486e-03 6.3487432e-04 
1.69 2.2 10 4.7838412e-03 6.3704039e-07 1.3476059e-07 -3.5813645e-03 5.5401056e-03 5.1661172e-04 
1.8 2.2 10 3.3508507e-03 5.4902748e-07 9.4290435e-08 -4.5791029e-03 4.0084109e-03 3.9888714e-04 
1.89 2.2 10 2.5263654e-03 3.8993494e-07 7.1061323e-08 -4.0345049e-03 1.8522061e-03 3.2813505e-04 
2 2.2 10 1.8066012e-03 3.3400157e-07 5.0454600e-08 -3.0247973e-03 2.0148068e-03 2.8600669e-04 
2.13 2.2 10 1.2318317e-03 1.9070987e-07 3.4353709e-08 -2.4444417e-03 1.0659328e-03 2.0063712e-04 
2.2 2.2 10 1.0079073e-03 1.7365545e-07 2.8084101e-08 -2.1212741e-03 2.4813085e-03 1.9964255e-04 
2.3 2.2 10 7.6161585e-04 1.1333278e-07 2.1045173e-08 -1.7130903e-03 1.7301037e-03 1.5819311e-04 
2.4 2.2 10 5.7974207e-04 9.0755472e-08 1.5929090e-08 -1.6768765e-03 1.0098377e-03 1.3227173e-04 
2.5 2.2 10 4.4435256e-04 8.0074980e-08 1.2152925e-08 -1.4403348e-03 1.1752523e-03 1.1579843e-04 
2.55 2.2 10 3.8997932e-04 6.0242372e-08 1.0586465e-08 -1.2848650e-03 7.3992528e-04 1.0255650e-04 
2.6 2.2 10 3.4282498e-04 5.8434240e-08 9.2735798e-09 -1.2620001e-03 8.0629140e-04 9.5515999e-05 
2.7 2.2 10 2.6619534e-04 4.2794808e-08 7.2297495e-09 -1.1794705e-03 6.7118578e-04 8.3930666e-05 
2.8 2.2 10 2.0794273e-04 3.7802455e-08 5.6431882e-09 -1.0554660e-03 6.5159415e-04 7.4302469e-05 
2.9 2.2 10 1.6338966e-04 2.6374979e-08 4.4376504e-09 -9.8538993e-04 9.7581637e-04 6.4634091e-05 
3 2.2 10 1.2909588e-04 1.9315349e-08 3.4995673e-09 -8.1858456e-04 4.5683274e-04 5.2147844e-05 
3.1 2.2 10 1.0254232e-04 1.7196765e-08 2.7695101e-09 -6.4232571e-04 3.6749470e-04 4.9994864e-05 
3.2 2.2 10 8.1864685e-05 1.4418950e-08 2.2054067e-09 -5.9801514e-04 5.4806773e-04 4.1172305e-05 
3.33 2.2 10 6.1526861e-05 1.1352057e-08 1.6478300e-09 -4.9956490e-04 3.1445549e-04 3.4539086e-05 
3.4 2.2 10 5.2928788e-05 1.0410084e-08 1.4165684e-09 -4.1225412e-04 1.9619341e-04 3.2188759e-05 


==> datafiles/brahms-dAu-mu10-rcBKL01.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 3.5412554e+00 3.0459167e-04 5.7203931e-05 1.2644500e+00 4.0882403e-02 1.0105229e-02 
0.3 3.2 10 2.0932749e+00 1.3925099e-04 3.3562079e-05 7.7231607e-01 3.1053077e-02 6.1594922e-03 
0.35 3.2 10 1.3117180e+00 1.2014665e-04 2.0956289e-05 4.8385917e-01 2.1102307e-02 3.9798293e-03 
0.4 3.2 10 8.5866293e-01 5.8872077e-05 1.3633000e-05 3.1970444e-01 1.4381680e-02 2.7788065e-03 
0.45 3.2 10 5.8164754e-01 5.0342775e-05 9.1555791e-06 2.1706246e-01 1.0707469e-02 2.0154730e-03 
0.5 3.2 10 4.0500017e-01 2.6036468e-05 6.3691291e-06 1.5037232e-01 6.7510945e-03 1.4338374e-03 
0.55 3.2 10 2.8848651e-01 2.4085338e-05 4.5169045e-06 1.0591486e-01 5.2816428e-03 1.0870674e-03 
0.6 3.2 10 2.0945410e-01 1.5966130e-05 3.2750662e-06 7.5492385e-02 4.2937456e-03 8.0297724e-04 
0.65 3.2 10 1.5457417e-01 1.1034099e-05 2.3914560e-06 5.4937924e-02 3.1708389e-03 6.4480081e-04 
0.7 3.2 10 1.1568976e-01 1.0280886e-05 1.7830426e-06 3.9993210e-02 2.2004847e-03 4.9562397e-04 
0.75 3.2 10 8.7657537e-02 8.5165193e-06 1.3452294e-06 2.8835539e-02 2.1904117e-03 4.1376100e-04 
0.8 3.2 10 6.7139985e-02 5.8181198e-06 1.0226496e-06 2.1476688e-02 1.5955037e-03 3.0592831e-04 
0.85 3.2 10 5.1919900e-02 3.6592016e-06 7.8568890e-07 1.5892017e-02 1.4269398e-03 2.6967788e-04 
0.9 3.2 10 4.0496400e-02 3.2131589e-06 6.1009497e-07 1.2210018e-02 1.0118907e-03 2.0996785e-04 
0.95 3.2 10 3.1829600e-02 2.2651119e-06 4.7648125e-07 9.2687895e-03 8.1751729e-04 1.6716747e-04 
1 3.2 10 2.5192354e-02 2.0982103e-06 3.7681853e-07 6.8169434e-03 6.6438387e-04 1.4600404e-04 
1.05 3.2 10 2.0065122e-02 1.3962515e-06 2.9829628e-07 5.1715317e-03 5.8569035e-04 1.1259735e-04 
1.09 3.2 10 1.6794985e-02 1.1982835e-06 2.4873728e-07 3.9554031e-03 9.4086516e-04 9.8957074e-05 
1.2 3.2 10 1.0473037e-02 8.6101361e-07 1.5248870e-07 2.2075963e-03 2.8536798e-04 6.4051127e-05 
1.29 3.2 10 7.2323900e-03 5.5699980e-07 1.0387941e-07 1.1828497e-03 2.8856325e-04 4.8730615e-05 
1.4 3.2 10 4.6781066e-03 3.9645754e-07 6.6236961e-08 5.8862608e-04 1.6014420e-04 3.3315300e-05 
1.49 3.2 10 3.3148339e-03 2.6093526e-07 4.6360323e-08 2.5113987e-04 1.3169245e-04 2.5452300e-05 
1.6 3.2 10 2.2036022e-03 1.7712490e-07 3.0301026e-08 6.5985994e-05 1.1726930e-04 1.8835164e-05 
1.69 3.2 10 1.5923520e-03 1.0997160e-07 2.1461960e-08 -1.8800828e-05 7.2204956e-05 1.3531679e-05 
1.8 3.2 10 1.0812312e-03 8.0824867e-08 1.4320109e-08 -9.1630998e-05 5.5034414e-05 1.0538092e-05 
1.89 3.2 10 7.9348668e-04 5.5654614e-08 1.0302360e-08 -1.0333401e-04 4.0892136e-05 7.8748295e-06 
2 3.2 10 5.4796249e-04 4.4583778e-08 6.9468253e-09 -1.2364633e-04 4.0623364e-05 5.9758742e-06 
2.13 3.2 10 3.5736676e-04 3.3488098e-08 4.4955191e-09 -1.0060474e-04 1.6634065e-05 4.0146561e-06 
2.2 3.2 10 2.8505634e-04 2.3342215e-08 3.5379076e-09 -9.3347720e-05 1.9634194e-05 3.5131613e-06 
2.3 3.2 10 2.0730344e-04 1.6807444e-08 2.5086760e-09 -8.3950741e-05 1.0996573e-05 2.5597975e-06 
2.4 3.2 10 1.5149388e-04 1.0968236e-08 1.7888300e-09 -7.3037300e-05 9.3892196e-06 2.0446333e-06 
2.5 3.2 10 1.1119378e-04 8.3855631e-09 1.2911909e-09 -6.1464000e-05 8.3596753e-06 1.5665782e-06 
2.55 3.2 10 9.5407005e-05 6.7355971e-09 1.0918321e-09 -5.6800556e-05 6.1375221e-06 1.3940143e-06 
2.6 3.2 10 8.1937934e-05 5.4426773e-09 9.3113858e-10 -5.1933863e-05 6.4134777e-06 1.2038185e-06 
2.7 3.2 10 6.0593807e-05 3.9454444e-09 6.7766626e-10 -4.1522600e-05 4.3906548e-06 9.6460961e-07 
2.8 3.2 10 4.4952459e-05 2.7383434e-09 4.8938257e-10 -3.5090154e-05 3.9006465e-06 7.5925506e-07 
2.9 3.2 10 3.3444095e-05 2.0465261e-09 3.5647278e-10 -2.9606329e-05 2.9969659e-06 5.8936512e-07 
3 3.2 10 2.4942924e-05 1.4335323e-09 2.5918882e-10 -2.4046910e-05 2.1286191e-06 4.5400871e-07 
3.1 3.2 10 1.8643973e-05 1.3844122e-09 1.8937937e-10 -1.9894668e-05 1.6393149e-06 3.5687289e-07 
3.2 3.2 10 1.3961356e-05 9.9683616e-10 1.3754494e-10 -1.5652317e-05 1.1538005e-06 2.9722601e-07 
3.31 3.2 10 1.0175276e-05 6.9239087e-10 9.7075139e-11 -1.2521212e-05 1.0021713e-06 2.1318961e-07 
3.4 3.2 10 7.8635427e-06 4.3644922e-10 7.3210227e-11 -1.0495740e-05 8.7644434e-07 1.7837418e-07 


==> datafiles/brahms-dAu-mu50-BK10.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 50 3.1479667e+00 0 1.1820648e-04 1.9852650e+00 3.4615533e-02 2.0087392e-02
0.3 3.2 50 1.7515133e+00 0 6.4550931e-05 1.1693700e+00 8.8712570e-03 1.4349157e-02
0.35 3.2 50 1.0403650e+00 0 3.8083990e-05 7.2126517e-01 1.1920709e-02 8.2445394e-03
0.4 3.2 50 6.4895150e-01 0 2.3514399e-05 4.5957050e-01 5.9106282e-03 4.7795693e-03
0.45 3.2 50 4.2056500e-01 0 1.5167924e-05 3.0527283e-01 3.8275207e-03 3.5191583e-03
0.5 3.2 50 2.8102633e-01 0 9.9289522e-06 2.0614900e-01 2.8224264e-03 2.6893756e-03
0.55 3.2 50 1.9258917e-01 0 6.7670682e-06 1.4252117e-01 1.9971740e-03 1.7042417e-03
0.6 3.2 50 1.3479933e-01 0 4.7017554e-06 1.0051030e-01 1.8557066e-03 1.4532760e-03
0.65 3.2 50 9.6057400e-02 0 3.2972663e-06 7.1620583e-02 1.3928162e-03 1.0050012e-03
0.7 3.2 50 6.9512683e-02 0 2.3718770e-06 5.1370500e-02 1.2822283e-03 7.7277622e-04
0.75 3.2 50 5.0987150e-02 0 1.7252004e-06 3.6676700e-02 7.2916370e-04 5.6564605e-04
0.8 3.2 50 3.7837883e-02 0 1.2602392e-06 2.7313333e-02 5.6387208e-04 4.5673333e-04
0.85 3.2 50 2.8373217e-02 0 9.3434046e-07 2.0240033e-02 5.9157322e-04 3.5927536e-04
0.9 3.2 50 2.1474267e-02 0 7.0118939e-07 1.5387750e-02 4.6822924e-04 2.9508048e-04
0.95 3.2 50 1.6386550e-02 0 5.3593567e-07 1.1117500e-02 5.3403862e-04 2.3393880e-04
1 3.2 50 1.2598017e-02 0 4.0970592e-07 8.4153983e-03 2.6358612e-04 1.8635412e-04
1.05 3.2 50 9.7517800e-03 0 3.1173373e-07 6.1320933e-03 1.8789381e-04 1.4257926e-04
1.09 3.2 50 7.9804583e-03 0 2.5222598e-07 4.9624667e-03 1.6383357e-04 1.3409799e-04
1.2 3.2 50 4.6835483e-03 0 1.4531551e-07 2.6443967e-03 7.5764368e-05 7.9521030e-05
1.29 3.2 50 3.0826233e-03 0 9.3446718e-08 1.5718967e-03 9.0391294e-05 5.7114727e-05
1.4 3.2 50 1.8840767e-03 0 5.6182786e-08 8.0246167e-04 5.9550150e-05 3.8591030e-05
1.49 3.2 50 1.2768233e-03 0 3.7241853e-08 4.2124100e-04 2.9453892e-05 3.0521945e-05
1.6 3.2 50 8.0597583e-04 0 2.2695034e-08 1.9844650e-04 1.5688386e-05 2.2195120e-05
1.69 3.2 50 5.5962350e-04 0 1.5502013e-08 9.6618900e-05 9.6462022e-06 1.5183459e-05
1.8 3.2 50 3.6303200e-04 0 9.6213027e-09 2.4424017e-05 1.4535072e-05 1.0749783e-05
1.89 3.2 50 2.5739533e-04 0 6.6057012e-09 -7.8605840e-06 3.9823778e-06 7.8782088e-06
2 3.2 50 1.7103967e-04 0 4.1970986e-09 -3.2245883e-05 2.6382599e-06 6.1831508e-06
2.13 3.2 50 1.0715050e-04 0 2.5185231e-09 -3.2672533e-05 5.6140457e-06 4.2538083e-06
2.2 3.2 50 8.3836067e-05 0 1.9152448e-09 -2.9831933e-05 5.1402754e-06 3.6953874e-06
2.3 3.2 50 5.9474367e-05 0 1.2831048e-09 -2.8786483e-05 3.5188362e-06 2.6619442e-06
2.4 3.2 50 4.2530100e-05 0 8.5241818e-10 -2.5554283e-05 1.7290757e-06 1.9688365e-06
2.5 3.2 50 3.0636617e-05 0 5.7767881e-10 -2.2015717e-05 1.7102216e-06 1.6132535e-06
2.55 3.2 50 2.6068583e-05 0 4.8437304e-10 -1.9520317e-05 1.8754722e-06 1.4034943e-06
2.6 3.2 50 2.2216267e-05 0 4.0314868e-10 -1.7902583e-05 1.6925083e-06 1.2372834e-06
2.7 3.2 50 1.6207850e-05 0 2.7867742e-10 -1.4342517e-05 8.6838312e-07 9.5905604e-07
2.8 3.2 50 1.1888883e-05 0 1.9808658e-10 -1.1830217e-05 8.9914317e-07 7.1021759e-07
2.9 3.2 50 8.7627300e-06 0 1.3840961e-10 -9.7166583e-06 5.7825708e-07 5.4693800e-07
3 3.2 50 6.4857083e-06 0 9.8665354e-11 -7.6744050e-06 7.3603452e-07 4.4673551e-07
3.1 3.2 50 4.8182650e-06 0 6.9703611e-11 -5.9008667e-06 3.6138961e-07 3.6090470e-07
3.2 3.2 50 3.5907850e-06 0 4.9211167e-11 -4.5796500e-06 3.7452306e-07 2.7322179e-07
3.31 3.2 50 2.6065667e-06 0 3.4551721e-11 -3.7304300e-06 1.8497177e-07 2.0609082e-07
3.4 3.2 50 2.0095850e-06 0 2.4968569e-11 -3.0625950e-06 4.3600299e-08 1.7274321e-07


==> datafiles/brahms-dAu-mu50-GBW.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 50 3.2852167e+00 0 9.4202907e-05 1.7562333e+00 1.1871964e-02 1.0755276e-02
0.3 3.2 50 1.9183667e+00 0 5.3025855e-05 1.1066500e+00 5.5435578e-03 6.2993534e-03
0.35 3.2 50 1.1905300e+00 0 3.1974610e-05 7.2907883e-01 7.4408243e-03 4.1020116e-03
0.4 3.2 50 7.7295850e-01 0 2.0742579e-05 4.9716083e-01 4.4288646e-03 2.8832323e-03
0.45 3.2 50 5.1972983e-01 0 1.3841273e-05 3.4618317e-01 2.7918417e-03 2.0406845e-03
0.5 3.2 50 3.5935383e-01 0 9.4473464e-06 2.5025967e-01 1.6341988e-03 1.4524104e-03
0.55 3.2 50 2.5424733e-01 0 6.5852839e-06 1.8137567e-01 9.9350284e-04 1.0603456e-03
0.6 3.2 50 1.8336833e-01 0 4.6518492e-06 1.3270900e-01 7.9116960e-04 7.5735260e-04
0.65 3.2 50 1.3442150e-01 0 3.3612878e-06 9.9454350e-02 8.1260646e-04 6.5010769e-04
0.7 3.2 50 9.9925467e-02 0 2.4977094e-06 7.5033483e-02 6.7083941e-04 4.2361714e-04
0.75 3.2 50 7.5189500e-02 0 1.8568925e-06 5.7337900e-02 3.0703894e-04 3.4916956e-04
0.8 3.2 50 5.7178833e-02 0 1.3980969e-06 4.4152733e-02 2.3191014e-04 2.7577449e-04
0.85 3.2 50 4.3889183e-02 0 1.0592269e-06 3.4135417e-02 1.9758415e-04 2.1769554e-04
0.9 3.2 50 3.3966250e-02 0 8.1501548e-07 2.6658700e-02 2.1449573e-04 1.7979595e-04
0.95 3.2 50 2.6476300e-02 0 6.2812363e-07 2.0953383e-02 1.0709176e-04 1.3683226e-04
1 3.2 50 2.0770917e-02 0 4.9620545e-07 1.6508800e-02 1.0951679e-04 1.1171178e-04
1.05 3.2 50 1.6387833e-02 0 3.8551733e-07 1.3148283e-02 7.9068081e-05 9.4606704e-05
1.09 3.2 50 1.3607117e-02 0 3.1917206e-07 1.0853733e-02 9.0047426e-05 7.7711389e-05
1.2 3.2 50 8.2761617e-03 0 1.9002635e-07 6.5608417e-03 3.5506323e-05 5.2591491e-05
1.29 3.2 50 5.5802000e-03 0 1.2868354e-07 4.3930733e-03 4.6018873e-05 3.8487418e-05
1.4 3.2 50 3.4874883e-03 0 7.9498698e-08 2.7004433e-03 3.7209763e-05 2.6176501e-05
1.49 3.2 50 2.3912300e-03 0 5.4082500e-08 1.7830783e-03 2.5519961e-05 1.8935707e-05
1.6 3.2 50 1.5170750e-03 0 3.3979106e-08 1.0776217e-03 9.3050872e-06 1.2878889e-05
1.69 3.2 50 1.0490400e-03 0 2.3660559e-08 6.9797150e-04 6.8963912e-06 9.7083810e-06
1.8 3.2 50 6.6985867e-04 0 1.5109943e-08 3.9178350e-04 9.8649518e-06 7.1613136e-06
1.89 3.2 50 4.6439867e-04 0 1.0590735e-08 2.3351433e-04 8.3222488e-06 5.5321606e-06
2 3.2 50 2.9663667e-04 0 6.8689094e-09 1.1542183e-04 4.7920156e-06 3.8363440e-06
2.13 3.2 50 1.7423233e-04 0 4.0834021e-09 3.4545117e-05 2.1109110e-06 2.6492012e-06
2.2 3.2 50 1.3060700e-04 0 3.0858255e-09 8.6303000e-06 2.7981126e-06 2.1509806e-06
2.3 3.2 50 8.6304900e-05 0 2.0871640e-09 -1.1436770e-05 2.4718163e-06 1.6992385e-06
2.4 3.2 50 5.6823850e-05 0 1.4086192e-09 -2.2889167e-05 1.6059549e-06 1.2122646e-06
2.5 3.2 50 3.7260117e-05 0 9.4631325e-10 -2.6790383e-05 6.0434801e-07 9.3246454e-07
2.55 3.2 50 3.0121567e-05 0 7.8083142e-10 -2.8028517e-05 1.2583664e-06 8.4224856e-07
2.6 3.2 50 2.4321850e-05 0 6.4412208e-10 -2.7090483e-05 6.8120715e-07 6.8963015e-07
2.7 3.2 50 1.5799750e-05 0 4.3683411e-10 -2.5736917e-05 4.6481839e-07 5.4911655e-07
2.8 3.2 50 1.0210600e-05 0 2.9805360e-10 -2.2324967e-05 3.4517067e-07 4.1717096e-07
2.9 3.2 50 6.5634833e-06 0 1.9624114e-10 -1.9263200e-05 2.1654286e-07 3.3656643e-07
3 3.2 50 4.1961967e-06 0 1.3175270e-10 -1.6424167e-05 1.5262379e-07 2.6141823e-07
3.1 3.2 50 2.6677217e-06 0 8.7208021e-11 -1.3456683e-05 1.9395164e-07 1.9911890e-07
3.2 3.2 50 1.6864800e-06 0 5.6073047e-11 -1.0997067e-05 1.8554298e-07 1.5805506e-07
3.31 3.2 50 1.0117683e-06 0 3.5956944e-11 -8.5360117e-06 2.4200245e-07 1.1722712e-07
3.4 3.2 50 6.6266750e-07 0 2.4312425e-11 -6.9725817e-06 1.2638150e-07 9.3359968e-08


==> datafiles/brahms-dAu-mu50-GBWl001.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 3.5460729e+00 2.3395447e-04 9.7766131e-05 1.8567929e+00 3.4235718e-02 1.4867518e-02 
0.3 3.2 50 2.0684271e+00 2.0720689e-04 5.6364671e-05 1.1868057e+00 1.8957834e-02 9.5467645e-03 
0.35 3.2 50 1.2837971e+00 8.9237130e-05 3.4441928e-05 7.8125857e-01 1.8167398e-02 5.7828663e-03 
0.4 3.2 50 8.3454914e-01 4.6920689e-05 2.1736764e-05 5.3738114e-01 3.1834938e-03 3.3878421e-03 
0.45 3.2 50 5.6215957e-01 4.1989309e-05 1.4300946e-05 3.7501700e-01 3.9600367e-03 2.4662944e-03 
0.5 3.2 50 3.8969757e-01 2.1849205e-05 9.6560242e-06 2.6278857e-01 6.9845069e-03 2.1957438e-03 
0.55 3.2 50 2.7656086e-01 1.8893904e-05 6.8749399e-06 1.9570557e-01 1.9841405e-03 1.4288406e-03 
0.6 3.2 50 2.0016171e-01 1.3263422e-05 4.8644473e-06 1.4569929e-01 1.4406595e-03 9.0804301e-04 
0.65 3.2 50 1.4729657e-01 1.0594569e-05 3.5257569e-06 1.0868171e-01 8.1072326e-04 7.7626888e-04 
0.7 3.2 50 1.0996171e-01 7.5159694e-06 2.6276218e-06 8.1573143e-02 2.4646783e-03 5.8985487e-04 
0.75 3.2 50 8.3111671e-02 8.1732515e-06 1.9659517e-06 6.2367271e-02 1.6247407e-03 4.7784656e-04 
0.8 3.2 50 6.3506414e-02 3.2162216e-06 1.4644686e-06 4.7631500e-02 2.0670731e-03 3.6294400e-04 
0.85 3.2 50 4.8995486e-02 2.4919462e-06 1.1115890e-06 3.8442557e-02 5.7004832e-04 2.9459155e-04 
0.9 3.2 50 3.8123857e-02 1.8022661e-06 8.7500501e-07 2.9931743e-02 7.1827294e-04 2.1796386e-04 
0.95 3.2 50 2.9888757e-02 1.2408029e-06 6.7726337e-07 2.3590757e-02 5.3931771e-04 1.7453013e-04 
1 3.2 50 2.3592000e-02 1.1135529e-06 5.2542746e-07 1.8918843e-02 2.2982656e-04 1.3946056e-04 
1.05 3.2 50 1.8735014e-02 9.0305604e-07 4.1183303e-07 1.4861200e-02 2.8295460e-04 1.3291222e-04 
1.09 3.2 50 1.5641929e-02 8.1365891e-07 3.4378199e-07 1.2479914e-02 1.2830937e-04 9.6648306e-05 
1.2 3.2 50 9.6719457e-03 5.2377359e-07 2.0739302e-07 7.6082814e-03 3.1858345e-04 7.6814702e-05 
1.29 3.2 50 6.6216014e-03 5.8825234e-07 1.4003424e-07 5.1078514e-03 2.4437176e-04 5.2373297e-05 
1.4 3.2 50 4.2262486e-03 2.8970076e-07 8.9282290e-08 3.3024871e-03 6.1807505e-05 3.4525425e-05 
1.49 3.2 50 2.9541214e-03 1.4156559e-07 6.1774913e-08 2.2800614e-03 1.3756048e-04 2.4998978e-05 
1.6 3.2 50 1.9241786e-03 7.8454458e-08 3.9673812e-08 1.4612971e-03 1.4650268e-05 1.5926356e-05 
1.69 3.2 50 1.3627886e-03 8.6590757e-08 2.7748155e-08 9.7959771e-04 5.0571124e-05 1.1590543e-05 
1.8 3.2 50 8.9872957e-04 3.8190714e-08 1.8348106e-08 6.0950043e-04 2.2099915e-05 8.7987249e-06 
1.89 3.2 50 6.4142971e-04 4.9704022e-08 1.3055599e-08 3.9823357e-04 1.9754160e-05 7.3632982e-06 
2 3.2 50 4.2587829e-04 2.4170314e-08 8.6855709e-09 2.4670229e-04 6.0650344e-06 4.8427551e-06 
2.13 3.2 50 2.6308886e-04 1.0063066e-08 5.3946352e-09 1.1903414e-04 8.9074056e-06 3.4078211e-06 
2.2 3.2 50 2.0307857e-04 8.1215259e-09 4.1652984e-09 8.0278100e-05 5.8417475e-06 2.5937208e-06 
2.3 3.2 50 1.4029286e-04 4.7034508e-09 2.9369995e-09 3.6410929e-05 9.7628394e-06 1.9860267e-06 
2.4 3.2 50 9.6865829e-05 5.6802199e-09 2.0034474e-09 1.4248643e-05 2.1692986e-06 1.3618267e-06 
2.5 3.2 50 6.6808200e-05 2.0976177e-09 1.4119389e-09 -2.3522330e-06 3.8606434e-06 1.2490982e-06 
2.55 3.2 50 5.5449829e-05 3.0292452e-09 1.1899440e-09 -6.6627700e-06 1.7522105e-06 9.7853988e-07 
2.6 3.2 50 4.6005614e-05 2.9497838e-09 9.8888379e-10 -1.0443877e-05 2.6362944e-06 8.3433566e-07 
2.7 3.2 50 3.1619643e-05 2.2429936e-09 6.9611392e-10 -1.4521414e-05 1.5473572e-06 7.3715386e-07 
2.8 3.2 50 2.1682214e-05 7.6238080e-10 4.8527046e-10 -1.5495743e-05 9.5057385e-07 4.3939837e-07 
2.9 3.2 50 1.4829629e-05 8.7947108e-10 3.3431942e-10 -1.5422671e-05 1.5306282e-06 4.0831704e-07 
3 3.2 50 1.0113943e-05 7.4614656e-10 2.3829236e-10 -1.4122243e-05 3.1257745e-07 2.8821085e-07 
3.1 3.2 50 6.8759614e-06 4.5492318e-10 1.6973094e-10 -1.2593029e-05 6.7252440e-07 2.4094313e-07 
3.2 3.2 50 4.6592500e-06 3.1991070e-10 1.1646123e-10 -1.0920986e-05 1.2339955e-07 1.8733383e-07 
3.31 3.2 50 3.0242743e-06 1.5701293e-10 7.7297412e-11 -9.0833157e-06 2.9625943e-07 1.3094917e-07 
3.4 3.2 50 2.1165386e-06 1.3840196e-10 5.5053638e-11 -7.7836629e-06 1.7086040e-07 1.1872037e-07 


==> datafiles/brahms-dAu-mu50-GBWl003.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 3.5444100e+00 3.4731624e-04 1.0068971e-04 1.8695386e+00 1.4050344e-02 1.4979379e-02 
0.3 3.2 50 2.0673757e+00 1.0648369e-04 6.1786260e-05 1.1779143e+00 1.5613600e-02 8.7346591e-03 
0.35 3.2 50 1.2831386e+00 9.5682297e-05 3.5168627e-05 7.6459843e-01 2.3617911e-02 6.0990983e-03 
0.4 3.2 50 8.3403886e-01 5.7899984e-05 2.3309737e-05 5.2996429e-01 1.0149861e-02 3.7248814e-03 
0.45 3.2 50 5.6185971e-01 4.3473191e-05 1.4524377e-05 3.6925614e-01 6.8078261e-03 2.6069995e-03 
0.5 3.2 50 3.8948686e-01 2.6378717e-05 9.7807401e-06 2.6951386e-01 2.4505741e-03 1.7286583e-03 
0.55 3.2 50 2.7639343e-01 1.3189359e-05 6.8724948e-06 1.9425114e-01 4.5746951e-03 1.2847596e-03 
0.6 3.2 50 2.0003614e-01 1.2665234e-05 4.8650462e-06 1.4290971e-01 3.5376419e-03 1.0674663e-03 
0.65 3.2 50 1.4720329e-01 1.0470561e-05 3.4936194e-06 1.0945814e-01 1.0986700e-03 6.7752240e-04 
0.7 3.2 50 1.0988314e-01 8.4587836e-06 2.6288012e-06 8.0889214e-02 1.2028744e-03 7.1596423e-04 
0.75 3.2 50 8.3052471e-02 6.9585947e-06 1.9693449e-06 6.3165100e-02 1.2469545e-03 4.5029453e-04 
0.8 3.2 50 6.3461400e-02 3.4541900e-06 1.4599701e-06 4.8948071e-02 3.3654154e-04 3.9951673e-04 
0.85 3.2 50 4.8957600e-02 2.4732858e-06 1.1155946e-06 3.8048043e-02 7.4349791e-04 2.8761701e-04 
0.9 3.2 50 3.8092157e-02 1.4974809e-06 8.6630766e-07 2.9832186e-02 4.5464319e-04 2.2258603e-04 
0.95 3.2 50 2.9864029e-02 1.2758351e-06 6.7036442e-07 2.3817114e-02 3.2881115e-04 2.3324744e-04 
1 3.2 50 2.3571029e-02 9.0350790e-07 5.2192082e-07 1.8747400e-02 2.4784648e-04 1.5541241e-04 
1.05 3.2 50 1.8717143e-02 1.1499778e-06 4.1439001e-07 1.4923686e-02 2.2851792e-04 1.2398137e-04 
1.09 3.2 50 1.5626757e-02 7.7433316e-07 3.4265054e-07 1.2084163e-02 1.0109348e-03 9.3450312e-05 
1.2 3.2 50 9.6612471e-03 3.8484558e-07 2.0686286e-07 7.8364529e-03 1.0621935e-04 6.2260099e-05 
1.29 3.2 50 6.6137100e-03 5.3184316e-07 1.4195630e-07 5.2734186e-03 1.5755060e-04 5.1415548e-05 
1.4 3.2 50 4.2205471e-03 1.5125327e-07 8.9326906e-08 3.3046386e-03 7.0130166e-05 3.2407371e-05 
1.49 3.2 50 2.9498729e-03 1.2825358e-07 6.2042692e-08 2.2407400e-03 9.6305259e-05 2.4730714e-05 
1.6 3.2 50 1.9210429e-03 7.8869564e-08 3.9248936e-08 1.4241300e-03 3.3281059e-05 1.5955986e-05 
1.69 3.2 50 1.3603157e-03 6.2759665e-08 2.7715212e-08 9.9648800e-04 1.3274752e-05 1.1304384e-05 
1.8 3.2 50 8.9693143e-04 3.7285988e-08 1.8314452e-08 6.0411900e-04 1.2664655e-05 9.3310619e-06 
1.89 3.2 50 6.4000300e-04 3.7610789e-08 1.3010438e-08 4.0681071e-04 1.5373422e-05 6.8412367e-06 
2 3.2 50 4.2485100e-04 2.8071338e-08 8.5846343e-09 2.3196714e-04 2.0864783e-05 5.1502587e-06 
2.13 3.2 50 2.6236171e-04 9.7352714e-09 5.3858209e-09 1.1981200e-04 8.0652429e-06 3.3793808e-06 
2.2 3.2 50 2.0248186e-04 8.1491204e-09 4.1487190e-09 7.3210371e-05 1.0123352e-05 2.8876518e-06 
2.3 3.2 50 1.3983971e-04 4.6817056e-09 2.8786865e-09 3.3742457e-05 7.9906388e-06 2.3979175e-06 
2.4 3.2 50 9.6522857e-05 5.1143655e-09 1.9844313e-09 1.2136454e-05 3.6865676e-06 1.5968603e-06 
2.5 3.2 50 6.6548857e-05 4.3087476e-09 1.4192311e-09 -1.2272467e-06 1.2052319e-06 9.9484118e-07 
2.55 3.2 50 5.5228071e-05 3.4065962e-09 1.1795497e-09 -6.5597557e-06 6.3479432e-07 8.9908233e-07 
2.6 3.2 50 4.5813057e-05 2.5789572e-09 9.8912763e-10 -1.1488533e-05 4.5772404e-06 9.8524408e-07 
2.7 3.2 50 3.1475786e-05 1.6677004e-09 6.9013127e-10 -1.4281771e-05 7.5959612e-07 6.0436333e-07 
2.8 3.2 50 2.1575814e-05 1.2356936e-09 4.7959569e-10 -1.5784771e-05 8.2930403e-07 5.2890670e-07 
2.9 3.2 50 1.4751000e-05 8.5356396e-10 3.3524379e-10 -1.5985614e-05 1.1589088e-06 3.8147103e-07 
3 3.2 50 1.0056171e-05 7.2449842e-10 2.3483355e-10 -1.4727971e-05 6.7188345e-07 3.5433300e-07 
3.1 3.2 50 6.8339986e-06 5.0066894e-10 1.6667101e-10 -1.2498271e-05 4.2954846e-07 2.2301722e-07 
3.2 3.2 50 4.6287557e-06 2.7296557e-10 1.1414891e-10 -1.1327800e-05 8.0812913e-07 1.9006825e-07 
3.31 3.2 50 3.0030014e-06 2.0828748e-10 7.7201348e-11 -9.3857057e-06 2.8856776e-07 1.4436319e-07 
3.4 3.2 50 2.1007086e-06 1.1544059e-10 5.5267089e-11 -7.9843886e-06 3.1065924e-07 1.1633945e-07 


==> datafiles/brahms-dAu-mu50-GBWl005.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 3.5422643e+00 3.2609627e-04 1.0122509e-04 1.8591871e+00 2.2253922e-02 1.4209235e-02 
0.3 3.2 50 2.0662714e+00 1.5384859e-04 5.7251384e-05 1.1792286e+00 1.0945579e-02 8.0276157e-03 
0.35 3.2 50 1.2824714e+00 9.3873558e-05 3.4914253e-05 7.7958357e-01 8.2467379e-03 5.9200808e-03 
0.4 3.2 50 8.3359243e-01 4.6361490e-05 2.1760908e-05 5.3179843e-01 5.5146982e-03 3.7925475e-03 
0.45 3.2 50 5.6155686e-01 5.4916634e-05 1.4819734e-05 3.7118943e-01 8.6141132e-03 2.5513760e-03 
0.5 3.2 50 3.8924271e-01 3.3754214e-05 1.0482651e-05 2.6903886e-01 1.7487323e-03 1.6449181e-03 
0.55 3.2 50 2.7624171e-01 1.7276857e-05 7.1567364e-06 1.9357171e-01 4.9852709e-03 1.5585297e-03 
0.6 3.2 50 1.9990886e-01 9.9344792e-06 4.9340445e-06 1.4339457e-01 4.0974022e-03 9.1666280e-04 
0.65 3.2 50 1.4710814e-01 1.3281873e-05 3.5360860e-06 1.0871186e-01 1.4922412e-03 7.9758890e-04 
0.7 3.2 50 1.0980857e-01 4.4994331e-06 2.6029653e-06 8.3296071e-02 1.7234754e-03 5.8090073e-04 
0.75 3.2 50 8.2992329e-02 5.4483849e-06 1.9484775e-06 6.3358171e-02 1.0117559e-03 4.5682904e-04 
0.8 3.2 50 6.3412886e-02 2.6084635e-06 1.4825474e-06 4.8310029e-02 1.3444351e-03 3.7590625e-04 
0.85 3.2 50 4.8918871e-02 1.9983667e-06 1.1171534e-06 3.8067429e-02 9.1164885e-04 2.5365037e-04 
0.9 3.2 50 3.8061029e-02 1.5808807e-06 8.7220015e-07 2.9626257e-02 8.6754569e-04 2.4846548e-04 
0.95 3.2 50 2.9838371e-02 2.2365243e-06 6.6178408e-07 2.3624400e-02 3.4021858e-04 1.6861997e-04 
1 3.2 50 2.3549757e-02 1.0012237e-06 5.2866331e-07 1.8654429e-02 2.8052093e-04 1.3506991e-04 
1.05 3.2 50 1.8700314e-02 1.1981278e-06 4.0953768e-07 1.4576971e-02 5.7622112e-04 1.2123332e-04 
1.09 3.2 50 1.5610786e-02 8.4079651e-07 3.3991359e-07 1.2508943e-02 1.0752133e-04 8.7803424e-05 
1.2 3.2 50 9.6507486e-03 3.2550745e-07 2.0811468e-07 7.5845471e-03 2.9103762e-04 6.4143164e-05 
1.29 3.2 50 6.6055729e-03 3.2987938e-07 1.4049543e-07 5.3553357e-03 1.1342738e-04 5.9137396e-05 
1.4 3.2 50 4.2148900e-03 2.7948933e-07 8.8357746e-08 3.3318957e-03 5.2342155e-05 3.2094563e-05 
1.49 3.2 50 2.9454757e-03 1.4460361e-07 6.2064526e-08 2.3008829e-03 3.1157442e-05 2.2400227e-05 
1.6 3.2 50 1.9178700e-03 7.7643876e-08 3.9280242e-08 1.4383071e-03 1.2109458e-05 1.5669414e-05 
1.69 3.2 50 1.3578729e-03 7.7775186e-08 2.7761027e-08 9.8146700e-04 4.5356965e-05 1.2804231e-05 
1.8 3.2 50 8.9511929e-04 3.5623886e-08 1.8394048e-08 6.0576886e-04 2.9494562e-05 8.9809286e-06 
1.89 3.2 50 6.3857457e-04 3.0241207e-08 1.3109996e-08 4.0270043e-04 1.1260543e-05 7.7213482e-06 
2 3.2 50 4.2380286e-04 3.5130079e-08 8.5804309e-09 2.4122157e-04 1.0379012e-05 5.0792207e-06 
2.13 3.2 50 2.6163414e-04 1.3463480e-08 5.3804350e-09 1.2135400e-04 5.3315482e-06 3.1858578e-06 
2.2 3.2 50 2.0187957e-04 1.1349728e-08 4.1379135e-09 7.5891657e-05 8.2492026e-06 2.6205098e-06 
2.3 3.2 50 1.3938614e-04 3.9070841e-09 2.8939619e-09 3.8226786e-05 2.9672193e-06 1.9701031e-06 
2.4 3.2 50 9.6177300e-05 3.6719010e-09 2.0184425e-09 1.2408560e-05 1.6823845e-06 1.5178591e-06 
2.5 3.2 50 6.6291114e-05 4.4668393e-09 1.4145945e-09 -2.9103314e-06 2.3615883e-06 1.1500594e-06 
2.55 3.2 50 5.5004871e-05 2.0741362e-09 1.1819252e-09 -6.6585257e-06 1.0835462e-06 1.0035043e-06 
2.6 3.2 50 4.5620543e-05 3.0728568e-09 9.7910613e-10 -1.2057420e-05 2.1938461e-06 8.6728644e-07 
2.7 3.2 50 3.1332400e-05 1.8454577e-09 6.8360191e-10 -1.3990757e-05 8.1653277e-07 6.7443783e-07 
2.8 3.2 50 2.1469871e-05 1.1924935e-09 4.7728512e-10 -1.5613729e-05 1.7732341e-06 5.0401086e-07 
2.9 3.2 50 1.4672771e-05 1.0222025e-09 3.3704620e-10 -1.5413843e-05 8.5865573e-07 4.3308524e-07 
3 3.2 50 9.9984471e-06 7.0560439e-10 2.4169837e-10 -1.4820786e-05 1.5554218e-06 3.2432568e-07 
3.1 3.2 50 6.7920486e-06 4.6397132e-10 1.6550033e-10 -1.2494643e-05 3.0300281e-07 2.1790401e-07 
3.2 3.2 50 4.5984529e-06 3.8246248e-10 1.1425615e-10 -1.1046414e-05 5.7136244e-07 1.6573360e-07 
3.31 3.2 50 2.9818271e-06 1.7717742e-10 7.6464059e-11 -9.1923486e-06 1.8597211e-07 1.3527727e-07 
3.4 3.2 50 2.0850300e-06 1.0528872e-10 5.4806709e-11 -7.7125900e-06 2.1526688e-07 1.0033090e-07 


==> datafiles/brahms-dAu-mu50-GBWl010.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 3.5375800e+00 2.3268618e-04 1.0443320e-04 1.8388800e+00 5.8770572e-02 1.5859616e-02 
0.3 3.2 50 2.0635157e+00 1.3699397e-04 5.5958451e-05 1.1663071e+00 2.9115278e-02 9.1608556e-03 
0.35 3.2 50 1.2807629e+00 1.3874069e-04 3.3977137e-05 7.7714929e-01 4.6025182e-03 6.0076037e-03 
0.4 3.2 50 8.3250086e-01 8.3168381e-05 2.1972593e-05 5.2702929e-01 1.4958632e-02 4.3275628e-03 
0.45 3.2 50 5.6079414e-01 4.7995323e-05 1.4155822e-05 3.7227757e-01 4.2724181e-03 2.6116621e-03 
0.5 3.2 50 3.8871600e-01 5.0114155e-05 1.0410487e-05 2.7046500e-01 3.3963716e-03 1.7712861e-03 
0.55 3.2 50 2.7583243e-01 1.8274550e-05 6.9276905e-06 1.9377571e-01 3.3506153e-03 1.3412547e-03 
0.6 3.2 50 1.9961214e-01 1.6101717e-05 5.3153311e-06 1.4383657e-01 2.7740981e-03 9.9050107e-04 
0.65 3.2 50 1.4687100e-01 1.3244945e-05 3.5598460e-06 1.0748071e-01 1.8574686e-03 8.7084912e-04 
0.7 3.2 50 1.0962543e-01 5.5512455e-06 2.5961383e-06 8.1898700e-02 1.4558856e-03 5.8770673e-04 
0.75 3.2 50 8.2849871e-02 5.4017760e-06 2.0389484e-06 6.2947086e-02 7.3993114e-04 4.3354336e-04 
0.8 3.2 50 6.3296786e-02 2.1543501e-06 1.4666249e-06 4.9207629e-02 5.1633160e-04 3.2808983e-04 
0.85 3.2 50 4.8824543e-02 1.7203464e-06 1.1129622e-06 3.7944329e-02 7.6570060e-04 3.0897908e-04 
0.9 3.2 50 3.7983657e-02 1.5248954e-06 8.6599006e-07 2.9981557e-02 5.3374098e-04 2.2827581e-04 
0.95 3.2 50 2.9774214e-02 1.2194010e-06 6.6999075e-07 2.3506214e-02 4.0583982e-04 1.7316985e-04 
1 3.2 50 2.3497071e-02 1.2475282e-06 5.3556156e-07 1.8443586e-02 6.5971248e-04 1.5586578e-04 
1.05 3.2 50 1.8655414e-02 1.2217418e-06 4.1197412e-07 1.4785786e-02 1.8053952e-04 1.2696259e-04 
1.09 3.2 50 1.5572800e-02 1.0099505e-06 3.4478179e-07 1.2299071e-02 3.9038238e-04 1.0045297e-04 
1.2 3.2 50 9.6243500e-03 4.8732506e-07 2.0762519e-07 7.7758729e-03 1.2569595e-04 6.5111873e-05 
1.29 3.2 50 6.5856814e-03 2.8078607e-07 1.4104020e-07 5.2492200e-03 9.0199775e-05 4.3732920e-05 
1.4 3.2 50 4.2006929e-03 1.0194036e-07 8.8456793e-08 3.3015443e-03 7.2129523e-05 3.1317377e-05 
1.49 3.2 50 2.9346329e-03 1.7782128e-07 6.1693811e-08 2.2317986e-03 1.0618123e-04 2.3962611e-05 
1.6 3.2 50 1.9099400e-03 8.1416039e-08 3.9784367e-08 1.4049829e-03 5.5725503e-05 1.8142616e-05 
1.69 3.2 50 1.3517443e-03 6.4554992e-08 2.7820557e-08 9.8522186e-04 1.5640888e-05 1.0496420e-05 
1.8 3.2 50 8.9062500e-04 6.2296526e-08 1.8312396e-08 6.0782843e-04 1.3587699e-05 8.5008414e-06 
1.89 3.2 50 6.3508671e-04 4.0710526e-08 1.2966551e-08 3.9267586e-04 2.5009494e-05 6.4253420e-06 
2 3.2 50 4.2121529e-04 2.8338335e-08 8.6252235e-09 2.3692814e-04 3.2052964e-06 4.5178650e-06 
2.13 3.2 50 2.5981457e-04 1.2210735e-08 5.2622507e-09 1.1385657e-04 8.1326978e-06 3.3897988e-06 
2.2 3.2 50 2.0038714e-04 9.9775258e-09 4.1657998e-09 7.5639457e-05 5.6717970e-06 2.6731522e-06 
2.3 3.2 50 1.3825829e-04 7.5159694e-09 2.8583598e-09 3.7830700e-05 3.4120209e-06 2.0318394e-06 
2.4 3.2 50 9.5328271e-05 5.2202119e-09 1.9886869e-09 1.1065363e-05 3.3247092e-06 1.3587076e-06 
2.5 3.2 50 6.5652657e-05 4.3014473e-09 1.3951986e-09 -3.4437853e-06 2.8652735e-06 1.2046110e-06 
2.55 3.2 50 5.4451857e-05 2.6645059e-09 1.1761905e-09 -8.7301114e-06 1.5430654e-06 1.0477912e-06 
2.6 3.2 50 4.5142214e-05 2.7041918e-09 9.7650014e-10 -1.2045469e-05 2.6726380e-06 9.5700507e-07 
2.7 3.2 50 3.0977286e-05 1.4004372e-09 6.8153463e-10 -1.5429943e-05 2.9778831e-06 6.6790867e-07 
2.8 3.2 50 2.1206271e-05 8.2758562e-10 4.7977395e-10 -1.6532086e-05 2.2902359e-06 6.4020268e-07 
2.9 3.2 50 1.4478800e-05 7.5781641e-10 3.3023930e-10 -1.5011371e-05 3.6850310e-07 3.7019809e-07 
3 3.2 50 9.8564557e-06 4.6906768e-10 2.3920431e-10 -1.5069871e-05 9.9707659e-07 3.4566100e-07 
3.1 3.2 50 6.6884357e-06 3.6343037e-10 1.6425697e-10 -1.3707814e-05 9.3148719e-07 2.8551101e-07 
3.2 3.2 50 4.5232171e-06 3.5135307e-10 1.1292478e-10 -1.0816757e-05 3.8582962e-07 1.7879430e-07 
3.31 3.2 50 2.9295686e-06 1.6974170e-10 7.5684045e-11 -9.0642186e-06 1.2811677e-07 1.2798664e-07 
3.4 3.2 50 2.0462700e-06 1.1686378e-10 5.4208799e-11 -7.6681557e-06 1.2223310e-07 1.0388943e-07 


==> datafiles/brahms-dAu-mu50-GBWl030.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 3.5187557e+00 3.1162510e-04 1.0092271e-04 1.8456086e+00 4.0339106e-02 1.3532710e-02 
0.3 3.2 50 2.0525014e+00 2.9497838e-04 6.0425183e-05 1.1879771e+00 2.4944685e-02 9.8783659e-03 
0.35 3.2 50 1.2740543e+00 8.8294498e-05 3.5200801e-05 7.6781443e-01 7.0212778e-03 6.7649753e-03 
0.4 3.2 50 8.2805914e-01 7.7830271e-05 2.1684283e-05 5.2358886e-01 1.0432392e-02 4.3844393e-03 
0.45 3.2 50 5.5772186e-01 4.0695484e-05 1.4665091e-05 3.7067271e-01 3.7491274e-03 2.6200531e-03 
0.5 3.2 50 3.8653100e-01 1.9279893e-05 9.7678365e-06 2.6408829e-01 4.2825568e-03 1.8003836e-03 
0.55 3.2 50 2.7422100e-01 2.5989009e-05 6.7541076e-06 1.8880314e-01 9.5738145e-03 1.4775951e-03 
0.6 3.2 50 1.9839229e-01 1.7838276e-05 4.9414297e-06 1.4256643e-01 2.6157339e-03 9.7793052e-04 
0.65 3.2 50 1.4593086e-01 8.3909572e-06 3.5894025e-06 1.0655490e-01 3.9021090e-03 7.8946003e-04 
0.7 3.2 50 1.0889657e-01 9.4997315e-06 2.6157023e-06 8.1324929e-02 9.7653717e-04 5.3187411e-04 
0.75 3.2 50 8.2268400e-02 3.4483951e-06 1.9502286e-06 6.2256357e-02 4.7883666e-04 4.2439602e-04 
0.8 3.2 50 6.2832129e-02 2.5899334e-06 1.4580724e-06 4.8638400e-02 6.1359009e-04 3.2106216e-04 
0.85 3.2 50 4.8451129e-02 2.9869785e-06 1.1521819e-06 3.7351671e-02 1.7954441e-03 2.7401708e-04 
0.9 3.2 50 3.7677157e-02 1.0965623e-06 8.7214424e-07 2.9572557e-02 6.2041262e-04 2.4298536e-04 
0.95 3.2 50 2.9521629e-02 1.3402711e-06 6.7310462e-07 2.2880814e-02 7.9194882e-04 2.0369849e-04 
1 3.2 50 2.3288357e-02 1.4666357e-06 5.3307302e-07 1.8645086e-02 3.5262341e-04 1.3571097e-04 
1.05 3.2 50 1.8480857e-02 1.3751438e-06 4.0672948e-07 1.4756586e-02 1.9401977e-04 1.0522053e-04 
1.09 3.2 50 1.5420071e-02 7.9948963e-07 3.4018104e-07 1.2074257e-02 4.3706365e-04 1.1510746e-04 
1.2 3.2 50 9.5197200e-03 5.9184940e-07 2.0823643e-07 7.6568314e-03 9.4924616e-05 6.4006257e-05 
1.29 3.2 50 6.5071300e-03 4.8470904e-07 1.4008233e-07 5.2154629e-03 1.1277460e-04 5.1552724e-05 
1.4 3.2 50 4.1445214e-03 3.5324733e-07 8.7088231e-08 3.2705943e-03 8.5013153e-05 2.8154337e-05 
1.49 3.2 50 2.8915514e-03 9.3109547e-08 6.1844337e-08 2.2312871e-03 5.2364428e-05 2.4525869e-05 
1.6 3.2 50 1.8786357e-03 6.2986879e-08 3.9650673e-08 1.3613971e-03 8.7348088e-05 1.7023530e-05 
1.69 3.2 50 1.3274686e-03 6.5776368e-08 2.7230543e-08 9.5030414e-04 4.0403792e-05 1.1401272e-05 
1.8 3.2 50 8.7277800e-04 5.8147595e-08 1.7921620e-08 5.7544971e-04 3.3954808e-05 9.0023158e-06 
1.89 3.2 50 6.2116300e-04 2.6645825e-08 1.2942246e-08 3.8733700e-04 1.3968685e-05 6.6861781e-06 
2 3.2 50 4.1094200e-04 2.2430846e-08 8.5894006e-09 2.2107429e-04 1.2855359e-05 4.6619945e-06 
2.13 3.2 50 2.5265671e-04 1.0806272e-08 5.2690697e-09 1.0859896e-04 7.1609979e-06 3.7101756e-06 
2.2 3.2 50 1.9450229e-04 8.9556732e-09 4.0057495e-09 7.0024400e-05 8.1743226e-06 2.6384515e-06 
2.3 3.2 50 1.3381114e-04 4.4538449e-09 2.7921910e-09 3.1395914e-05 1.6964391e-06 1.9404774e-06 
2.4 3.2 50 9.1983314e-05 3.3506624e-09 1.9554169e-09 8.0251729e-06 2.0266934e-06 1.5841609e-06 
2.5 3.2 50 6.3146600e-05 2.7485061e-09 1.3740984e-09 -5.2973786e-06 2.2663140e-06 1.1670548e-06 
2.55 3.2 50 5.2286000e-05 3.4727511e-09 1.1298689e-09 -8.9286029e-06 1.5816249e-06 9.6738787e-07 
2.6 3.2 50 4.3271143e-05 2.5167196e-09 9.6240887e-10 -1.3646129e-05 2.5579133e-06 1.0181168e-06 
2.7 3.2 50 2.9586657e-05 1.1184902e-09 6.7449320e-10 -1.7567686e-05 3.6915301e-06 7.4017307e-07 
2.8 3.2 50 2.0178243e-05 7.7617587e-10 4.6631542e-10 -1.6731943e-05 1.0073132e-06 5.0394949e-07 
2.9 3.2 50 1.3723329e-05 1.1310100e-09 3.2382589e-10 -1.6208471e-05 7.7243517e-07 3.6881402e-07 
3 3.2 50 9.3039443e-06 3.6327310e-10 2.2539117e-10 -1.4641929e-05 1.9905214e-07 2.8445227e-07 
3.1 3.2 50 6.2864543e-06 4.0535195e-10 1.5653913e-10 -1.2916857e-05 4.5470072e-07 2.4806196e-07 
3.2 3.2 50 4.2328114e-06 2.1629534e-10 1.0906075e-10 -1.1176914e-05 2.8693005e-07 1.7840045e-07 
3.31 3.2 50 2.7278129e-06 2.0940148e-10 7.3006205e-11 -9.3204300e-06 3.7180029e-07 1.3061169e-07 
3.4 3.2 50 1.8973414e-06 1.3281873e-10 5.1282366e-11 -7.8198814e-06 1.5237657e-07 9.9736266e-08 


==> datafiles/brahms-dAu-mu50-GBWl050.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 3.5000743e+00 3.7001379e-04 9.7381181e-05 1.8480186e+00 3.3523517e-02 1.7749705e-02 
0.3 3.2 50 2.0420014e+00 2.4362903e-04 5.7785437e-05 1.1707171e+00 2.0841405e-02 8.5593901e-03 
0.35 3.2 50 1.2673243e+00 7.9436793e-05 3.3747518e-05 7.5727900e-01 1.7621564e-02 5.6658435e-03 
0.4 3.2 50 8.2366700e-01 7.5651456e-05 2.5105574e-05 5.2437357e-01 1.2921640e-02 3.8702540e-03 
0.45 3.2 50 5.5465757e-01 5.0059556e-05 1.5430708e-05 3.6760871e-01 4.4909187e-03 2.4689880e-03 
0.5 3.2 50 3.8437386e-01 2.9628310e-05 1.0655164e-05 2.6387629e-01 3.3841634e-03 1.9710571e-03 
0.55 3.2 50 2.7260314e-01 1.3548100e-05 6.7377368e-06 1.8753414e-01 9.1196513e-03 1.4225925e-03 
0.6 3.2 50 1.9718557e-01 1.4974809e-05 4.8869817e-06 1.3796529e-01 4.2249529e-03 1.1234827e-03 
0.65 3.2 50 1.4500657e-01 8.4152437e-06 3.5907053e-06 1.0537156e-01 2.8808050e-03 7.7984545e-04 
0.7 3.2 50 1.0816500e-01 1.0169984e-05 2.6061580e-06 8.0771457e-02 8.8427283e-04 5.8163072e-04 
0.75 3.2 50 8.1693829e-02 2.8966554e-06 1.9441763e-06 6.0965900e-02 1.1443004e-03 5.8343461e-04 
0.8 3.2 50 6.2371943e-02 4.4390659e-06 1.4658371e-06 4.7528057e-02 8.5700829e-04 3.7793729e-04 
0.85 3.2 50 4.8075529e-02 2.2638237e-06 1.1054777e-06 3.7968543e-02 3.0041023e-04 2.4409772e-04 
0.9 3.2 50 3.7372686e-02 2.5497499e-06 8.4860029e-07 2.9362729e-02 5.0225008e-04 2.1295488e-04 
0.95 3.2 50 2.9269429e-02 1.3801804e-06 6.6136192e-07 2.3014071e-02 3.8680476e-04 2.0745939e-04 
1 3.2 50 2.3079543e-02 1.0701898e-06 5.2257303e-07 1.8479400e-02 2.8894002e-04 1.3955107e-04 
1.05 3.2 50 1.8307200e-02 8.9442719e-07 4.0907734e-07 1.4534686e-02 4.1293735e-04 1.1123994e-04 
1.09 3.2 50 1.5269800e-02 1.0267842e-06 3.3815520e-07 1.2214114e-02 2.0962565e-04 9.5281254e-05 
1.2 3.2 50 9.4152457e-03 4.5528193e-07 2.0608721e-07 7.5462429e-03 1.6745239e-04 6.2627045e-05 
1.29 3.2 50 6.4293529e-03 3.2105693e-07 1.3996025e-07 4.9667757e-03 3.1871036e-04 5.5515912e-05 
1.4 3.2 50 4.0891400e-03 1.1649647e-07 8.7589477e-08 3.1744271e-03 8.9549670e-05 3.0840318e-05 
1.49 3.2 50 2.8492314e-03 1.0709523e-07 6.0896297e-08 2.1719629e-03 4.2453687e-05 2.4254278e-05 
1.6 3.2 50 1.8478271e-03 8.0127449e-08 3.8661112e-08 1.3744957e-03 1.9905225e-05 1.5219935e-05 
1.69 3.2 50 1.3036343e-03 4.5624913e-08 2.7153114e-08 9.1357771e-04 3.7554508e-05 1.2479980e-05 
1.8 3.2 50 8.5523843e-04 5.3670575e-08 1.7806527e-08 5.6656457e-04 1.1767641e-05 9.2073282e-06 
1.89 3.2 50 6.0753271e-04 4.6410326e-08 1.2736674e-08 3.5422786e-04 2.4191868e-05 6.7596455e-06 
2 3.2 50 4.0088714e-04 1.9995918e-08 8.3532168e-09 2.0031414e-04 3.0935025e-05 5.0951219e-06 
2.13 3.2 50 2.4566057e-04 1.4090089e-08 5.1089369e-09 1.0447476e-04 4.6790327e-06 3.8448597e-06 
2.2 3.2 50 1.8875571e-04 8.9875197e-09 3.9790090e-09 6.7609043e-05 2.6604764e-06 2.4924059e-06 
2.3 3.2 50 1.2948714e-04 1.9587585e-09 2.7426977e-09 2.7436414e-05 2.7170465e-06 2.1638457e-06 
2.4 3.2 50 8.8734529e-05 5.2185697e-09 1.9195689e-09 3.7060929e-06 4.4106838e-06 1.7080491e-06 
2.5 3.2 50 6.0718600e-05 4.6223062e-09 1.3733282e-09 -8.8196671e-06 3.6559742e-06 1.2255671e-06 
2.55 3.2 50 5.0187871e-05 3.5663965e-09 1.1327646e-09 -1.2575264e-05 2.3485071e-06 1.1244334e-06 
2.6 3.2 50 4.1463400e-05 2.1928455e-09 9.4140821e-10 -1.6031657e-05 3.5816219e-06 8.3092610e-07 
2.7 3.2 50 2.8247129e-05 1.3024310e-09 6.4251779e-10 -1.6791671e-05 1.7276565e-06 7.0870296e-07 
2.8 3.2 50 1.9192057e-05 7.7984823e-10 4.4179134e-10 -1.8271071e-05 1.2723833e-06 5.3854651e-07 
2.9 3.2 50 1.3000000e-05 8.4852814e-10 3.0789688e-10 -1.6876729e-05 6.6614034e-07 3.9994336e-07 
3 3.2 50 8.7770686e-06 4.3225087e-10 2.1874822e-10 -1.5536943e-05 1.0008893e-06 2.8378078e-07 
3.1 3.2 50 5.9051900e-06 5.1403168e-10 1.5052880e-10 -1.3176143e-05 3.4502991e-07 2.3298580e-07 
3.2 3.2 50 3.9582729e-06 2.3746965e-10 1.0453515e-10 -1.1326829e-05 5.5397686e-07 1.7737288e-07 
3.31 3.2 50 2.5377357e-06 1.8235422e-10 6.9202146e-11 -9.6376814e-06 6.5727469e-07 1.3844293e-07 
3.4 3.2 50 1.7576243e-06 1.2199030e-10 4.8591970e-11 -7.7589800e-06 1.9849348e-07 9.9968589e-08 


==> datafiles/brahms-dAu-mu50-GBWl100.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 3.4533014e+00 1.9134326e-04 9.6544081e-05 1.7924629e+00 4.9601231e-02 1.6611098e-02 
0.3 3.2 50 2.0152557e+00 1.5962967e-04 5.4913017e-05 1.1301971e+00 2.6941740e-02 1.0020965e-02 
0.35 3.2 50 1.2508000e+00 1.2235779e-04 3.3193468e-05 7.5240700e-01 1.4848075e-02 5.9190977e-03 
0.4 3.2 50 8.1269014e-01 7.1015951e-05 2.1407832e-05 5.1375514e-01 4.1610771e-03 4.0150310e-03 
0.45 3.2 50 5.4713029e-01 4.8555460e-05 1.4206142e-05 3.6203329e-01 7.9193113e-03 2.7710229e-03 
0.5 3.2 50 3.7894057e-01 2.4870276e-05 9.5877802e-06 2.5290900e-01 7.3707909e-03 1.9679581e-03 
0.55 3.2 50 2.6864386e-01 2.0475969e-05 6.7199089e-06 1.8965214e-01 1.1424879e-03 1.3596581e-03 
0.6 3.2 50 1.9417300e-01 1.3480144e-05 5.8237907e-06 1.3902329e-01 4.2405615e-03 1.0117021e-03 
0.65 3.2 50 1.4269400e-01 9.6214047e-06 3.4880841e-06 1.0374541e-01 2.7232056e-03 7.7682209e-04 
0.7 3.2 50 1.0636543e-01 8.7644924e-06 2.7164166e-06 7.8285629e-02 1.4066151e-03 5.9188187e-04 
0.75 3.2 50 8.0268171e-02 3.0367813e-06 1.9964999e-06 5.9825843e-02 2.3817719e-03 5.0959570e-04 
0.8 3.2 50 6.1234614e-02 4.9596741e-06 1.4526622e-06 4.7115529e-02 1.1461373e-03 3.6048072e-04 
0.85 3.2 50 4.7156714e-02 2.4386346e-06 1.0863920e-06 3.5767343e-02 1.7727385e-03 2.9280547e-04 
0.9 3.2 50 3.6621571e-02 1.6705126e-06 8.6020477e-07 2.8817286e-02 2.4167652e-04 2.1628945e-04 
0.95 3.2 50 2.8654757e-02 2.1486588e-06 6.6640798e-07 2.2367600e-02 4.8135787e-04 1.9214871e-04 
1 3.2 50 2.2568914e-02 1.6821997e-06 5.1419876e-07 1.7429629e-02 5.1935643e-04 1.6751955e-04 
1.05 3.2 50 1.7882300e-02 7.5403676e-07 4.0607786e-07 1.4021343e-02 3.2225267e-04 1.2976337e-04 
1.09 3.2 50 1.4900814e-02 1.0493924e-06 3.3218686e-07 1.1942714e-02 2.2159927e-04 1.0024568e-04 
1.2 3.2 50 9.1617057e-03 3.9347743e-07 2.0365160e-07 7.2279300e-03 2.8487907e-04 7.9672836e-05 
1.29 3.2 50 6.2393629e-03 2.2562385e-07 1.3782182e-07 4.9094857e-03 8.5823544e-05 5.5167107e-05 
1.4 3.2 50 3.9539629e-03 2.1021855e-07 8.4653780e-08 3.0310929e-03 1.2516319e-04 3.1337389e-05 
1.49 3.2 50 2.7458900e-03 1.1263088e-07 5.8114418e-08 2.0978057e-03 8.5495464e-05 2.4317637e-05 
1.6 3.2 50 1.7730014e-03 1.1166641e-07 3.7515263e-08 1.2464471e-03 9.8808139e-05 1.7944972e-05 
1.69 3.2 50 1.2456486e-03 5.9863791e-08 2.6141029e-08 8.2263043e-04 6.6939216e-05 1.9773339e-05 
1.8 3.2 50 8.1276000e-04 4.5691512e-08 1.7174218e-08 4.9458186e-04 8.3873854e-05 8.9266161e-06 
1.89 3.2 50 5.7453343e-04 3.3703994e-08 1.2171117e-08 3.3757286e-04 8.8786235e-06 6.4705325e-06 
2 3.2 50 3.7665486e-04 1.3632195e-08 8.0103557e-09 1.8130643e-04 1.3839844e-05 5.3454857e-06 
2.13 3.2 50 2.2889029e-04 1.0819484e-08 5.0469215e-09 7.9894700e-05 8.3437258e-06 3.3042690e-06 
2.2 3.2 50 1.7500000e-04 9.7541200e-09 3.8407788e-09 4.6642300e-05 6.2410491e-06 2.7041139e-06 
2.3 3.2 50 1.1916514e-04 6.7066826e-09 2.5585835e-09 1.4823334e-05 7.7031954e-06 2.2483535e-06 
2.4 3.2 50 8.1020671e-05 2.4405587e-09 1.8160432e-09 -2.4772459e-06 3.1482110e-06 1.7122822e-06 
2.5 3.2 50 5.4975629e-05 2.0196989e-09 1.2542239e-09 -1.4728643e-05 2.5608096e-06 1.2701462e-06 
2.55 3.2 50 4.5245371e-05 3.0630117e-09 1.0435500e-09 -1.7848300e-05 2.3341082e-06 1.1350325e-06 
2.6 3.2 50 3.7210671e-05 1.7997732e-09 8.6635089e-10 -1.9427786e-05 2.4051478e-06 9.4158343e-07 
2.7 3.2 50 2.5115529e-05 1.5200698e-09 6.0085466e-10 -2.1114929e-05 1.8345496e-06 6.6159454e-07 
2.8 3.2 50 1.6896957e-05 8.7644924e-10 4.1099263e-10 -1.9691600e-05 8.0215110e-07 5.4142815e-07 
2.9 3.2 50 1.1329014e-05 4.4216536e-10 2.8368472e-10 -1.8532800e-05 5.5146190e-07 4.1050870e-07 
3 3.2 50 7.5673586e-06 4.8675099e-10 1.9615859e-10 -1.5953057e-05 5.6517834e-07 3.3518827e-07 
3.1 3.2 50 5.0350557e-06 4.0287741e-10 1.3559365e-10 -1.3447943e-05 3.1633491e-07 2.4162387e-07 
3.2 3.2 50 3.3364429e-06 2.2172791e-10 9.3094129e-11 -1.1352743e-05 2.8161330e-07 1.8268444e-07 
3.31 3.2 50 2.1114529e-06 1.3122655e-10 6.0501047e-11 -9.1580886e-06 1.4297797e-07 1.2788633e-07 
3.4 3.2 50 1.4464000e-06 1.0902162e-10 4.3134571e-11 -8.1627186e-06 9.8081012e-07 1.1297872e-07 


==> datafiles/brahms-dAu-mu50-GBWl300.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 3.2748014e+00 3.4580872e-04 9.8276821e-05 1.7143171e+00 2.6342805e-02 1.4879995e-02 
0.3 3.2 50 1.9123886e+00 8.4079651e-05 5.3181023e-05 1.0904500e+00 1.1753900e-02 8.9143501e-03 
0.35 3.2 50 1.1849457e+00 6.3333445e-03 6.2539927e-05 7.0995371e-01 1.3439223e-02 5.7730862e-03 
0.4 3.2 50 7.7164057e-01 2.7988941e-03 2.4279658e-05 4.8957857e-01 4.8101226e-03 3.7106727e-03 
0.45 3.2 50 5.1802900e-01 4.3948021e-05 1.3825186e-05 3.3730214e-01 8.9587187e-03 3.0012178e-03 
0.5 3.2 50 3.5815186e-01 3.4452570e-05 9.3904836e-06 2.4457257e-01 3.0170387e-03 2.1149447e-03 
0.55 3.2 50 2.5336571e-01 1.9248111e-05 6.6063187e-06 1.7521629e-01 2.1562299e-03 1.3220389e-03 
0.6 3.2 50 1.8270657e-01 1.1524597e-05 5.3165162e-06 1.2984629e-01 2.3900869e-03 1.1459421e-03 
0.65 3.2 50 1.3391214e-01 6.6639450e-06 3.4912292e-06 9.7197429e-02 1.3342423e-03 7.9188075e-04 
0.7 3.2 50 9.9536529e-02 6.8595531e-06 2.5283893e-06 7.2872014e-02 2.3004401e-03 6.9263649e-04 
0.75 3.2 50 7.4880771e-02 5.6378097e-06 1.9471674e-06 5.4936786e-02 2.5823071e-03 5.2680528e-04 
0.8 3.2 50 5.6932086e-02 2.5742841e-06 1.3879368e-06 4.2403957e-02 1.1167282e-03 4.4875106e-04 
0.85 3.2 50 4.3691257e-02 3.5848320e-06 1.0618423e-06 3.2739914e-02 1.0340064e-03 2.8881545e-04 
0.9 3.2 50 3.3805100e-02 2.3421602e-06 8.2723088e-07 2.5835429e-02 4.3563175e-04 2.2090398e-04 
0.95 3.2 50 2.6343600e-02 1.1575837e-06 6.2627763e-07 2.0350129e-02 3.8428576e-04 1.9706246e-04 
1 3.2 50 2.0662386e-02 1.0602272e-06 4.8396807e-07 1.5850357e-02 3.1606956e-04 1.7944077e-04 
1.05 3.2 50 1.6298471e-02 1.0633025e-06 3.9272229e-07 1.2556014e-02 2.8128904e-04 1.3293399e-04 
1.09 3.2 50 1.3529700e-02 9.2890104e-07 3.1689268e-07 1.0460951e-02 4.6001606e-04 1.1194787e-04 
1.2 3.2 50 8.2231614e-03 2.4596333e-07 1.9055920e-07 6.3530500e-03 1.3038355e-04 7.7057424e-05 
1.29 3.2 50 5.5410229e-03 3.1891397e-07 1.2590517e-07 4.2141686e-03 1.0308553e-04 5.7514302e-05 
1.4 3.2 50 3.4598771e-03 9.9529505e-08 7.8881921e-08 2.4702871e-03 1.4771677e-04 3.8497327e-05 
1.49 3.2 50 2.3703057e-03 8.7807768e-08 5.5282489e-08 1.6035871e-03 1.9426515e-04 2.6214540e-05 
1.6 3.2 50 1.5021129e-03 7.9590790e-08 3.4159682e-08 1.0027387e-03 1.1365855e-04 1.9925572e-05 
1.69 3.2 50 1.0376357e-03 5.2605579e-08 2.3727626e-08 6.5147943e-04 5.1400445e-05 1.3816496e-05 
1.8 3.2 50 6.6159443e-04 3.6161768e-08 1.5536591e-08 3.5374171e-04 2.0624036e-05 1.0304189e-05 
1.89 3.2 50 4.5805114e-04 2.2862499e-08 1.0573609e-08 1.9698686e-04 3.1728067e-05 8.4881956e-06 
2 3.2 50 2.9208214e-04 2.3527665e-08 6.7822756e-09 8.5041500e-05 3.3653119e-05 5.4008336e-06 
2.13 3.2 50 1.7116329e-04 8.9556732e-09 4.0715465e-09 2.0472206e-05 7.2272069e-06 3.7547737e-06 
2.2 3.2 50 1.2813643e-04 8.5164906e-09 3.0485350e-09 -4.9216714e-08 5.9472261e-06 3.2103639e-06 
2.3 3.2 50 8.4497943e-05 3.8814052e-09 2.0945568e-09 -1.9221729e-05 7.8233247e-06 2.1604817e-06 
2.4 3.2 50 5.5514671e-05 3.9132428e-09 1.4114322e-09 -2.7110286e-05 3.1635738e-06 1.7475112e-06 
2.5 3.2 50 3.6316500e-05 2.8540698e-09 9.2395681e-10 -3.5121057e-05 6.2884471e-06 1.5330580e-06 
2.55 3.2 50 2.9322743e-05 1.3221813e-09 7.6713126e-10 -3.3640929e-05 6.2462479e-06 1.1708231e-06 
2.6 3.2 50 2.3647400e-05 9.7687549e-10 6.2743766e-10 -3.1183043e-05 3.7427853e-06 1.0869813e-06 
2.7 3.2 50 1.5320814e-05 1.0034634e-09 4.2444645e-10 -2.9696714e-05 7.3961535e-06 8.1740504e-07 
2.8 3.2 50 9.8742914e-06 7.7255473e-10 2.8835648e-10 -2.4844543e-05 1.4385499e-06 6.0790709e-07 
2.9 3.2 50 6.3290671e-06 6.0967706e-10 1.9306422e-10 -2.0466571e-05 6.5715170e-07 4.4866609e-07 
3 3.2 50 4.0340671e-06 3.1294519e-10 1.2859102e-10 -1.7891629e-05 6.8543206e-07 3.8844281e-07 
3.1 3.2 50 2.5568629e-06 2.6385679e-10 8.4616598e-11 -1.4354714e-05 1.2242959e-06 2.8271432e-07 
3.2 3.2 50 1.6111786e-06 1.4807610e-10 5.4649426e-11 -1.1230086e-05 4.0560007e-07 2.0677853e-07 
3.31 3.2 50 9.6304729e-07 5.8188645e-11 3.4529314e-11 -8.6109914e-06 1.6290227e-07 1.5656088e-07 
3.4 3.2 50 6.2890557e-07 6.0780300e-11 2.3749443e-11 -7.0882343e-06 1.1914051e-07 1.2880113e-07 


==> datafiles/brahms-dAu-mu50-GBWl500.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 3.1081886e+00 3.3133619e-04 9.0387484e-05 1.6260257e+00 3.3373252e-02 1.7450864e-02 
0.3 3.2 50 1.8141429e+00 4.7292546e-03 5.8716933e-05 1.0114967e+00 4.4213821e-02 1.0829687e-02 
0.35 3.2 50 1.1268071e+00 1.1435712e-04 3.6024033e-05 6.7747814e-01 5.6947714e-03 5.5213812e-03 
0.4 3.2 50 7.3171171e-01 1.5993222e-03 2.3788397e-05 4.5226471e-01 1.8780736e-02 4.3904220e-03 
0.45 3.2 50 4.9083971e-01 4.4199917e-05 1.3268420e-05 3.1567886e-01 7.1231016e-03 2.9812936e-03 
0.5 3.2 50 3.3878800e-01 2.5495098e-05 9.6622792e-06 2.2240829e-01 6.6056209e-03 2.4291461e-03 
0.55 3.2 50 2.3920443e-01 1.2904674e-05 6.2618638e-06 1.6414443e-01 4.9091401e-03 1.5958577e-03 
0.6 3.2 50 1.7211257e-01 2.0437061e-05 4.8328700e-06 1.1858586e-01 2.9422517e-03 1.1598485e-03 
0.65 3.2 50 1.2583743e-01 9.1473203e-06 3.2996554e-06 8.8250329e-02 4.1302525e-03 9.3853262e-04 
0.7 3.2 50 9.3278929e-02 3.6749011e-06 2.4365312e-06 6.5276929e-02 3.2846837e-03 8.6383718e-04 
0.75 3.2 50 6.9973843e-02 3.8525899e-06 1.7992446e-06 5.0848829e-02 9.0732146e-04 5.4025315e-04 
0.8 3.2 50 5.3039157e-02 3.9802574e-06 1.3492063e-06 3.7390343e-02 3.0973561e-03 4.3395719e-04 
0.85 3.2 50 4.0568286e-02 3.4564344e-06 1.0436215e-06 2.9785557e-02 5.5750630e-04 3.5426520e-04 
0.9 3.2 50 3.1279186e-02 2.2956036e-06 7.6814318e-07 2.2813700e-02 1.1648174e-03 2.6795433e-04 
0.95 3.2 50 2.4285343e-02 1.0661776e-06 6.0049911e-07 1.7948229e-02 7.1156229e-04 2.5217930e-04 
1 3.2 50 1.8970400e-02 9.5916630e-07 4.7995326e-07 1.4033871e-02 8.1581105e-04 1.8246341e-04 
1.05 3.2 50 1.4898814e-02 1.0259888e-06 3.6826052e-07 1.1252571e-02 2.1418867e-04 1.4177438e-04 
1.09 3.2 50 1.2321657e-02 1.1399964e-06 2.9773077e-07 9.2903486e-03 1.2763948e-04 1.2938998e-04 
1.2 3.2 50 7.4047271e-03 4.8505417e-07 1.7822994e-07 5.4066843e-03 3.0620167e-04 9.5974861e-05 
1.29 3.2 50 4.9361886e-03 2.7673755e-07 1.1803692e-07 3.4239243e-03 2.1238249e-04 6.7811886e-05 
1.4 3.2 50 3.0362529e-03 2.0019378e-07 7.4476724e-08 2.0646114e-03 1.4988683e-04 4.1360128e-05 
1.49 3.2 50 2.0509571e-03 1.3089956e-07 4.9335015e-08 1.2840014e-03 1.0003190e-04 3.2388435e-05 
1.6 3.2 50 1.2743857e-03 7.1084887e-08 3.0447137e-08 6.9918414e-04 1.2357616e-04 2.5953441e-05 
1.69 3.2 50 8.6444229e-04 5.8582577e-08 2.0690653e-08 4.2511543e-04 1.1719710e-04 1.7575796e-05 
1.8 3.2 50 5.3763071e-04 3.8119040e-08 1.3056095e-08 2.3949986e-04 7.6534066e-06 1.0167693e-05 
1.89 3.2 50 3.6391429e-04 2.8838042e-08 8.9555241e-09 1.1434289e-04 1.2982242e-05 9.6155857e-06 
2 3.2 50 2.2505971e-04 1.8444622e-08 5.5053832e-09 2.4823910e-05 1.4470721e-05 6.1047481e-06 
2.13 3.2 50 1.2668114e-04 1.0329273e-08 3.2476728e-09 -2.7730580e-05 3.0004548e-05 4.3121002e-06 
2.2 3.2 50 9.2627357e-05 5.0728569e-09 2.4223703e-09 -4.4737271e-05 2.0067043e-05 3.8984983e-06 
2.3 3.2 50 5.8923000e-05 1.5231546e-09 1.6258750e-09 -4.0367000e-05 4.9644978e-06 2.5985849e-06 
2.4 3.2 50 3.7238114e-05 2.8048064e-09 1.0664115e-09 -4.5527671e-05 6.0417310e-06 1.9411637e-06 
2.5 3.2 50 2.3372543e-05 1.2488362e-09 7.0317327e-10 -4.0769929e-05 1.7745131e-06 1.5924731e-06 
2.55 3.2 50 1.8466614e-05 1.5532717e-09 5.5366457e-10 -3.8156986e-05 3.0584075e-06 1.5446009e-06 
2.6 3.2 50 1.4562571e-05 1.0095463e-09 4.5142690e-10 -3.5287700e-05 1.6595736e-06 9.9136670e-07 
2.7 3.2 50 9.0050686e-06 4.7513693e-10 2.8922973e-10 -3.1737457e-05 3.2106659e-06 8.8058437e-07 
2.8 3.2 50 5.5258957e-06 4.3486803e-10 1.8912182e-10 -2.5662729e-05 1.4983902e-06 6.4729180e-07 
2.9 3.2 50 3.3649029e-06 3.9848693e-10 1.1752775e-10 -2.0713843e-05 1.0966378e-06 4.8409985e-07 
3 3.2 50 2.0331171e-06 2.4783141e-10 7.4627539e-11 -1.7079671e-05 2.1620486e-06 4.3879791e-07 
3.1 3.2 50 1.2190129e-06 1.4839275e-10 4.7235805e-11 -1.3964629e-05 1.4269292e-06 3.4313017e-07 
3.2 3.2 50 7.2557900e-07 7.3307571e-11 2.9686074e-11 -1.0709937e-05 1.3547474e-06 2.6759196e-07 
3.31 3.2 50 4.0664000e-07 5.1577958e-11 1.7481971e-11 -7.7438986e-06 2.8030220e-07 1.7640464e-07 
3.4 3.2 50 2.5162457e-07 3.8997645e-11 1.1725456e-11 -6.4720186e-06 6.9730273e-07 1.4834731e-07 


==> datafiles/brahms-dAu-mu50-GBWl700.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 2.9531514e+00 1.1293849e-04 8.6584528e-05 1.5159729e+00 5.3570416e-02 1.9379148e-02 
0.3 3.2 50 1.7265057e+00 1.7975039e-04 4.8978270e-05 9.6676986e-01 3.1183554e-02 1.0395931e-02 
0.35 3.2 50 1.0710414e+00 1.1369490e-04 3.0208799e-05 6.2900214e-01 1.0460255e-02 7.0811718e-03 
0.4 3.2 50 6.9427757e-01 7.1591813e-05 1.9395453e-05 4.2995957e-01 9.9855447e-03 4.5198373e-03 
0.45 3.2 50 4.6561900e-01 4.0359102e-05 1.3210801e-05 2.9696186e-01 5.0083343e-03 2.9812894e-03 
0.5 3.2 50 3.2090357e-01 2.1393304e-05 8.8042628e-06 2.0924186e-01 4.5394770e-03 2.5813559e-03 
0.55 3.2 50 2.2616243e-01 2.3335180e-05 6.1520621e-06 1.5275700e-01 4.7236139e-03 1.8872429e-03 
0.6 3.2 50 1.6239243e-01 1.0445192e-05 4.3571477e-06 1.1212657e-01 1.4827136e-03 1.2773387e-03 
0.65 3.2 50 1.1846329e-01 8.0483234e-06 3.4802985e-06 8.3146771e-02 2.5167587e-03 1.0993406e-03 
0.7 3.2 50 8.7602557e-02 6.8570833e-06 2.3301210e-06 6.0488629e-02 3.1893230e-03 7.3799736e-04 
0.75 3.2 50 6.5542243e-02 3.8018256e-06 1.7456921e-06 4.7762929e-02 5.4152162e-04 5.6687483e-04 
0.8 3.2 50 4.9537971e-02 3.3388254e-06 1.2986397e-06 3.4723429e-02 1.9621911e-03 4.5884814e-04 
0.85 3.2 50 3.7777629e-02 2.8579285e-06 9.7479163e-07 2.7732000e-02 4.8958585e-04 3.4874927e-04 
0.9 3.2 50 2.9031286e-02 3.1656318e-06 7.4052358e-07 2.0261386e-02 1.2367874e-03 3.4390758e-04 
0.95 3.2 50 2.2459186e-02 1.7291026e-06 5.7302945e-07 1.6083871e-02 3.5722401e-04 2.5341043e-04 
1 3.2 50 1.7477429e-02 1.3551113e-06 4.3834671e-07 1.2709429e-02 2.6017436e-04 1.9561312e-04 
1.05 3.2 50 1.3669629e-02 7.6665188e-07 3.4171778e-07 1.0123370e-02 3.8358662e-04 1.6497366e-04 
1.09 3.2 50 1.1265514e-02 9.8187659e-07 2.8411715e-07 8.0500229e-03 4.1775794e-04 1.6063301e-04 
1.2 3.2 50 6.6952371e-03 3.7438385e-07 1.6895684e-07 4.7798514e-03 3.2799364e-04 9.6324828e-05 
1.29 3.2 50 4.4159586e-03 3.2264215e-07 1.1012327e-07 2.7742143e-03 2.9117416e-04 9.5536506e-05 
1.4 3.2 50 2.6749143e-03 1.3563155e-07 6.6152213e-08 1.7069600e-03 1.6309051e-04 4.9207953e-05 
1.49 3.2 50 1.7807343e-03 1.3823966e-07 4.6661640e-08 1.1023339e-03 7.8175689e-05 3.1928439e-05 
1.6 3.2 50 1.0839743e-03 4.5624913e-08 2.7267085e-08 5.6142729e-04 7.6417091e-05 2.8432824e-05 
1.69 3.2 50 7.2132171e-04 4.9904807e-08 1.8058335e-08 2.6971871e-04 8.8654721e-05 2.2997181e-05 
1.8 3.2 50 4.3683271e-04 3.3639748e-08 1.0832088e-08 5.9773131e-05 6.5178816e-05 1.6319433e-05 
1.89 3.2 50 2.8853829e-04 2.2858036e-08 7.3047752e-09 3.6623014e-05 3.3180848e-05 1.0310219e-05 
2 3.2 50 1.7261214e-04 1.1230425e-08 4.7555104e-09 -1.3541386e-05 1.0656160e-05 6.9616429e-06 
2.13 3.2 50 9.2947857e-05 5.6499955e-09 2.5617685e-09 -5.1092800e-05 1.2987574e-05 4.4643318e-06 
2.2 3.2 50 6.6211357e-05 3.9070841e-09 1.8913228e-09 -5.3820257e-05 3.2514372e-06 3.8940884e-06 
2.3 3.2 50 4.0464400e-05 2.0452034e-09 1.1851247e-09 -5.7588800e-05 1.3009746e-05 2.9725911e-06 
2.4 3.2 50 2.4490700e-05 1.5820421e-09 7.6780613e-10 -5.2136829e-05 5.8278551e-06 2.2881242e-06 
2.5 3.2 50 1.4672886e-05 1.3043100e-09 4.8172738e-10 -4.5648843e-05 3.2238952e-06 2.0536693e-06 
2.55 3.2 50 1.1313829e-05 1.0565635e-09 3.8342874e-10 -4.1596171e-05 2.0442760e-06 1.6507081e-06 
2.6 3.2 50 8.7002800e-06 9.5033829e-10 2.9722820e-10 -3.8376529e-05 3.1687272e-06 1.3153320e-06 
2.7 3.2 50 5.1048243e-06 4.4978907e-10 1.8731091e-10 -3.1738071e-05 4.3140763e-06 1.1212877e-06 
2.8 3.2 50 2.9642386e-06 2.8341935e-10 1.1383597e-10 -2.4638629e-05 1.2209318e-06 7.2882175e-07 
2.9 3.2 50 1.7036629e-06 1.8652570e-10 7.0882872e-11 -1.9311029e-05 1.4867648e-06 5.6619160e-07 
3 3.2 50 9.6931271e-07 1.0532360e-10 4.2410113e-11 -1.6188657e-05 1.6889414e-06 4.8087959e-07 
3.1 3.2 50 5.4633657e-07 8.1802650e-11 2.5046866e-11 -1.1151543e-05 5.5568434e-07 3.5610806e-07 
3.2 3.2 50 3.0511586e-07 3.1669853e-11 1.4727294e-11 -8.8402271e-06 6.8832003e-07 2.7650389e-07 
3.31 3.2 50 1.5921486e-07 2.3769299e-11 8.3096296e-12 -6.5593029e-06 3.9528257e-07 2.1213166e-07 
3.4 3.2 50 9.2828371e-08 9.0053499e-12 5.2210740e-12 -4.9077257e-06 1.4402779e-07 1.6388387e-07 


==> datafiles/brahms-dAu-mu50-GBWl900.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 2.8102629e+00 2.5296608e-04 8.5333930e-05 1.4682200e+00 4.6846560e-02 2.0468087e-02 
0.3 3.2 50 1.6435486e+00 1.2182289e-04 4.8265268e-05 9.0618771e-01 3.1240431e-02 1.3484556e-02 
0.35 3.2 50 1.0193014e+00 8.2363059e-05 2.9534762e-05 5.8164600e-01 2.7702760e-02 8.3608043e-03 
0.4 3.2 50 6.6027143e-01 4.3394724e-05 1.8674889e-05 3.9762857e-01 1.2539028e-02 5.2825443e-03 
0.45 3.2 50 4.4235814e-01 2.8452610e-05 1.2517481e-05 2.7563800e-01 1.6298468e-02 3.6318206e-03 
0.5 3.2 50 3.0443586e-01 1.9881280e-05 8.6482149e-06 1.9248786e-01 1.0219828e-02 3.0047625e-03 
0.55 3.2 50 2.1420400e-01 9.2890104e-06 5.9825107e-06 1.3932243e-01 3.1360696e-03 2.0188076e-03 
0.6 3.2 50 1.5351700e-01 1.2153777e-05 4.2564373e-06 1.0305534e-01 1.8918152e-03 1.4046483e-03 
0.65 3.2 50 1.1176086e-01 6.1045316e-06 3.0293565e-06 7.6639214e-02 3.6273783e-03 1.0401443e-03 
0.7 3.2 50 8.2459929e-02 5.6200443e-06 2.2085109e-06 5.4791057e-02 3.9827399e-03 1.0152368e-03 
0.75 3.2 50 6.1548086e-02 2.7864102e-06 1.6574793e-06 4.3045971e-02 2.3707861e-03 6.5790592e-04 
0.8 3.2 50 4.6403414e-02 4.3125824e-06 1.2414637e-06 2.9613900e-02 2.9850416e-03 5.7625569e-04 
0.85 3.2 50 3.5284757e-02 2.4732033e-06 9.3631974e-07 2.4183743e-02 1.5450747e-03 4.1301842e-04 
0.9 3.2 50 2.7034343e-02 9.7812816e-07 7.0194190e-07 1.9872057e-02 7.4331763e-04 3.3938490e-04 
0.95 3.2 50 2.0846514e-02 1.3840196e-06 5.3635656e-07 1.4745657e-02 7.6836909e-04 2.9487758e-04 
1 3.2 50 1.6164486e-02 1.3152171e-06 4.2494300e-07 1.1513857e-02 5.4728158e-04 2.2879462e-04 
1.05 3.2 50 1.2593114e-02 1.1281193e-06 3.2551522e-07 8.6057529e-03 3.9410987e-04 2.1495022e-04 
1.09 3.2 50 1.0342657e-02 6.2986879e-07 2.6124165e-07 7.4377829e-03 2.3423419e-04 1.5798883e-04 
1.2 3.2 50 6.0810486e-03 6.2604036e-07 1.5502025e-07 4.2175900e-03 4.2266220e-05 1.0127298e-04 
1.29 3.2 50 3.9684514e-03 3.2995361e-07 1.0050470e-07 2.6036614e-03 1.4953001e-04 7.9177113e-05 
1.4 3.2 50 2.3670300e-03 1.8928437e-07 5.9142324e-08 1.3404270e-03 2.8784414e-04 5.9078637e-05 
1.49 3.2 50 1.5525029e-03 9.4372255e-08 3.9899440e-08 8.0095386e-04 1.6700456e-04 3.9089729e-05 
1.6 3.2 50 9.2514314e-04 4.5901847e-08 2.3842310e-08 4.2521714e-04 8.0061276e-05 2.7338226e-05 
1.69 3.2 50 6.0329943e-04 4.4077390e-08 1.5508454e-08 1.9767584e-04 7.8726114e-05 1.9742056e-05 
1.8 3.2 50 3.5518343e-04 2.6991306e-08 9.5359956e-09 4.1951514e-05 4.6785397e-05 1.5376447e-05 
1.89 3.2 50 2.2853857e-04 1.6893423e-08 6.3763951e-09 -1.7548364e-05 3.2357861e-05 1.1087269e-05 
2 3.2 50 1.3188614e-04 8.1841060e-09 3.7993697e-09 -7.3697029e-05 4.7441111e-05 8.2743831e-06 
2.13 3.2 50 6.7666729e-05 5.4724542e-09 2.0601166e-09 -6.8579486e-05 9.0765927e-06 5.0616388e-06 
2.2 3.2 50 4.6839771e-05 3.0414819e-09 1.4186194e-09 -8.8737214e-05 5.4957819e-05 4.4117794e-06 
2.3 3.2 50 2.7390214e-05 3.0865740e-09 8.9063808e-10 -6.4263743e-05 1.1642573e-05 3.4846855e-06 
2.4 3.2 50 1.5800514e-05 1.4807610e-09 5.3844078e-10 -5.5143357e-05 5.3241778e-06 2.5158802e-06 
2.5 3.2 50 8.9911357e-06 9.1973377e-10 3.2725911e-10 -4.5349971e-05 4.3038868e-06 2.0105729e-06 
2.55 3.2 50 6.7469714e-06 6.8771731e-10 2.4797093e-10 -4.0028357e-05 2.3471684e-06 1.7253503e-06 
2.6 3.2 50 5.0453029e-06 5.4682759e-10 1.8788725e-10 -4.0869829e-05 6.3203507e-06 1.6183762e-06 
2.7 3.2 50 2.7922500e-06 2.6608269e-10 1.1349697e-10 -2.9439671e-05 2.1496365e-06 1.2090180e-06 
2.8 3.2 50 1.5247757e-06 1.8576922e-10 6.6539865e-11 -2.2405200e-05 1.0087469e-06 8.9891155e-07 
2.9 3.2 50 8.2192614e-07 1.0236270e-10 3.7925676e-11 -1.7546157e-05 2.1999671e-06 7.8813250e-07 
3 3.2 50 4.3760014e-07 4.8013178e-11 2.1513186e-11 -1.2952529e-05 6.7464886e-07 5.3966567e-07 
3.1 3.2 50 2.3030986e-07 3.2506828e-11 1.2662571e-11 -8.8258314e-06 8.1429489e-07 4.3939617e-07 
3.2 3.2 50 1.1992700e-07 1.8110770e-11 6.6986990e-12 -7.3689086e-06 3.8863808e-07 3.5556641e-07 
3.31 3.2 50 5.7851643e-08 1.2244399e-11 3.6316779e-12 -5.7990671e-06 7.0695811e-07 2.6408553e-07 
3.4 3.2 50 3.1601429e-08 6.3061680e-12 1.9730673e-12 -4.1812500e-06 3.9714387e-07 2.2106841e-07 


==> datafiles/brahms-dAu-mu50-GBWpT075.Y32.summary.dat <==
c pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.07 0.75 3.2 50 1.1418343e-02 1.6508501e-06 6.1874320e-07 -1.3465779e-02 1.5709571e-02 2.0876226e-03 
0.1 0.75 3.2 50 1.9295814e-02 2.2686866e-06 9.5071135e-07 1.5597174e-03 1.1758061e-02 1.8355829e-03 
0.3 0.75 3.2 50 5.4935100e-02 3.0104580e-06 1.7375616e-06 4.2266271e-02 1.5780998e-03 8.4794020e-04 
0.5 0.75 3.2 50 7.1953286e-02 6.1614999e-06 1.8845539e-06 5.4492286e-02 1.1229897e-03 6.0036797e-04 
0.7 0.75 3.2 50 8.0676214e-02 5.9905708e-06 1.8476815e-06 5.7399071e-02 1.8710113e-03 4.6417016e-04 


==> datafiles/brahms-dAu-mu50-GBWpT129.Y32.summary.dat <==
c pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.07 1.29 3.2 50 8.8190300e-05 1.8263390e-08 6.5058349e-09 -1.8923457e-03 3.0181560e-04 2.2224973e-04 
0.1 1.29 3.2 50 2.8338729e-04 4.4984805e-08 1.6337116e-08 -1.2238813e-03 4.0122345e-04 1.7257605e-04 
0.3 1.29 3.2 50 2.7864429e-03 1.7894247e-07 8.7887991e-08 1.6729971e-03 1.3587081e-04 7.3769932e-05 
0.5 1.29 3.2 50 5.0394471e-03 2.4817703e-07 1.2753425e-07 3.8542986e-03 8.2780055e-05 5.7693384e-05 
0.7 1.29 3.2 50 6.6334157e-03 4.9802057e-07 1.3432359e-07 5.0644214e-03 8.3064831e-05 4.5842056e-05 


==> datafiles/brahms-dAu-mu50-GBWpT169.Y32.summary.dat <==
c pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.07 1.69 3.2 50 2.0236243e-06 4.1296341e-10 1.7910188e-10 -5.3717129e-04 1.5014111e-04 6.5253778e-05 
0.1 1.69 3.2 50 1.1423529e-05 2.0596215e-09 8.7583309e-10 -5.3263957e-04 2.3101138e-04 4.2511804e-05 
0.3 1.69 3.2 50 3.6219657e-04 3.1084480e-08 1.2473295e-08 -9.8432871e-05 4.7735950e-05 2.2674042e-05 
0.5 1.69 3.2 50 8.9695129e-04 4.7342866e-08 2.1820324e-08 4.9955043e-04 2.2426478e-05 1.5790047e-05 
0.7 1.69 3.2 50 1.3707229e-03 6.4301585e-08 2.6985759e-08 9.7434671e-04 2.3370882e-05 1.3504042e-05 


==> datafiles/brahms-dAu-mu50-GBWpT255.Y32.summary.dat <==
c pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.07 2.55 3.2 50 2.3176671e-10 5.2960131e-14 2.1674587e-14 -3.3997897e-05 1.6145900e-05 6.6596194e-06 
0.1 2.55 3.2 50 6.6656357e-09 1.4830071e-12 6.0037844e-13 -3.0354171e-05 1.1689568e-05 4.4362412e-06 
0.3 2.55 3.2 50 3.7274429e-06 5.0536307e-10 1.9458913e-10 -4.3861486e-05 4.8673730e-06 1.7536266e-06 
0.5 2.55 3.2 50 2.1992300e-05 1.6089038e-09 6.2827103e-10 -3.9871529e-05 3.9824684e-06 1.2618951e-06 
0.7 2.55 3.2 50 5.1844043e-05 2.4581393e-09 1.0992540e-09 -1.0751369e-05 5.0972773e-06 1.1860355e-06 


==> datafiles/brahms-dAu-mu50-MV24.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound
0.25 3.2 50 3.0578583e+00 0 1.1829941e-04 2.6949850e+00 3.5381816e-02 1.9517771e-02
0.3 3.2 50 1.6945233e+00 0 6.5559536e-05 1.6616167e+00 9.7314998e-03 1.1710712e-02
0.35 3.2 50 1.0008100e+00 0 3.8230326e-05 1.0967167e+00 7.0640113e-03 7.3747430e-03
0.4 3.2 50 6.2003650e-01 0 2.3304342e-05 7.4544100e-01 2.2026398e-03 5.2750328e-03
0.45 3.2 50 3.9870000e-01 0 1.4861710e-05 5.2421317e-01 5.7329352e-03 3.7609388e-03
0.5 3.2 50 2.6418617e-01 0 9.7402844e-06 3.7561450e-01 4.3569872e-03 2.6152162e-03
0.55 3.2 50 1.7942367e-01 0 6.6708453e-06 2.7643500e-01 1.2944176e-03 1.7996278e-03
0.6 3.2 50 1.2438250e-01 0 4.5613864e-06 2.0690850e-01 1.5780781e-03 1.3614846e-03
0.65 3.2 50 8.7744867e-02 0 3.2070144e-06 1.5586883e-01 2.4273164e-03 9.7635802e-04
0.7 3.2 50 6.2821717e-02 0 2.2754044e-06 1.2013583e-01 8.0469920e-04 7.7272598e-04
0.75 3.2 50 4.5558967e-02 0 1.6471152e-06 9.3171583e-02 8.1502890e-04 6.3625178e-04
0.8 3.2 50 3.3409867e-02 0 1.1929694e-06 7.2320100e-02 1.2567360e-03 4.7890353e-04
0.85 3.2 50 2.4744333e-02 0 8.8501951e-07 5.7529517e-02 5.2452660e-04 3.5194515e-04
0.9 3.2 50 1.8485217e-02 0 6.5759360e-07 4.5771533e-02 3.8236440e-04 2.6054222e-04
0.95 3.2 50 1.3917650e-02 0 4.9471519e-07 3.6711467e-02 3.0800335e-04 2.2694910e-04
1 3.2 50 1.0552233e-02 0 3.7303149e-07 2.9690650e-02 2.2267064e-04 1.8189597e-04
1.05 3.2 50 8.0523600e-03 0 2.8290089e-07 2.4077133e-02 2.5214986e-04 1.4200710e-04
1.09 3.2 50 6.5136583e-03 0 2.2768050e-07 2.0347283e-02 1.6188110e-04 1.2281400e-04
1.2 3.2 50 3.7009000e-03 0 1.2821261e-07 1.3005317e-02 1.3946625e-04 8.0618990e-05
1.29 3.2 50 2.3723450e-03 0 8.0631958e-08 9.1825350e-03 1.8396258e-04 5.9176084e-05
1.4 3.2 50 1.4057933e-03 0 4.6791446e-08 6.1162550e-03 8.7072158e-05 3.6122977e-05
1.49 3.2 50 9.3070467e-04 0 3.0273798e-08 4.4098733e-03 3.1503351e-05 2.7489076e-05
1.6 3.2 50 5.7265983e-04 0 1.8062198e-08 2.9640117e-03 3.6427533e-05 1.8175112e-05
1.69 3.2 50 3.9058183e-04 0 1.1974163e-08 2.1456183e-03 1.3962162e-05 1.4245269e-05
1.8 3.2 50 2.4893967e-04 0 7.3004120e-09 1.4791067e-03 1.9564295e-05 1.0670058e-05
1.89 3.2 50 1.7455267e-04 0 4.9734631e-09 1.0654767e-03 6.9983300e-06 6.3871908e-06
2 3.2 50 1.1487683e-04 0 3.0855768e-09 7.2708433e-04 5.0331196e-06 5.0148594e-06
2.13 3.2 50 7.1490633e-05 0 1.7692863e-09 4.6531283e-04 2.9735398e-06 3.1994524e-06
2.2 3.2 50 5.5838367e-05 0 1.3363253e-09 3.6563233e-04 1.8148756e-06 2.7126134e-06
2.3 3.2 50 3.9589433e-05 0 8.9321384e-10 2.5547483e-04 4.4455772e-06 2.1219036e-06
2.4 3.2 50 2.8340817e-05 0 6.0243617e-10 1.8097317e-04 1.9067265e-06 1.6106377e-06
2.5 3.2 50 2.0464433e-05 0 4.1159738e-10 1.2540850e-04 8.1931409e-07 1.1533756e-06
2.55 3.2 50 1.7440783e-05 0 3.4085810e-10 1.0475383e-04 2.1119083e-06 9.9901910e-07
2.6 3.2 50 1.4890033e-05 0 2.8556344e-10 8.6533033e-05 8.1819012e-07 9.1919919e-07
2.7 3.2 50 1.0906950e-05 0 2.0008057e-10 5.9714533e-05 1.0073733e-06 6.9584306e-07
2.8 3.2 50 8.0362600e-06 0 1.4138915e-10 4.0630300e-05 5.5620838e-07 5.4876807e-07
2.9 3.2 50 5.9514267e-06 0 1.0106656e-10 2.7601550e-05 5.6068807e-07 3.9500645e-07
3 3.2 50 4.4270167e-06 0 7.1639121e-11 1.8209417e-05 5.0668699e-07 2.9857908e-07
3.1 3.2 50 3.3055600e-06 0 5.1644268e-11 1.1837633e-05 2.7931427e-07 2.2489451e-07
3.2 3.2 50 2.4762167e-06 0 3.7534196e-11 7.7992267e-06 2.5785423e-07 1.8756453e-07
3.31 3.2 50 1.8076967e-06 0 2.6099051e-11 4.5414617e-06 1.2529415e-07 1.3162574e-07
3.4 3.2 50 1.4002167e-06 0 1.9359485e-11 2.7114500e-06 1.4570802e-07 1.1225009e-07


==> datafiles/brahms-dAu-mu50-rcBKL01-e.Y22.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.35 2.2 50 2.5313700e+00 3.4496377e-04 1.5775678e-04 1.1553114e+01 9.9306847e-02 2.6434323e-02 
0.4 2.2 50 1.6264543e+00 2.6784095e-04 1.0118104e-04 6.1845971e+00 3.1310409e-02 1.5007206e-02 
0.45 2.2 50 1.0846557e+00 2.0817967e-04 6.7837683e-05 3.5260900e+00 2.4013957e-02 1.0738399e-02 
0.5 2.2 50 7.4536943e-01 1.0027228e-04 4.6663362e-05 2.1225029e+00 2.0941176e-02 6.7607402e-03 
0.55 2.2 50 5.2501757e-01 7.9004262e-05 3.2461266e-05 1.3341671e+00 1.9649209e-02 6.2412666e-03 
0.6 2.2 50 3.7754357e-01 6.8431106e-05 2.3327181e-05 8.5009871e-01 1.0650213e-02 4.0235710e-03 
0.65 2.2 50 2.7633671e-01 5.0323849e-05 1.7128645e-05 5.6890971e-01 7.0241761e-03 3.0915595e-03 
0.7 2.2 50 2.0536043e-01 3.6734014e-05 1.2716445e-05 3.8803357e-01 5.1539890e-03 2.3696315e-03 
0.75 2.2 50 1.5465643e-01 2.6816078e-05 9.5380465e-06 2.6554529e-01 4.0769069e-03 1.9425043e-03 
0.8 2.2 50 1.1784529e-01 1.7822252e-05 7.3294280e-06 1.9257943e-01 4.7522698e-03 1.6380513e-03 
0.85 2.2 50 9.0735686e-02 1.4655904e-05 5.5970893e-06 1.3906257e-01 1.9223133e-03 1.3120830e-03 
0.9 2.2 50 7.0516929e-02 1.2243799e-05 4.2943258e-06 1.0000714e-01 2.4200987e-03 1.0245007e-03 
0.95 2.2 50 5.5269343e-02 9.8146912e-06 3.3990620e-06 7.5730229e-02 3.1171558e-03 7.6966412e-04 
1 2.2 50 4.3647643e-02 7.4796595e-06 2.6649238e-06 5.6408414e-02 1.2176527e-03 6.4996235e-04 
1.05 2.2 50 3.4711957e-02 5.6772370e-06 2.1208668e-06 4.2528700e-02 9.1994772e-04 5.1756092e-04 
1.09 2.2 50 2.9033129e-02 4.8481850e-06 1.7797911e-06 3.4547614e-02 7.2130968e-04 4.9490840e-04 
1.2 2.2 50 1.8103486e-02 3.5373229e-06 1.1055554e-06 1.9692514e-02 7.3894075e-04 3.6624046e-04 
1.29 2.2 50 1.2527900e-02 2.5190701e-06 7.5289375e-07 1.2408914e-02 5.4702439e-04 2.9113153e-04 
1.4 2.2 50 8.1466686e-03 9.8130276e-07 4.9309477e-07 8.1642314e-03 3.9508339e-04 1.7960413e-04 
1.45 2.2 50 6.7428286e-03 1.1163516e-06 4.0503995e-07 6.6476686e-03 3.9958971e-04 1.5824763e-04 
1.49 2.2 50 5.8104929e-03 4.2720735e-07 3.5143627e-07 5.9046943e-03 2.4655856e-04 1.5631786e-04 
1.55 2.2 50 4.6684800e-03 4.2975076e-07 2.8030100e-07 4.5024614e-03 4.9797688e-04 1.2554944e-04 
1.6 2.2 50 3.9045957e-03 4.7611095e-07 2.3338603e-07 3.6918886e-03 2.3963468e-04 1.0879897e-04 
1.69 2.2 50 2.8537800e-03 5.5118055e-07 1.7014063e-07 2.8209157e-03 1.5642233e-04 8.0363553e-05 
1.8 2.2 50 1.9701100e-03 1.9041308e-07 1.1613547e-07 1.8033486e-03 1.4194311e-04 8.0065473e-05 
1.89 2.2 50 1.4692829e-03 1.5433862e-07 8.5483064e-08 1.5145400e-03 4.3099098e-04 6.0241064e-05 
2 2.2 50 1.0384229e-03 1.9373873e-07 5.9691626e-08 1.1149779e-03 1.9842570e-04 4.6481989e-05 
2.13 2.2 50 6.9903571e-04 9.9601656e-08 3.9680843e-08 6.6406714e-04 7.8483879e-05 3.4715260e-05 
2.2 2.2 50 5.6850686e-04 1.0486785e-07 3.2287243e-08 5.5507843e-04 3.8595552e-05 3.1511489e-05 
2.3 2.2 50 4.2614014e-04 4.0254294e-08 2.3699525e-08 4.4474171e-04 3.5875481e-05 2.4079021e-05 
2.4 2.2 50 3.2198843e-04 2.8604980e-08 1.7832958e-08 3.6815700e-04 4.1903744e-05 2.4199952e-05 
2.5 2.2 50 2.4514843e-04 2.1104212e-08 1.3324530e-08 2.5213986e-04 3.6242580e-05 1.5971617e-05 
2.55 2.2 50 2.1450243e-04 1.9797959e-08 1.1611547e-08 2.2032471e-04 3.6927814e-05 1.4707010e-05 
2.6 2.2 50 1.8801900e-04 2.0199010e-08 1.0058863e-08 2.0975729e-04 5.6910696e-05 1.3599968e-05 
2.7 2.2 50 1.4519057e-04 2.4117908e-08 7.7045161e-09 1.7478814e-04 1.6922002e-05 1.0483693e-05 
2.8 2.2 50 1.1284829e-04 1.5709090e-08 5.9152540e-09 1.0981994e-04 2.1057323e-05 9.7429307e-06 
2.9 2.2 50 8.8265771e-05 1.1671175e-08 4.5472993e-09 1.0617474e-04 1.7964926e-05 9.5804518e-06 
3 2.2 50 6.9443171e-05 9.1805251e-09 3.5529734e-09 9.5342157e-05 2.7985438e-05 7.4741087e-06 
3.1 2.2 50 5.4947414e-05 8.0605616e-09 2.7879409e-09 7.8873814e-05 1.3849817e-05 6.1338671e-06 
3.2 2.2 50 4.3708357e-05 8.5906689e-09 2.1783982e-09 6.2836371e-05 8.6772967e-06 5.0603536e-06 
3.33 2.2 50 3.2704229e-05 3.9676241e-09 1.6041950e-09 5.3722100e-05 9.6709341e-06 3.9097761e-06 
3.4 2.2 50 2.8073171e-05 4.4905343e-09 1.3572842e-09 3.8633286e-05 1.1367100e-05 3.6616588e-06 


==> datafiles/brahms-dAu-mu50-rcBKL01-e.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 2.9872129e+00 1.6713675e-04 1.0273714e-04 3.0862243e+01 3.8786443e-02 1.5175998e-02 
0.3 3.2 50 1.6983514e+00 1.2799872e-04 5.7450156e-05 1.3225429e+01 2.0546791e-02 7.2967676e-03 
0.35 3.2 50 1.0297043e+00 6.5215498e-05 3.4263865e-05 6.3740843e+00 9.8018349e-03 3.6913424e-03 
0.4 3.2 50 6.5507743e-01 6.1972015e-05 2.1427589e-05 3.3487671e+00 5.9512537e-03 2.1806089e-03 
0.45 3.2 50 4.3260357e-01 2.8308793e-05 1.3945421e-05 1.8776771e+00 3.7553266e-03 1.4099249e-03 
0.5 3.2 50 2.9442571e-01 1.4399546e-05 9.3211982e-06 1.1081143e+00 1.7615647e-03 8.4216519e-04 
0.55 3.2 50 2.0541543e-01 2.0859100e-05 6.4539390e-06 6.8117357e-01 1.0751867e-03 5.6951369e-04 
0.6 3.2 50 1.4631643e-01 9.8395288e-06 4.5546774e-06 4.3451629e-01 9.8925379e-04 3.6399205e-04 
0.65 3.2 50 1.0608414e-01 8.5761892e-06 3.2176722e-06 2.8402143e-01 8.6728408e-04 2.5423551e-04 
0.7 3.2 50 7.8091686e-02 7.0788273e-06 2.3506485e-06 1.9045686e-01 5.5913158e-04 1.7763401e-04 
0.75 3.2 50 5.8253343e-02 5.0025300e-06 1.7142834e-06 1.3029686e-01 3.8808373e-04 1.2786790e-04 
0.8 3.2 50 4.3964343e-02 2.5971727e-06 1.2858491e-06 9.0986400e-02 3.4368148e-04 9.2582574e-05 
0.85 3.2 50 3.3524386e-02 2.3685008e-06 9.6535355e-07 6.4617757e-02 1.9285534e-04 6.6690965e-05 
0.9 3.2 50 2.5799657e-02 1.7228358e-06 7.3860860e-07 4.6444671e-02 1.2189735e-04 4.7451379e-05 
0.95 3.2 50 2.0019686e-02 1.1369490e-06 5.6273535e-07 3.3842629e-02 8.6552226e-05 3.8026149e-05 
1 3.2 50 1.5651371e-02 9.2228642e-07 4.3000165e-07 2.4977557e-02 4.3517512e-05 3.0087288e-05 
1.05 3.2 50 1.2318786e-02 6.7279496e-07 3.3873706e-07 1.8584014e-02 2.7022289e-05 2.3935855e-05 
1.09 3.2 50 1.0216429e-02 3.8065465e-07 2.7677508e-07 1.4823686e-02 4.3732611e-05 1.8815931e-05 
1.2 3.2 50 6.2197071e-03 3.7231762e-07 1.6208703e-07 8.1256600e-03 2.2283583e-05 1.0987406e-05 
1.29 3.2 50 4.2166457e-03 2.5894606e-07 1.0752757e-07 5.1084914e-03 7.3947963e-06 7.3294763e-06 
1.4 3.2 50 2.6700129e-03 1.4259977e-07 6.6801105e-08 2.9797657e-03 6.2994895e-06 4.4649095e-06 
1.49 3.2 50 1.8610757e-03 8.4996999e-08 4.5256744e-08 1.9580786e-03 8.5736330e-06 3.3111310e-06 
1.6 3.2 50 1.2138086e-03 7.4723982e-08 2.8377807e-08 1.1994814e-03 3.4792915e-06 2.0021627e-06 
1.69 3.2 50 8.6425486e-04 3.7061449e-08 1.9711817e-08 8.1473543e-04 3.2962381e-06 1.4822380e-06 
1.8 3.2 50 5.7681329e-04 2.5694437e-08 1.2669425e-08 5.1626871e-04 1.8313746e-06 9.6252983e-07 
1.89 3.2 50 4.1766314e-04 1.3495275e-08 8.9000506e-09 3.5871086e-04 1.8942122e-06 7.2793847e-07 
2 3.2 50 2.8397043e-04 1.0900290e-08 5.8401953e-09 2.3371100e-04 1.1847875e-06 4.8854772e-07 
2.13 3.2 50 1.8199314e-04 7.7906275e-09 3.5129927e-09 1.4346443e-04 9.3806151e-07 3.1977651e-07 
2.2 3.2 50 1.4386571e-04 6.3406689e-09 2.6999574e-09 1.1059771e-04 3.6678087e-07 2.4029863e-07 
2.3 3.2 50 1.0334429e-04 4.8318670e-09 1.9157092e-09 7.6881714e-05 3.1154759e-07 1.6956914e-07 
2.4 3.2 50 7.4624071e-05 4.0397009e-09 1.3177134e-09 5.4047543e-05 2.2662583e-07 1.2944765e-07 
2.5 3.2 50 5.4147743e-05 2.4400569e-09 9.1662884e-10 3.8195929e-05 2.3931827e-07 9.8922807e-08 
2.55 3.2 50 4.6201514e-05 2.3067779e-09 7.6921795e-10 3.2137271e-05 1.0290364e-07 8.2907392e-08 
2.6 3.2 50 3.9462043e-05 1.9783522e-09 6.4035990e-10 2.7131614e-05 1.2004740e-07 7.0477267e-08 
2.7 3.2 50 2.8871743e-05 1.1938619e-09 4.4828034e-10 1.9302014e-05 1.1283644e-07 5.0339272e-08 
2.8 3.2 50 2.1197529e-05 7.7036964e-10 3.1821776e-10 1.3825900e-05 4.7190919e-08 3.5142665e-08 
2.9 3.2 50 1.5611757e-05 6.7793203e-10 2.2506015e-10 9.9304771e-06 5.9198031e-08 2.6994165e-08 
3 3.2 50 1.1529171e-05 5.2566770e-10 1.6199473e-10 7.1613929e-06 5.4042155e-08 2.6061794e-08 
3.1 3.2 50 8.5347314e-06 2.9930532e-10 1.1694394e-10 5.1873729e-06 3.5566408e-08 1.6361104e-08 
3.2 3.2 50 6.3307929e-06 2.2606663e-10 8.2743456e-11 3.7623586e-06 1.7171130e-08 1.1370195e-08 
3.31 3.2 50 4.5668200e-06 1.4966630e-10 5.6980364e-11 2.6545071e-06 1.2621494e-08 8.0883879e-09 
3.4 3.2 50 3.5002271e-06 1.1435712e-10 4.2006803e-11 1.9976900e-06 8.3347243e-09 6.0532089e-09 


==> datafiles/brahms-dAu-mu50-rcBKL01-r10.Y22.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.35 2.2 50 2.5313700e+00 0 1.5775678e-04 1.4785149e+00 0 1.8393254e-01 2.0223714e+01 0 3.5602972e-03 1.8248329e+03 0 2.5743450e-01
0.4 2.2 50 1.6264543e+00 0 1.0118104e-04 5.2983686e-01 0 1.0622681e-01 1.0792943e+01 0 1.9994629e-03 5.5147714e+02 0 8.0857933e-02
0.45 2.2 50 1.0846557e+00 0 6.7837683e-05 3.2552129e-01 0 7.4101093e-02 6.1896814e+00 0 1.1860594e-03 1.8903614e+02 0 2.9086080e-02
0.5 2.2 50 7.4536943e-01 0 4.6663362e-05 3.3793786e-01 0 6.0466671e-02 3.7564743e+00 0 7.5327830e-04 7.1463486e+01 0 1.1902061e-02
0.55 2.2 50 5.2501757e-01 0 3.2461266e-05 2.9548369e-01 0 3.6444386e-02 2.3861386e+00 0 4.9975487e-04 2.9241486e+01 0 5.0385990e-03
0.6 2.2 50 3.7754357e-01 0 2.3327181e-05 1.7028209e-01 0 3.0819921e-02 1.5746071e+00 0 3.3649541e-04 1.2764543e+01 0 2.2793955e-03
0.65 2.2 50 2.7633671e-01 0 1.7128645e-05 5.6043100e-02 0 2.3167749e-02 1.0726043e+00 0 2.3791190e-04 5.8876314e+00 0 1.1351159e-03
0.7 2.2 50 2.0536043e-01 0 1.2716445e-05 5.5361529e-02 0 1.7481869e-02 7.5091757e-01 0 1.7251580e-04 2.8493157e+00 0 5.8463910e-04
0.75 2.2 50 1.5465643e-01 0 9.5380465e-06 8.1930486e-02 0 1.4933316e-02 5.3798286e-01 0 1.2693341e-04 1.4400357e+00 0 3.0154385e-04
0.8 2.2 50 1.1784529e-01 0 7.3294280e-06 3.0385790e-02 0 1.1241985e-02 3.9348571e-01 0 9.4799955e-05 7.5827071e-01 0 1.7331481e-04
0.85 2.2 50 9.0735686e-02 0 5.5970893e-06 2.1891199e-02 0 9.0767171e-03 2.9290729e-01 0 7.0650862e-05 4.1591757e-01 0 9.6632861e-05
0.9 2.2 50 7.0516929e-02 0 4.2943258e-06 1.8668026e-02 0 1.0347598e-02 2.2150971e-01 0 5.5511949e-05 2.3771314e-01 0 5.9687342e-05
0.95 2.2 50 5.5269343e-02 0 3.3990620e-06 -2.7789686e-03 0 7.3398297e-03 1.6980286e-01 0 4.3524578e-05 1.4229429e-01 0 3.9612588e-05
1 2.2 50 4.3647643e-02 0 2.6649238e-06 5.8462143e-04 0 6.3390944e-03 1.3180800e-01 0 3.4833863e-05 8.9506143e-02 0 2.7655683e-05
1.05 2.2 50 3.4711957e-02 0 2.1208668e-06 6.0752271e-03 0 5.9972268e-03 1.0354000e-01 0 2.7906798e-05 5.9246657e-02 0 1.8573110e-05
1.09 2.2 50 2.9033129e-02 0 1.7797911e-06 6.7231543e-03 0 4.3102056e-03 8.5982571e-02 0 2.3576399e-05 4.4161529e-02 0 1.4454861e-05
1.2 2.2 50 1.8103486e-02 0 1.1055554e-06 -5.7744910e-03 0 4.0299823e-03 5.3171057e-02 0 1.5754058e-05 2.3084371e-02 0 8.4905373e-06
1.29 2.2 50 1.2527900e-02 0 7.5289375e-07 -4.1605500e-03 0 3.2914161e-03 3.6940657e-02 0 1.1315080e-05 1.5479171e-02 0 5.7895495e-06
1.4 2.2 50 8.1466686e-03 0 4.9309477e-07 -3.5560690e-03 0 2.1291883e-03 2.4389600e-02 0 7.6218294e-06 1.0487671e-02 0 3.7776252e-06
1.45 2.2 50 6.7428286e-03 0 4.0503995e-07 -3.5374806e-03 0 1.6096118e-03 2.0389600e-02 0 6.4274189e-06 8.9787657e-03 0 3.3438582e-06
1.49 2.2 50 5.8104929e-03 0 3.5143627e-07 -2.3989186e-03 0 1.3051189e-03 1.7737057e-02 0 5.6473095e-06 7.9751129e-03 0 3.3046678e-06
1.55 2.2 50 4.6684800e-03 0 2.8030100e-07 -5.2644086e-03 0 1.1402537e-03 1.4474929e-02 0 4.7379532e-06 6.7368614e-03 0 2.6522143e-06
1.6 2.2 50 3.9045957e-03 0 2.3338603e-07 -4.8534856e-03 0 1.0205145e-03 1.2285929e-02 0 3.9890566e-06 5.8818657e-03 0 2.2819728e-06
1.69 2.2 50 2.8537800e-03 0 1.7014063e-07 -2.2608571e-04 0 8.6778308e-04 9.2541186e-03 0 3.0281517e-06 4.6472800e-03 0 1.8024164e-06
1.8 2.2 50 1.9701100e-03 0 1.1613547e-07 -1.9221136e-03 0 7.2744731e-04 6.6601486e-03 0 2.2338268e-06 3.5249214e-03 0 1.3491903e-06
1.89 2.2 50 1.4692829e-03 0 8.5483064e-08 -2.8131589e-03 0 5.6168634e-04 5.1545129e-03 0 1.7583467e-06 2.8284086e-03 0 1.0894201e-06
2 2.2 50 1.0384229e-03 0 5.9691626e-08 -1.7596476e-03 0 4.5224095e-04 3.8225571e-03 0 1.3307425e-06 2.1746843e-03 0 8.4554802e-07
2.13 2.2 50 6.9903571e-04 0 3.9680843e-08 -1.1341101e-03 0 3.4173644e-04 2.7325857e-03 0 9.7179665e-07 1.6070757e-03 0 6.3394020e-07
2.2 2.2 50 5.6850686e-04 0 3.2287243e-08 -6.3715979e-04 0 3.3055399e-04 2.2973014e-03 0 8.3267028e-07 1.3705614e-03 0 5.3743117e-07
2.3 2.2 50 4.2614014e-04 0 2.3699525e-08 -6.1243157e-04 0 2.4620301e-04 1.8071029e-03 0 6.6439306e-07 1.0959186e-03 0 4.3283505e-07
2.4 2.2 50 3.2198843e-04 0 1.7832958e-08 -7.1823829e-04 0 2.0488749e-04 1.4337429e-03 0 5.3412992e-07 8.8031300e-04 0 3.5058903e-07
2.5 2.2 50 2.4514843e-04 0 1.3324530e-08 -1.0841843e-03 0 1.9151054e-04 1.1463800e-03 0 4.3774963e-07 7.1041557e-04 0 2.8363254e-07
2.55 2.2 50 2.1450243e-04 0 1.1611547e-08 -5.9812286e-04 0 1.5330623e-04 1.0279143e-03 0 3.9393537e-07 6.3915786e-04 0 2.5601749e-07
2.6 2.2 50 1.8801900e-04 0 1.0058863e-08 -6.6711357e-04 0 1.4737859e-04 9.2332643e-04 0 3.5604225e-07 5.7566014e-04 0 2.3135027e-07
2.7 2.2 50 1.4519057e-04 0 7.7045161e-09 -6.0283867e-04 0 1.2981251e-04 7.4869986e-04 0 2.9204425e-07 4.6842400e-04 0 1.8957719e-07
2.8 2.2 50 1.1284829e-04 0 5.9152540e-09 -4.3690871e-04 0 1.1197212e-04 6.1087443e-04 0 2.4043455e-07 3.8267900e-04 0 1.5711453e-07
2.9 2.2 50 8.8265771e-05 0 4.5472993e-09 -3.4793014e-04 0 9.7531005e-05 5.0113514e-04 0 1.9750141e-07 3.1390386e-04 0 1.2964375e-07
3 2.2 50 6.9443171e-05 0 3.5529734e-09 -3.0179643e-04 0 8.0673128e-05 4.1346900e-04 0 1.6419628e-07 2.5847500e-04 0 1.0738698e-07
3.1 2.2 50 5.4947414e-05 0 2.7879409e-09 -1.8217971e-04 0 6.7200719e-05 3.4296129e-04 0 1.3676882e-07 2.1361971e-04 0 8.9231530e-08
3.2 2.2 50 4.3708357e-05 0 2.1783982e-09 -2.4427771e-04 0 5.9371463e-05 2.8583500e-04 0 1.1470734e-07 1.7717829e-04 0 7.4342517e-08
3.33 2.2 50 3.2704229e-05 0 1.6041950e-09 -1.5432357e-04 0 5.1918202e-05 2.2700971e-04 0 9.1865174e-08 1.3964786e-04 0 5.8890615e-08
3.4 2.2 50 2.8073171e-05 0 1.3572842e-09 5.9526929e-05 0 4.8799050e-05 2.0111129e-04 0 8.1746596e-08 1.2313343e-04 0 5.2045261e-08


==> datafiles/brahms-dAu-mu50-rcBKL01-r10.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.25 3.2 50 2.9872129e+00 0 1.0273714e-04 1.6582600e+00 0 1.9927632e-02 1.1986471e+02 0 1.4521210e-02 4.8108329e+02 0 5.4370532e-02
0.3 3.2 50 1.6983514e+00 0 5.7450156e-05 9.7873414e-01 0 1.1891974e-02 5.1120100e+01 0 6.4700049e-03 8.2583443e+01 0 1.0733358e-02
0.35 3.2 50 1.0297043e+00 0 3.4263865e-05 6.2125343e-01 0 8.1570890e-03 2.4690343e+01 0 3.0391409e-03 1.9750386e+01 0 2.7489870e-03
0.4 3.2 50 6.5507743e-01 0 2.1427589e-05 4.1001514e-01 0 5.6533490e-03 1.3050900e+01 0 1.6104041e-03 6.8607071e+00 0 1.0140094e-03
0.45 3.2 50 4.3260357e-01 0 1.3945421e-05 2.7534857e-01 0 3.6552256e-03 7.3911943e+00 0 9.4501936e-04 3.3413100e+00 0 5.4040872e-04
0.5 3.2 50 2.9442571e-01 0 9.3211982e-06 1.8824543e-01 0 2.4681632e-03 4.4207857e+00 0 5.5681185e-04 2.0054543e+00 0 3.1277129e-04
0.55 3.2 50 2.0541543e-01 0 6.4539390e-06 1.3433314e-01 0 1.6272207e-03 2.7626014e+00 0 3.6649392e-04 1.3302786e+00 0 2.0912763e-04
0.6 3.2 50 1.4631643e-01 0 4.5546774e-06 9.6813471e-02 0 1.2844560e-03 1.7904871e+00 0 2.4481324e-04 9.2285257e-01 0 1.3966389e-04
0.65 3.2 50 1.0608414e-01 0 3.2176722e-06 6.9780386e-02 0 1.0158807e-03 1.1961200e+00 0 1.6363956e-04 6.5476000e-01 0 9.9447597e-05
0.7 3.2 50 7.8091686e-02 0 2.3506485e-06 5.2403543e-02 0 7.9092420e-04 8.2011871e-01 0 1.1216376e-04 4.7120043e-01 0 6.9525126e-05
0.75 3.2 50 5.8253343e-02 0 1.7142834e-06 3.8594900e-02 0 7.2422701e-04 5.7495357e-01 0 8.0142686e-05 3.4279971e-01 0 5.1905048e-05
0.8 3.2 50 4.3964343e-02 0 1.2858491e-06 2.9587757e-02 0 4.1284317e-04 4.1090786e-01 0 5.9906449e-05 2.5176343e-01 0 3.8401535e-05
0.85 3.2 50 3.3524386e-02 0 9.6535355e-07 2.2270757e-02 0 3.6451618e-04 2.9869871e-01 0 4.4829539e-05 1.8655514e-01 0 2.9565037e-05
0.9 3.2 50 2.5799657e-02 0 7.3860860e-07 1.6765886e-02 0 3.1620849e-04 2.2038986e-01 0 3.3331706e-05 1.3934771e-01 0 2.2303240e-05
0.95 3.2 50 2.0019686e-02 0 5.6273535e-07 1.2611414e-02 0 2.5350849e-04 1.6477957e-01 0 2.5282921e-05 1.0492243e-01 0 1.6999911e-05
1 3.2 50 1.5651371e-02 0 4.3000165e-07 1.0035757e-02 0 1.8819144e-04 1.2467357e-01 0 1.9384043e-05 7.9583129e-02 0 1.2636973e-05
1.05 3.2 50 1.2318786e-02 0 3.3873706e-07 7.6564114e-03 0 1.4892798e-04 9.5344543e-02 0 1.4991823e-05 6.0796929e-02 0 9.8590229e-06
1.09 3.2 50 1.0216429e-02 0 2.7677508e-07 6.4802343e-03 0 1.3335847e-04 7.7475000e-02 0 1.2280899e-05 4.9255143e-02 0 8.0429271e-06
1.2 3.2 50 6.2197071e-03 0 1.6208703e-07 3.7366500e-03 0 8.1142889e-05 4.5045486e-02 0 7.2018931e-06 2.8186900e-02 0 4.6708778e-06
1.29 3.2 50 4.2166457e-03 0 1.0752757e-07 2.3511443e-03 0 5.7351834e-05 2.9693357e-02 0 4.8488421e-06 1.8226414e-02 0 3.1041589e-06
1.4 3.2 50 2.6700129e-03 0 6.6801105e-08 1.4636400e-03 0 4.5641320e-05 1.8343929e-02 0 3.1633942e-06 1.0935543e-02 0 1.8853353e-06
1.49 3.2 50 1.8610757e-03 0 4.5256744e-08 9.2546486e-04 0 2.9110247e-05 1.2615686e-02 0 2.2056831e-06 7.3195614e-03 0 1.3361950e-06
1.6 3.2 50 1.2138086e-03 0 2.8377807e-08 5.5634214e-04 0 2.2956218e-05 8.1485214e-03 0 1.4560029e-06 4.5611443e-03 0 8.4644439e-07
1.69 3.2 50 8.6425486e-04 0 1.9711817e-08 3.5772200e-04 0 1.7077146e-05 5.7833414e-03 0 1.0367669e-06 3.1380600e-03 0 5.9149769e-07
1.8 3.2 50 5.7681329e-04 0 1.2669425e-08 2.0776157e-04 0 1.2293588e-05 3.8633071e-03 0 7.0107816e-07 2.0149214e-03 0 3.8100929e-07
1.89 3.2 50 4.1766314e-04 0 8.9000506e-09 1.3003393e-04 0 9.2518331e-06 2.8090714e-03 0 5.1823145e-07 1.4170057e-03 0 2.6930619e-07
2 3.2 50 2.8397043e-04 0 5.8401953e-09 7.4596571e-05 0 6.4886814e-06 1.9261957e-03 0 3.6643792e-07 9.3189043e-04 0 1.7989180e-07
2.13 3.2 50 1.8199314e-04 0 3.5129927e-09 2.6456577e-05 0 4.4634281e-06 1.2522657e-03 0 2.4227938e-07 5.7587429e-04 0 1.1477336e-07
2.2 3.2 50 1.4386571e-04 0 2.6999574e-09 1.9361329e-05 0 3.8847863e-06 9.9910400e-04 0 1.9489636e-07 4.4695171e-04 0 9.0960733e-08
2.3 3.2 50 1.0334429e-04 0 1.9157092e-09 8.1929429e-06 0 2.8935211e-06 7.2824100e-04 0 1.4000633e-07 3.1296800e-04 0 6.3265713e-08
2.4 3.2 50 7.4624071e-05 0 1.3177134e-09 -1.8004436e-06 0 2.4727297e-06 5.3447143e-04 0 1.0285400e-07 2.2050429e-04 0 4.5024435e-08
2.5 3.2 50 5.4147743e-05 0 9.1662884e-10 -3.2391443e-06 0 1.6991271e-06 3.9463686e-04 0 7.8200284e-08 1.5624629e-04 0 3.2221249e-08
2.55 3.2 50 4.6201514e-05 0 7.6921795e-10 -4.3108771e-06 0 1.4581207e-06 3.3978886e-04 0 6.9106632e-08 1.3177843e-04 0 2.7299298e-08
2.6 3.2 50 3.9462043e-05 0 6.4035990e-10 -4.1947243e-06 0 1.3115561e-06 2.9292857e-04 0 5.9904861e-08 1.1128643e-04 0 2.3269640e-08
2.7 3.2 50 2.8871743e-05 0 4.4828034e-10 -5.3704971e-06 0 1.1275379e-06 2.1846400e-04 0 4.4285294e-08 7.9600900e-05 0 1.6894457e-08
2.8 3.2 50 2.1197529e-05 0 3.1821776e-10 -5.8953686e-06 0 7.5040915e-07 1.6361529e-04 0 3.3526376e-08 5.7153057e-05 0 1.2288291e-08
2.9 3.2 50 1.5611757e-05 0 2.2506015e-10 -5.4855971e-06 0 6.2687387e-07 1.2299086e-04 0 2.5972259e-08 4.1168071e-05 0 8.8340971e-09
3 3.2 50 1.1529171e-05 0 1.6199473e-10 -4.3597557e-06 0 4.7706775e-07 9.2755400e-05 0 1.9777431e-08 2.9746657e-05 0 6.5043178e-09
3.1 3.2 50 8.5347314e-06 0 1.1694394e-10 -4.1399557e-06 0 3.7635891e-07 7.0145771e-05 0 1.5350038e-08 2.1542514e-05 0 4.8299768e-09
3.2 3.2 50 6.3307929e-06 0 8.2743456e-11 -3.7630743e-06 0 3.0023269e-07 5.3185757e-05 0 1.1544632e-08 1.5633214e-05 0 3.4454908e-09
3.31 3.2 50 4.5668200e-06 0 5.6980364e-11 -2.9104971e-06 0 2.5034303e-07 3.9315486e-05 0 8.6091314e-09 1.1004214e-05 0 2.4663460e-09
3.4 3.2 50 3.5002271e-06 0 4.2006803e-11 -2.5028000e-06 0 1.7971863e-07 3.0755686e-05 0 6.8966465e-09 8.2684500e-06 0 1.8453402e-09


==> datafiles/brahms-dAu-mu50-rcBKL01-r3.Y22.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.35 2.2 50 2.5313700e+00 0 1.5775678e-04 1.4785149e+00 0 1.8393254e-01 2.8246100e+00 0 4.8582839e-04 3.2909914e+01 0 4.7830336e-03
0.4 2.2 50 1.6264543e+00 0 1.0118104e-04 5.2983686e-01 0 1.0622681e-01 1.5080071e+00 0 2.7952055e-04 1.2183729e+01 0 1.9611833e-03
0.45 2.2 50 1.0846557e+00 0 6.7837683e-05 3.2552129e-01 0 7.4101093e-02 8.6520629e-01 0 1.6590382e-04 4.9460929e+00 0 8.3106190e-04
0.5 2.2 50 7.4536943e-01 0 4.6663362e-05 3.3793786e-01 0 6.0466671e-02 5.2531286e-01 0 1.0541536e-04 2.1635600e+00 0 3.8882774e-04
0.55 2.2 50 5.2501757e-01 0 3.2461266e-05 2.9548369e-01 0 3.6444386e-02 3.3382300e-01 0 6.9987521e-05 1.0050257e+00 0 1.9087858e-04
0.6 2.2 50 3.7754357e-01 0 2.3327181e-05 1.7028209e-01 0 3.0819921e-02 2.2038086e-01 0 4.7140567e-05 4.9199371e-01 0 9.7271462e-05
0.65 2.2 50 2.7633671e-01 0 1.7128645e-05 5.6043100e-02 0 2.3167749e-02 1.5018314e-01 0 3.3340222e-05 2.5228957e-01 0 5.4223364e-05
0.7 2.2 50 2.0536043e-01 0 1.2716445e-05 5.5361529e-02 0 1.7481869e-02 1.0518457e-01 0 2.4185529e-05 1.3504686e-01 0 3.0195900e-05
0.75 2.2 50 1.5465643e-01 0 9.5380465e-06 8.1930486e-02 0 1.4933316e-02 7.5388129e-02 0 1.7801866e-05 7.5366971e-02 0 1.8037130e-05
0.8 2.2 50 1.1784529e-01 0 7.3294280e-06 3.0385790e-02 0 1.1241985e-02 5.5161729e-02 0 1.3300635e-05 4.3894643e-02 0 1.0802610e-05
0.85 2.2 50 9.0735686e-02 0 5.5970893e-06 2.1891199e-02 0 9.0767171e-03 4.1078329e-02 0 9.9145325e-06 2.6695486e-02 0 7.1131681e-06
0.9 2.2 50 7.0516929e-02 0 4.2943258e-06 1.8668026e-02 0 1.0347598e-02 3.1077600e-02 0 7.7927543e-06 1.6997129e-02 0 5.2511945e-06
0.95 2.2 50 5.5269343e-02 0 3.3990620e-06 -2.7789686e-03 0 7.3398297e-03 2.3832586e-02 0 6.1151169e-06 1.1335386e-02 0 3.5355638e-06
1 2.2 50 4.3647643e-02 0 2.6649238e-06 5.8462143e-04 0 6.3390944e-03 1.8507100e-02 0 4.8972020e-06 7.9086500e-03 0 2.5618684e-06
1.05 2.2 50 3.4711957e-02 0 2.1208668e-06 6.0752271e-03 0 5.9972268e-03 1.4544643e-02 0 3.8774033e-06 5.7739414e-03 0 1.9941595e-06
1.09 2.2 50 2.9033129e-02 0 1.7797911e-06 6.7231543e-03 0 4.3102056e-03 1.2081286e-02 0 3.3161439e-06 4.6140614e-03 0 1.6303407e-06
1.2 2.2 50 1.8103486e-02 0 1.1055554e-06 -5.7744910e-03 0 4.0299823e-03 7.4773429e-03 0 2.2172988e-06 2.7725157e-03 0 1.0789925e-06
1.29 2.2 50 1.2527900e-02 0 7.5289375e-07 -4.1605500e-03 0 3.2914161e-03 5.1980871e-03 0 1.5965137e-06 1.9862786e-03 0 7.7249411e-07
1.4 2.2 50 8.1466686e-03 0 4.9309477e-07 -3.5560690e-03 0 2.1291883e-03 3.4350714e-03 0 1.0832548e-06 1.4015529e-03 0 5.5671791e-07
1.45 2.2 50 6.7428286e-03 0 4.0503995e-07 -3.5374806e-03 0 1.6096118e-03 2.8728443e-03 0 9.0638035e-07 1.2126657e-03 0 5.0298787e-07
1.49 2.2 50 5.8104929e-03 0 3.5143627e-07 -2.3989186e-03 0 1.3051189e-03 2.4998571e-03 0 7.9685575e-07 1.0842871e-03 0 4.2996163e-07
1.55 2.2 50 4.6684800e-03 0 2.8030100e-07 -5.2644086e-03 0 1.1402537e-03 2.0407086e-03 0 6.6716270e-07 9.2231386e-04 0 3.6665981e-07
1.6 2.2 50 3.9045957e-03 0 2.3338603e-07 -4.8534856e-03 0 1.0205145e-03 1.7330057e-03 0 5.6329179e-07 8.0931029e-04 0 3.1559207e-07
1.69 2.2 50 2.8537800e-03 0 1.7014063e-07 -2.2608571e-04 0 8.6778308e-04 1.3062271e-03 0 4.2857113e-07 6.4448871e-04 0 2.4836397e-07
1.8 2.2 50 1.9701100e-03 0 1.1613547e-07 -1.9221136e-03 0 7.2744731e-04 9.4086543e-04 0 3.1583600e-07 4.9257200e-04 0 1.9148237e-07
1.89 2.2 50 1.4692829e-03 0 8.5483064e-08 -2.8131589e-03 0 5.6168634e-04 7.2864614e-04 0 2.4873829e-07 3.9776657e-04 0 1.5577970e-07
2 2.2 50 1.0384229e-03 0 5.9691626e-08 -1.7596476e-03 0 4.5224095e-04 5.4079929e-04 0 1.8836312e-07 3.0841871e-04 0 1.2155664e-07
2.13 2.2 50 6.9903571e-04 0 3.9680843e-08 -1.1341101e-03 0 3.4173644e-04 3.8696500e-04 0 1.3756230e-07 2.3027886e-04 0 9.0716586e-08
2.2 2.2 50 5.6850686e-04 0 3.2287243e-08 -6.3715979e-04 0 3.3055399e-04 3.2548586e-04 0 1.1803933e-07 1.9743171e-04 0 7.8072055e-08
2.3 2.2 50 4.2614014e-04 0 2.3699525e-08 -6.1243157e-04 0 2.4620301e-04 2.5622129e-04 0 9.4249823e-08 1.5910614e-04 0 6.3323153e-08
2.4 2.2 50 3.2198843e-04 0 1.7832958e-08 -7.1823829e-04 0 2.0488749e-04 2.0343243e-04 0 7.5806325e-08 1.2879214e-04 0 5.1495212e-08
2.5 2.2 50 2.4514843e-04 0 1.3324530e-08 -1.0841843e-03 0 1.9151054e-04 1.6279300e-04 0 6.1291796e-08 1.0471171e-04 0 4.2137910e-08
2.55 2.2 50 2.1450243e-04 0 1.1611547e-08 -5.9812286e-04 0 1.5330623e-04 1.4601014e-04 0 5.5959273e-08 9.4565486e-05 0 3.8177371e-08
2.6 2.2 50 1.8801900e-04 0 1.0058863e-08 -6.6711357e-04 0 1.4737859e-04 1.3120214e-04 0 5.0615905e-08 8.5490443e-05 0 3.4625956e-08
2.7 2.2 50 1.4519057e-04 0 7.7045161e-09 -6.0283867e-04 0 1.2981251e-04 1.0646571e-04 0 4.1550004e-08 7.0079186e-05 0 2.8552174e-08
2.8 2.2 50 1.1284829e-04 0 5.9152540e-09 -4.3690871e-04 0 1.1197212e-04 8.6930286e-05 0 3.4228812e-08 5.7670000e-05 0 2.3607160e-08
2.9 2.2 50 8.8265771e-05 0 4.5472993e-09 -3.4793014e-04 0 9.7531005e-05 7.1366157e-05 0 2.8117786e-08 4.7636929e-05 0 1.9599692e-08
3 2.2 50 6.9443171e-05 0 3.5529734e-09 -3.0179643e-04 0 8.0673128e-05 5.8934457e-05 0 2.3322002e-08 3.9492029e-05 0 1.6321270e-08
3.1 2.2 50 5.4947414e-05 0 2.7879409e-09 -1.8217971e-04 0 6.7200719e-05 4.8912400e-05 0 1.9504222e-08 3.2850614e-05 0 1.3743613e-08
3.2 2.2 50 4.3708357e-05 0 2.1783982e-09 -2.4427771e-04 0 5.9371463e-05 4.0781171e-05 0 1.6424314e-08 2.7421157e-05 0 1.1515850e-08
3.33 2.2 50 3.2704229e-05 0 1.6041950e-09 -1.5432357e-04 0 5.1918202e-05 3.2430329e-05 0 1.3115502e-08 2.1786229e-05 0 9.1799699e-09
3.4 2.2 50 2.8073171e-05 0 1.3572842e-09 5.9526929e-05 0 4.8799050e-05 2.8745371e-05 0 1.1673994e-08 1.9290043e-05 0 8.1431772e-09


==> datafiles/brahms-dAu-mu50-rcBKL01-r3.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.25 3.2 50 2.9872129e+00 0 1.0273714e-04 1.6582600e+00 0 1.9927632e-02 1.6794700e+01 0 1.9893326e-03 2.2443171e+01 0 2.8086698e-03
0.3 3.2 50 1.6983514e+00 0 5.7450156e-05 9.7873414e-01 0 1.1891974e-02 7.1706657e+00 0 9.0795664e-04 5.1505214e+00 0 6.9453751e-04
0.35 3.2 50 1.0297043e+00 0 3.4263865e-05 6.2125343e-01 0 8.1570890e-03 3.4671943e+00 0 4.2672619e-04 1.6665614e+00 0 2.5050745e-04
0.4 3.2 50 6.5507743e-01 0 2.1427589e-05 4.1001514e-01 0 5.6533490e-03 1.8346729e+00 0 2.2661824e-04 7.4547086e-01 0 1.1557668e-04
0.45 3.2 50 4.3260357e-01 0 1.3945421e-05 2.7534857e-01 0 3.6552256e-03 1.0401314e+00 0 1.3326823e-04 4.2005286e-01 0 6.7231045e-05
0.5 3.2 50 2.9442571e-01 0 9.3211982e-06 1.8824543e-01 0 2.4681632e-03 6.2266543e-01 0 7.8914870e-05 2.6830800e-01 0 4.0993227e-05
0.55 3.2 50 2.0541543e-01 0 6.4539390e-06 1.3433314e-01 0 1.6272207e-03 3.8956471e-01 0 5.1741828e-05 1.8247057e-01 0 2.7966811e-05
0.6 3.2 50 1.4631643e-01 0 4.5546774e-06 9.6813471e-02 0 1.2844560e-03 2.5273357e-01 0 3.4593521e-05 1.2824586e-01 0 1.9324458e-05
0.65 3.2 50 1.0608414e-01 0 3.2176722e-06 6.9780386e-02 0 1.0158807e-03 1.6899900e-01 0 2.3153853e-05 9.1879214e-02 0 1.4051711e-05
0.7 3.2 50 7.8091686e-02 0 2.3506485e-06 5.2403543e-02 0 7.9092420e-04 1.1598471e-01 0 1.5878352e-05 6.6740671e-02 0 1.0573045e-05
0.75 3.2 50 5.8253343e-02 0 1.7142834e-06 3.8594900e-02 0 7.2422701e-04 8.1388771e-02 0 1.1356407e-05 4.9024257e-02 0 7.5193018e-06
0.8 3.2 50 4.3964343e-02 0 1.2858491e-06 2.9587757e-02 0 4.1284317e-04 5.8221129e-02 0 8.4963791e-06 3.6354857e-02 0 5.7194452e-06
0.85 3.2 50 3.3524386e-02 0 9.6535355e-07 2.2270757e-02 0 3.6451618e-04 4.2361357e-02 0 6.3653258e-06 2.7200357e-02 0 4.2597120e-06
0.9 3.2 50 2.5799657e-02 0 7.3860860e-07 1.6765886e-02 0 3.1620849e-04 3.1283929e-02 0 4.7396206e-06 2.0514786e-02 0 3.3692130e-06
0.95 3.2 50 2.0019686e-02 0 5.6273535e-07 1.2611414e-02 0 2.5350849e-04 2.3411414e-02 0 3.5993865e-06 1.5593514e-02 0 2.5344266e-06
1 3.2 50 1.5651371e-02 0 4.3000165e-07 1.0035757e-02 0 1.8819144e-04 1.7729171e-02 0 2.7606386e-06 1.1938157e-02 0 1.9550455e-06
1.05 3.2 50 1.2318786e-02 0 3.3873706e-07 7.6564114e-03 0 1.4892798e-04 1.3570629e-02 0 2.1343481e-06 9.2016229e-03 0 1.4928512e-06
1.09 3.2 50 1.0216429e-02 0 2.7677508e-07 6.4802343e-03 0 1.3335847e-04 1.1035086e-02 0 1.7515320e-06 7.5071057e-03 0 1.2215918e-06
1.2 3.2 50 6.2197071e-03 0 1.6208703e-07 3.7366500e-03 0 8.1142889e-05 6.4285486e-03 0 1.0295464e-06 4.3729757e-03 0 7.3916277e-07
1.29 3.2 50 4.2166457e-03 0 1.0752757e-07 2.3511443e-03 0 5.7351834e-05 4.2443771e-03 0 6.9423326e-07 2.8649071e-03 0 4.8896789e-07
1.4 3.2 50 2.6700129e-03 0 6.6801105e-08 1.4636400e-03 0 4.5641320e-05 2.6272029e-03 0 4.5386475e-07 1.7451457e-03 0 3.0367914e-07
1.49 3.2 50 1.8610757e-03 0 4.5256744e-08 9.2546486e-04 0 2.9110247e-05 1.8097771e-03 0 3.1521578e-07 1.1813471e-03 0 2.1757604e-07
1.6 3.2 50 1.2138086e-03 0 2.8377807e-08 5.5634214e-04 0 2.2956218e-05 1.1711786e-03 0 2.0955859e-07 7.4555114e-04 0 1.4060608e-07
1.69 3.2 50 8.6425486e-04 0 1.9711817e-08 3.5772200e-04 0 1.7077146e-05 8.3269114e-04 0 1.5174489e-07 5.1793443e-04 0 9.8607107e-08
1.8 3.2 50 5.7681329e-04 0 1.2669425e-08 2.0776157e-04 0 1.2293588e-05 5.5727429e-04 0 1.0128772e-07 3.3625643e-04 0 6.3761386e-08
1.89 3.2 50 4.1766314e-04 0 8.9000506e-09 1.3003393e-04 0 9.2518331e-06 4.0587414e-04 0 7.4853314e-08 2.3846057e-04 0 4.5734604e-08
2 3.2 50 2.8397043e-04 0 5.8401953e-09 7.4596571e-05 0 6.4886814e-06 2.7888414e-04 0 5.1997583e-08 1.5832657e-04 0 3.1174903e-08
2.13 3.2 50 1.8199314e-04 0 3.5129927e-09 2.6456577e-05 0 4.4634281e-06 1.8174871e-04 0 3.5177207e-08 9.8907186e-05 0 2.0045794e-08
2.2 3.2 50 1.4386571e-04 0 2.6999574e-09 1.9361329e-05 0 3.8847863e-06 1.4519214e-04 0 2.7570222e-08 7.7178514e-05 0 1.5672125e-08
2.3 3.2 50 1.0334429e-04 0 1.9157092e-09 8.1929429e-06 0 2.8935211e-06 1.0604471e-04 0 2.0201998e-08 5.4447071e-05 0 1.1195942e-08
2.4 3.2 50 7.4624071e-05 0 1.3177134e-09 -1.8004436e-06 0 2.4727297e-06 7.7980257e-05 0 1.5021192e-08 3.8639629e-05 0 7.9258124e-09
2.5 3.2 50 5.4147743e-05 0 9.1662884e-10 -3.2391443e-06 0 1.6991271e-06 5.7694786e-05 0 1.1438673e-08 2.7559686e-05 0 5.7108110e-09
2.55 3.2 50 4.6201514e-05 0 7.6921795e-10 -4.3108771e-06 0 1.4581207e-06 4.9727043e-05 0 9.9152646e-09 2.3320900e-05 0 4.8555167e-09
2.6 3.2 50 3.9462043e-05 0 6.4035990e-10 -4.1947243e-06 0 1.3115561e-06 4.2913986e-05 0 8.6051957e-09 1.9755900e-05 0 4.1307489e-09
2.7 3.2 50 2.8871743e-05 0 4.4828034e-10 -5.3704971e-06 0 1.1275379e-06 3.2073000e-05 0 6.5024896e-09 1.4222614e-05 0 3.0307945e-09
2.8 3.2 50 2.1197529e-05 0 3.1821776e-10 -5.8953686e-06 0 7.5040915e-07 2.4072857e-05 0 4.9343629e-09 1.0275071e-05 0 2.2074629e-09
2.9 3.2 50 1.5611757e-05 0 2.2506015e-10 -5.4855971e-06 0 6.2687387e-07 1.8136200e-05 0 3.7581206e-09 7.4462814e-06 0 1.6220161e-09
3 3.2 50 1.1529171e-05 0 1.6199473e-10 -4.3597557e-06 0 4.7706775e-07 1.3708843e-05 0 2.9260381e-09 5.4110657e-06 0 1.1885853e-09
3.1 3.2 50 8.5347314e-06 0 1.1694394e-10 -4.1399557e-06 0 3.7635891e-07 1.0392414e-05 0 2.2393871e-09 3.9415500e-06 0 8.8701252e-10
3.2 3.2 50 6.3307929e-06 0 8.2743456e-11 -3.7630743e-06 0 3.0023269e-07 7.8980886e-06 0 1.7163434e-09 2.8756671e-06 0 6.5243817e-10
3.31 3.2 50 4.5668200e-06 0 5.6980364e-11 -2.9104971e-06 0 2.5034303e-07 5.8542943e-06 0 1.2836694e-09 2.0367857e-06 0 4.5337876e-10
3.4 3.2 50 3.5002271e-06 0 4.2006803e-11 -2.5028000e-06 0 1.7971863e-07 4.5902086e-06 0 1.0309972e-09 1.5371657e-06 0 3.4759299e-10


==> datafiles/brahms-dAu-mu50-rcBKL01-r6.Y22.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.35 2.2 50 2.5313700e+00 0 1.5775678e-04 1.4785149e+00 0 1.8393254e-01 9.2154300e+00 0 1.5846262e-03 2.3786571e+02 0 3.4202712e-02
0.4 2.2 50 1.6264543e+00 0 1.0118104e-04 5.2983686e-01 0 1.0622681e-01 4.9188471e+00 0 9.1149248e-04 8.2024757e+01 0 1.2171014e-02
0.45 2.2 50 1.0846557e+00 0 6.7837683e-05 3.2552129e-01 0 7.4101093e-02 2.8215229e+00 0 5.4083947e-04 3.1372029e+01 0 5.0277184e-03
0.5 2.2 50 7.4536943e-01 0 4.6663362e-05 3.3793786e-01 0 6.0466671e-02 1.7127214e+00 0 3.4356737e-04 1.3015100e+01 0 2.2443444e-03
0.55 2.2 50 5.2501757e-01 0 3.2461266e-05 2.9548369e-01 0 3.6444386e-02 1.0881600e+00 0 2.2801549e-04 5.7753786e+00 0 1.0627195e-03
0.6 2.2 50 3.7754357e-01 0 2.3327181e-05 1.7028209e-01 0 3.0819921e-02 7.1821843e-01 0 1.5358797e-04 2.7077557e+00 0 5.1146593e-04
0.65 2.2 50 2.7633671e-01 0 1.7128645e-05 5.6043100e-02 0 2.3167749e-02 4.8934143e-01 0 1.0858463e-04 1.3329343e+00 0 2.6624724e-04
0.7 2.2 50 2.0536043e-01 0 1.2716445e-05 5.5361529e-02 0 1.7481869e-02 3.4265057e-01 0 7.8752310e-05 6.8573243e-01 0 1.4437036e-04
0.75 2.2 50 1.5465643e-01 0 9.5380465e-06 8.1930486e-02 0 1.4933316e-02 2.4553500e-01 0 5.7956016e-05 3.6748200e-01 0 8.2039990e-05
0.8 2.2 50 1.1784529e-01 0 7.3294280e-06 3.0385790e-02 0 1.1241985e-02 1.7962186e-01 0 4.3292649e-05 2.0503829e-01 0 4.9687815e-05
0.85 2.2 50 9.0735686e-02 0 5.5970893e-06 2.1891199e-02 0 9.0767171e-03 1.3373500e-01 0 3.2267595e-05 1.1930843e-01 0 3.1234519e-05
0.9 2.2 50 7.0516929e-02 0 4.2943258e-06 1.8668026e-02 0 1.0347598e-02 1.0115586e-01 0 2.5357460e-05 7.2561229e-02 0 2.0171596e-05
0.95 2.2 50 5.5269343e-02 0 3.3990620e-06 -2.7789686e-03 0 7.3398297e-03 7.7558014e-02 0 1.9890910e-05 4.6203314e-02 0 1.4157748e-05
1 2.2 50 4.3647643e-02 0 2.6649238e-06 5.8462143e-04 0 6.3390944e-03 6.0215300e-02 0 1.5923433e-05 3.0880700e-02 0 9.4533615e-06
1.05 2.2 50 3.4711957e-02 0 2.1208668e-06 6.0752271e-03 0 5.9972268e-03 4.7313386e-02 0 1.2606090e-05 2.1650471e-02 0 7.0515586e-06
1.09 2.2 50 2.9033129e-02 0 1.7797911e-06 6.7231543e-03 0 4.3102056e-03 3.9293857e-02 0 1.0780137e-05 1.6851914e-02 0 5.9074824e-06
1.2 2.2 50 1.8103486e-02 0 1.1055554e-06 -5.7744910e-03 0 4.0299823e-03 2.4309100e-02 0 7.2054180e-06 9.5791914e-03 0 3.5193078e-06
1.29 2.2 50 1.2527900e-02 0 7.5289375e-07 -4.1605500e-03 0 3.2914161e-03 1.6894457e-02 0 5.1780662e-06 6.6891571e-03 0 2.5707635e-06
1.4 2.2 50 8.1466686e-03 0 4.9309477e-07 -3.5560690e-03 0 2.1291883e-03 1.1158743e-02 0 3.5166471e-06 4.6449200e-03 0 1.7500771e-06
1.45 2.2 50 6.7428286e-03 0 4.0503995e-07 -3.5374806e-03 0 1.6096118e-03 9.3305314e-03 0 2.9421904e-06 3.9977157e-03 0 1.6654183e-06
1.49 2.2 50 5.8104929e-03 0 3.5143627e-07 -2.3989186e-03 0 1.3051189e-03 8.1178800e-03 0 2.5860797e-06 3.5698657e-03 0 1.4323167e-06
1.55 2.2 50 4.6684800e-03 0 2.8030100e-07 -5.2644086e-03 0 1.1402537e-03 6.6253243e-03 0 2.1648807e-06 3.0260371e-03 0 1.1985530e-06
1.6 2.2 50 3.9045957e-03 0 2.3338603e-07 -4.8534856e-03 0 1.0205145e-03 5.6252686e-03 0 1.8274683e-06 2.6486200e-03 0 1.0425725e-06
1.69 2.2 50 2.8537800e-03 0 1.7014063e-07 -2.2608571e-04 0 8.6778308e-04 4.2385000e-03 0 1.3895297e-06 2.1005943e-03 0 8.2195593e-07
1.8 2.2 50 1.9701100e-03 0 1.1613547e-07 -1.9221136e-03 0 7.2744731e-04 3.0516571e-03 0 1.0239913e-06 1.5998914e-03 0 6.1703301e-07
1.89 2.2 50 1.4692829e-03 0 8.5483064e-08 -2.8131589e-03 0 5.6168634e-04 2.3625286e-03 0 8.0620092e-07 1.2880257e-03 0 5.0047511e-07
2 2.2 50 1.0384229e-03 0 5.9691626e-08 -1.7596476e-03 0 4.5224095e-04 1.7527286e-03 0 6.1033381e-07 9.9444157e-04 0 3.8930088e-07
2.13 2.2 50 6.9903571e-04 0 3.9680843e-08 -1.1341101e-03 0 3.4173644e-04 1.2535343e-03 0 4.4578037e-07 7.3872714e-04 0 2.9189624e-07
2.2 2.2 50 5.6850686e-04 0 3.2287243e-08 -6.3715979e-04 0 3.3055399e-04 1.0541086e-03 0 3.8212144e-07 6.3159243e-04 0 2.4931456e-07
2.3 2.2 50 4.2614014e-04 0 2.3699525e-08 -6.1243157e-04 0 2.4620301e-04 8.2947571e-04 0 3.0504395e-07 5.0700214e-04 0 2.0134604e-07
2.4 2.2 50 3.2198843e-04 0 1.7832958e-08 -7.1823829e-04 0 2.0488749e-04 6.5833186e-04 0 2.4528666e-07 4.0883429e-04 0 1.6357018e-07
2.5 2.2 50 2.4514843e-04 0 1.3324530e-08 -1.0841843e-03 0 1.9151054e-04 5.2656971e-04 0 2.0110969e-07 3.3118200e-04 0 1.3276189e-07
2.55 2.2 50 2.1450243e-04 0 1.1611547e-08 -5.9812286e-04 0 1.5330623e-04 4.7223886e-04 0 1.8097618e-07 2.9852100e-04 0 1.2009869e-07
2.6 2.2 50 1.8801900e-04 0 1.0058863e-08 -6.6711357e-04 0 1.4737859e-04 4.2426400e-04 0 1.6360679e-07 2.6936014e-04 0 1.0873206e-07
2.7 2.2 50 1.4519057e-04 0 7.7045161e-09 -6.0283867e-04 0 1.2981251e-04 3.4414514e-04 0 1.3427509e-07 2.1997814e-04 0 8.9327686e-08
2.8 2.2 50 1.1284829e-04 0 5.9152540e-09 -4.3690871e-04 0 1.1197212e-04 2.8089200e-04 0 1.1056826e-07 1.8036271e-04 0 7.3668953e-08
2.9 2.2 50 8.8265771e-05 0 4.5472993e-09 -3.4793014e-04 0 9.7531005e-05 2.3051286e-04 0 9.0839294e-08 1.4845114e-04 0 6.0958135e-08
3 2.2 50 6.9443171e-05 0 3.5529734e-09 -3.0179643e-04 0 8.0673128e-05 1.9025486e-04 0 7.5550630e-08 1.2262529e-04 0 5.1024555e-08
3.1 2.2 50 5.4947414e-05 0 2.7879409e-09 -1.8217971e-04 0 6.7200719e-05 1.5786757e-04 0 6.2956533e-08 1.0166714e-04 0 4.2519611e-08
3.2 2.2 50 4.3708357e-05 0 2.1783982e-09 -2.4427771e-04 0 5.9371463e-05 1.3161857e-04 0 5.2815594e-08 8.4582043e-05 0 3.5513167e-08
3.33 2.2 50 3.2704229e-05 0 1.6041950e-09 -1.5432357e-04 0 5.1918202e-05 1.0457929e-04 0 4.2313626e-08 6.6920043e-05 0 2.8220534e-08
3.4 2.2 50 2.8073171e-05 0 1.3572842e-09 5.9526929e-05 0 4.8799050e-05 9.2671443e-05 0 3.7661859e-08 5.9122957e-05 0 2.4988924e-08


==> datafiles/brahms-dAu-mu50-rcBKL01-r6.Y32.summary.dat <==
pT Y mu2 lomean lostddev loerrbound nlomean nlostddev nloerrbound rqqmean rqqstddev rqqerrbound rggmean rggstddev rggerrbound
0.25 3.2 50 2.9872129e+00 0 1.0273714e-04 1.6582600e+00 0 1.9927632e-02 5.4702143e+01 0 6.6279674e-03 1.1434057e+02 0 1.3349137e-02
0.3 3.2 50 1.6983514e+00 0 5.7450156e-05 9.7873414e-01 0 1.1891974e-02 2.3342529e+01 0 2.9552555e-03 2.3246971e+01 0 2.9432258e-03
0.35 3.2 50 1.0297043e+00 0 3.4263865e-05 6.2125343e-01 0 8.1570890e-03 1.1280229e+01 0 1.3884008e-03 6.6164800e+00 0 9.9688277e-04
0.4 3.2 50 6.5507743e-01 0 2.1427589e-05 4.1001514e-01 0 5.6533490e-03 5.9656800e+00 0 7.3651718e-04 2.6744943e+00 0 4.3455698e-04
0.45 3.2 50 4.3260357e-01 0 1.3945421e-05 2.7534857e-01 0 3.6552256e-03 3.3803000e+00 0 4.3265688e-04 1.4250471e+00 0 2.2485312e-04
0.5 3.2 50 2.9442571e-01 0 9.3211982e-06 1.8824543e-01 0 2.4681632e-03 2.0225171e+00 0 2.5614104e-04 8.8849114e-01 0 1.3761688e-04
0.55 3.2 50 2.0541543e-01 0 6.4539390e-06 1.3433314e-01 0 1.6272207e-03 1.2647071e+00 0 1.6784873e-04 5.9791771e-01 0 9.4565665e-05
0.6 3.2 50 1.4631643e-01 0 4.5546774e-06 9.6813471e-02 0 1.2844560e-03 8.2007171e-01 0 1.1219334e-04 4.1763243e-01 0 6.3194825e-05
0.65 3.2 50 1.0608414e-01 0 3.2176722e-06 6.9780386e-02 0 1.0158807e-03 5.4809843e-01 0 7.5036231e-05 2.9784486e-01 0 4.5043889e-05
0.7 3.2 50 7.8091686e-02 0 2.3506485e-06 5.2403543e-02 0 7.9092420e-04 3.7597771e-01 0 5.1446489e-05 2.1535643e-01 0 3.3517445e-05
0.75 3.2 50 5.8253343e-02 0 1.7142834e-06 3.8594900e-02 0 7.2422701e-04 2.6370357e-01 0 3.6776833e-05 1.5742171e-01 0 2.4010813e-05
0.8 3.2 50 4.3964343e-02 0 1.2858491e-06 2.9587757e-02 0 4.1284317e-04 1.8854886e-01 0 2.7503172e-05 1.1619386e-01 0 1.8139273e-05
0.85 3.2 50 3.3524386e-02 0 9.6535355e-07 2.2270757e-02 0 3.6451618e-04 1.3712157e-01 0 2.0591629e-05 8.6504143e-02 0 1.3817920e-05
0.9 3.2 50 2.5799657e-02 0 7.3860860e-07 1.6765886e-02 0 3.1620849e-04 1.0121743e-01 0 1.5320605e-05 6.4934400e-02 0 1.0470557e-05
0.95 3.2 50 2.0019686e-02 0 5.6273535e-07 1.2611414e-02 0 2.5350849e-04 7.5710729e-02 0 1.1628428e-05 4.9119214e-02 0 8.0625216e-06
1 3.2 50 1.5651371e-02 0 4.3000165e-07 1.0035757e-02 0 1.8819144e-04 5.7308186e-02 0 8.9146501e-06 3.7431500e-02 0 6.0111333e-06
1.05 3.2 50 1.2318786e-02 0 3.3873706e-07 7.6564114e-03 0 1.4892798e-04 4.3845657e-02 0 6.8946594e-06 2.8719271e-02 0 4.6291519e-06
1.09 3.2 50 1.0216429e-02 0 2.7677508e-07 6.4802343e-03 0 1.3335847e-04 3.5640343e-02 0 5.6538203e-06 2.3344029e-02 0 3.8316972e-06
1.2 3.2 50 6.2197071e-03 0 1.6208703e-07 3.7366500e-03 0 8.1142889e-05 2.0741514e-02 0 3.3188577e-06 1.3473586e-02 0 2.2466195e-06
1.29 3.2 50 4.2166457e-03 0 1.0752757e-07 2.3511443e-03 0 5.7351834e-05 1.3683043e-02 0 2.2361727e-06 8.7669857e-03 0 1.5004178e-06
1.4 3.2 50 2.6700129e-03 0 6.6801105e-08 1.4636400e-03 0 4.5641320e-05 8.4610243e-03 0 1.4603575e-06 5.2976114e-03 0 9.1754343e-07
1.49 3.2 50 1.8610757e-03 0 4.5256744e-08 9.2546486e-04 0 2.9110247e-05 5.8233671e-03 0 1.0190276e-06 3.5644586e-03 0 6.5343702e-07
1.6 3.2 50 1.2138086e-03 0 2.8377807e-08 5.5634214e-04 0 2.2956218e-05 3.7648814e-03 0 6.7318479e-07 2.2341629e-03 0 4.1619741e-07
1.69 3.2 50 8.6425486e-04 0 1.9711817e-08 3.5772200e-04 0 1.7077146e-05 2.6741614e-03 0 4.7966639e-07 1.5439000e-03 0 2.9031151e-07
1.8 3.2 50 5.7681329e-04 0 1.2669425e-08 2.0776157e-04 0 1.2293588e-05 1.7880629e-03 0 3.2470293e-07 9.9624300e-04 0 1.9040700e-07
1.89 3.2 50 4.1766314e-04 0 8.9000506e-09 1.3003393e-04 0 9.2518331e-06 1.3011586e-03 0 2.3998658e-07 7.0320243e-04 0 1.3447821e-07
2 3.2 50 2.8397043e-04 0 5.8401953e-09 7.4596571e-05 0 6.4886814e-06 8.9307971e-04 0 1.6989959e-07 4.6440757e-04 0 8.9753944e-08
2.13 3.2 50 1.8199314e-04 0 3.5129927e-09 2.6456577e-05 0 4.4634281e-06 5.8129243e-04 0 1.1249741e-07 2.8831814e-04 0 5.7601074e-08
2.2 3.2 50 1.4386571e-04 0 2.6999574e-09 1.9361329e-05 0 3.8847863e-06 4.6405457e-04 0 8.9948290e-08 2.2429457e-04 0 4.5685668e-08
2.3 3.2 50 1.0334429e-04 0 1.9157092e-09 8.1929429e-06 0 2.8935211e-06 3.3858286e-04 0 6.4471914e-08 1.5755943e-04 0 3.1899889e-08
2.4 3.2 50 7.4624071e-05 0 1.3177134e-09 -1.8004436e-06 0 2.4727297e-06 2.4872043e-04 0 4.7886374e-08 1.1134586e-04 0 2.2772919e-08
2.5 3.2 50 5.4147743e-05 0 9.1662884e-10 -3.2391443e-06 0 1.6991271e-06 1.8382400e-04 0 3.6434900e-08 7.9125686e-05 0 1.6352317e-08
2.55 3.2 50 4.6201514e-05 0 7.6921795e-10 -4.3108771e-06 0 1.4581207e-06 1.5835229e-04 0 3.1567247e-08 6.6827414e-05 0 1.3874083e-08
2.6 3.2 50 3.9462043e-05 0 6.4035990e-10 -4.1947243e-06 0 1.3115561e-06 1.3658171e-04 0 2.7382216e-08 5.6504986e-05 0 1.1780083e-08
2.7 3.2 50 2.8871743e-05 0 4.4828034e-10 -5.3704971e-06 0 1.1275379e-06 1.0196457e-04 0 2.0672015e-08 4.0528800e-05 0 8.6166206e-09
2.8 3.2 50 2.1197529e-05 0 3.1821776e-10 -5.8953686e-06 0 7.5040915e-07 7.6443371e-05 0 1.5664939e-08 2.9173514e-05 0 6.2804928e-09
2.9 3.2 50 1.5611757e-05 0 2.2506015e-10 -5.4855971e-06 0 6.2687387e-07 5.7523600e-05 0 1.2146937e-08 2.1068471e-05 0 4.5789892e-09
3 3.2 50 1.1529171e-05 0 1.6199473e-10 -4.3597557e-06 0 4.7706775e-07 4.3429143e-05 0 9.2662521e-09 1.5257429e-05 0 3.3430541e-09
3.1 3.2 50 8.5347314e-06 0 1.1694394e-10 -4.1399557e-06 0 3.7635891e-07 3.2882086e-05 0 7.0820774e-09 1.1074971e-05 0 2.5004157e-09
3.2 3.2 50 6.3307929e-06 0 8.2743456e-11 -3.7630743e-06 0 3.0023269e-07 2.4958086e-05 0 5.4210448e-09 8.0556014e-06 0 1.8091241e-09
3.31 3.2 50 4.5668200e-06 0 5.6980364e-11 -2.9104971e-06 0 2.5034303e-07 1.8472957e-05 0 4.0484351e-09 5.6833443e-06 0 1.2754427e-09
3.4 3.2 50 3.5002271e-06 0 4.2006803e-11 -2.5028000e-06 0 1.7971863e-07 1.4466586e-05 0 3.2461230e-09 4.2776829e-06 0 9.6579942e-10


==> datafiles/brahms-dAu-mu50-rcBKL01.Y22.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.35 2.2 50 2.5313578e+00 3.2187342e-04 6.4880620e-05 1.0769692e+00 4.9711269e-01 5.9739591e-02 
0.4 2.2 50 1.6263556e+00 2.1035451e-04 4.1774038e-05 7.0890677e-01 3.9978608e-01 4.6302784e-02 
0.45 2.2 50 1.0846093e+00 1.7282996e-04 2.7779292e-05 3.9827498e-01 2.5265550e-01 3.0024302e-02 
0.5 2.2 50 7.4535800e-01 1.1014159e-04 1.9064846e-05 3.4544112e-01 2.1610586e-01 2.4668517e-02 
0.55 2.2 50 5.2501273e-01 8.7620586e-05 1.3425328e-05 2.1387365e-01 1.9552135e-01 1.9539858e-02 
0.6 2.2 50 3.7754210e-01 6.6064567e-05 9.6379869e-06 1.1613763e-01 1.1661413e-01 1.3052571e-02 
0.65 2.2 50 2.7631837e-01 4.7073247e-05 7.0527334e-06 9.9809973e-02 1.2507661e-01 1.0731110e-02 
0.7 2.2 50 2.0534790e-01 2.8196008e-05 5.2264455e-06 6.6449046e-02 8.2168040e-02 7.9834369e-03 
0.75 2.2 50 1.5464749e-01 1.9513750e-05 3.9322074e-06 4.1489980e-02 9.5082672e-02 7.3003868e-03 
0.8 2.2 50 1.1783561e-01 1.7235638e-05 2.9945631e-06 3.3857970e-02 6.0141747e-02 5.9405303e-03 
0.85 2.2 50 9.0729090e-02 1.5104333e-05 2.3003039e-06 2.1816008e-02 5.2483046e-02 5.2467923e-03 
0.9 2.2 50 7.0515398e-02 1.1439651e-05 1.7872682e-06 1.8533577e-02 4.2521056e-02 4.5962436e-03 
0.95 2.2 50 5.5266844e-02 7.2850013e-06 1.4021206e-06 1.0589569e-02 4.4321119e-02 3.7501734e-03 
1 2.2 50 4.3645420e-02 7.2739837e-06 1.1046451e-06 5.4644174e-03 3.6157365e-02 3.2247954e-03 
1.05 2.2 50 3.4710705e-02 5.1986842e-06 8.7995030e-07 5.3930362e-03 3.2216280e-02 2.5758071e-03 
1.09 2.2 50 2.9031495e-02 5.4595609e-06 7.3275384e-07 3.3383098e-03 3.7457103e-02 2.4803913e-03 
1.2 2.2 50 1.8102673e-02 3.1605823e-06 4.5547066e-07 2.1727175e-03 2.0604782e-02 1.6628110e-03 
1.29 2.2 50 1.2528434e-02 1.6365654e-06 3.1412207e-07 4.0132219e-03 1.5233832e-02 1.5305291e-03 
1.4 2.2 50 8.1471276e-03 1.3364255e-06 2.0340876e-07 -4.2210133e-03 1.2365004e-02 9.1118390e-04 
1.45 2.2 50 6.7426395e-03 9.7825617e-07 1.6779458e-07 -1.1995308e-03 9.6736585e-03 7.8221555e-04 
1.49 2.2 50 5.8110976e-03 7.9934968e-07 1.4431842e-07 -1.4263322e-03 1.0217531e-02 6.9650177e-04 
1.55 2.2 50 4.6688654e-03 6.0173772e-07 1.1574473e-07 -4.5144617e-03 7.9238614e-03 5.4680840e-04 
1.6 2.2 50 3.9050229e-03 6.4053805e-07 9.6707088e-08 -2.5415530e-03 8.5550128e-03 4.9155007e-04 
1.69 2.2 50 2.8537907e-03 4.6714175e-07 7.0019401e-08 -2.5426640e-03 5.9107355e-03 3.7163317e-04 
1.8 2.2 50 1.9703488e-03 2.8261147e-07 4.7891432e-08 -2.4912842e-03 4.4206380e-03 3.0295875e-04 
1.89 2.2 50 1.4695654e-03 2.8079241e-07 3.5384140e-08 -2.2659758e-03 3.2258378e-03 2.4945110e-04 
2 2.2 50 1.0384541e-03 1.3354410e-07 2.4728255e-08 -1.2540461e-03 1.9969530e-03 1.9241739e-04 
2.13 2.2 50 6.9912027e-04 1.0119988e-07 1.6444722e-08 -1.1318230e-03 2.3590153e-03 1.4220892e-04 
2.2 2.2 50 5.6854324e-04 8.0333688e-08 1.3282403e-08 -1.2039863e-03 1.2338592e-03 1.2953243e-04 
2.3 2.2 50 4.2615412e-04 5.0023017e-08 9.8409433e-09 -1.0718831e-03 1.2290311e-03 1.0528570e-04 
2.4 2.2 50 3.2200098e-04 4.1121763e-08 7.3474583e-09 -7.5569119e-04 5.2321833e-04 8.7285463e-05 
2.5 2.2 50 2.4517451e-04 3.4129682e-08 5.5100875e-09 -7.2359305e-04 5.8105318e-04 7.3966763e-05 
2.55 2.2 50 2.1452302e-04 2.4972656e-08 4.8020503e-09 -6.3486273e-04 5.2635503e-04 6.8115092e-05 
2.6 2.2 50 1.8803002e-04 1.9972527e-08 4.1753292e-09 -5.9299847e-04 2.9555506e-04 6.2200721e-05 
2.7 2.2 50 1.4520156e-04 1.9307586e-08 3.1812248e-09 -4.7550390e-04 3.4621248e-04 5.3625359e-05 
2.8 2.2 50 1.1286149e-04 1.6080775e-08 2.4476545e-09 -4.2946183e-04 1.9002775e-04 4.8115130e-05 
2.9 2.2 50 8.8272585e-05 1.2670102e-08 1.8878824e-09 -3.5274130e-04 2.6604971e-04 3.9916673e-05 
3 2.2 50 6.9451400e-05 8.7467067e-09 1.4656910e-09 -2.2964411e-04 2.9990489e-04 3.4122716e-05 
3.1 2.2 50 5.4950127e-05 7.6249918e-09 1.1490806e-09 -2.5195913e-04 1.4779183e-04 2.9338806e-05 
3.2 2.2 50 4.3710637e-05 5.8900394e-09 9.0088796e-10 -2.5109015e-04 2.9700589e-04 2.5929436e-05 
3.33 2.2 50 3.2707876e-05 4.4852485e-09 6.6347135e-10 -1.9627117e-04 1.9398759e-04 2.1520926e-05 
3.4 2.2 50 2.8074300e-05 3.6050777e-09 5.6436867e-10 -1.4583673e-04 2.5008537e-04 1.9873335e-05 


==> datafiles/brahms-dAu-mu50-rcBKL01.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 2.9872737e+00 2.1589017e-04 4.2265178e-05 1.6625100e+00 3.7764214e-02 8.1534400e-03 
0.3 3.2 50 1.6984266e+00 1.4687990e-04 2.3563853e-05 9.9554544e-01 2.2740364e-02 4.9326800e-03 
0.35 3.2 50 1.0297434e+00 7.1690723e-05 1.4057562e-05 6.2213463e-01 1.4625064e-02 3.1569688e-03 
0.4 3.2 50 6.5506820e-01 4.4848917e-05 8.8215002e-06 4.0893541e-01 9.3763310e-03 2.2167276e-03 
0.45 3.2 50 4.3260890e-01 2.7962348e-05 5.7226446e-06 2.7566541e-01 7.6861488e-03 1.4878200e-03 
0.5 3.2 50 2.9443534e-01 1.8559870e-05 3.8308526e-06 1.9160227e-01 5.1562527e-03 1.0100261e-03 
0.55 3.2 50 2.0541849e-01 1.3926851e-05 2.6425764e-06 1.3585288e-01 3.0217206e-03 7.1775981e-04 
0.6 3.2 50 1.4632105e-01 1.0271797e-05 1.8637281e-06 9.6521090e-02 2.1880803e-03 5.6206655e-04 
0.65 3.2 50 1.0608373e-01 7.2885623e-06 1.3295106e-06 6.9901912e-02 2.2353815e-03 4.0653058e-04 
0.7 3.2 50 7.8092356e-02 5.2535261e-06 9.6447933e-07 5.2307654e-02 1.7978462e-03 3.2382804e-04 
0.75 3.2 50 5.8253917e-02 3.8412334e-06 7.0991478e-07 3.8642300e-02 8.2507571e-04 2.4825152e-04 
0.8 3.2 50 4.3964678e-02 2.7155840e-06 5.2921779e-07 2.9079566e-02 9.7065639e-04 1.9209984e-04 
0.85 3.2 50 3.3525124e-02 2.2710028e-06 3.9765780e-07 2.2081163e-02 6.0048937e-04 1.5490465e-04 
0.9 3.2 50 2.5800415e-02 1.7969569e-06 3.0218704e-07 1.6696920e-02 7.0555880e-04 1.2287421e-04 
0.95 3.2 50 2.0020383e-02 1.1686771e-06 2.3130373e-07 1.2870810e-02 4.7421337e-04 9.8463983e-05 
1 3.2 50 1.5651637e-02 9.1325099e-07 1.7857975e-07 9.8853490e-03 3.6449046e-04 8.0675174e-05 
1.05 3.2 50 1.2318920e-02 7.3790062e-07 1.3921995e-07 7.7677000e-03 2.7062107e-04 6.4770027e-05 
1.09 3.2 50 1.0216880e-02 5.6405306e-07 1.1396618e-07 6.3434980e-03 2.7242799e-04 5.3141626e-05 
1.2 3.2 50 6.2198629e-03 3.5653648e-07 6.7562234e-08 3.6752563e-03 1.6159758e-04 3.5679874e-05 
1.29 3.2 50 4.2167154e-03 2.7155467e-07 4.4517615e-08 2.3937749e-03 1.0075337e-04 2.6276185e-05 
1.4 3.2 50 2.6701246e-03 1.5966577e-07 2.7365181e-08 1.4124990e-03 9.3062527e-05 1.7867795e-05 
1.49 3.2 50 1.8610980e-03 9.4410094e-08 1.8641595e-08 9.1929334e-04 5.9483026e-05 1.2834115e-05 
1.6 3.2 50 1.2138334e-03 6.5727069e-08 1.1699774e-08 5.4430246e-04 4.2377115e-05 9.1934951e-06 
1.69 3.2 50 8.6424502e-04 3.5916222e-08 8.1086199e-09 3.4690049e-04 2.9424983e-05 6.7555888e-06 
1.8 3.2 50 5.7683271e-04 2.9798710e-08 5.2185270e-09 2.1256983e-04 1.8938352e-05 4.8821610e-06 
1.89 3.2 50 4.1767863e-04 2.1343596e-08 3.6707203e-09 1.3007766e-04 1.3968238e-05 3.7143215e-06 
2 3.2 50 2.8397280e-04 1.3833892e-08 2.3999443e-09 6.9103356e-05 1.4011304e-05 2.7660411e-06 
2.13 3.2 50 1.8199290e-04 8.7730321e-09 1.4610753e-09 3.1850288e-05 7.5515426e-06 1.8922231e-06 
2.2 3.2 50 1.4386878e-04 7.3568027e-09 1.1236197e-09 1.9389130e-05 6.0197071e-06 1.5879532e-06 
2.3 3.2 50 1.0333959e-04 5.4637413e-09 7.8737507e-10 7.6293279e-06 4.3553908e-06 1.2185366e-06 
2.4 3.2 50 7.4624129e-05 3.8851339e-09 5.5102028e-10 5.1442815e-07 3.1400187e-06 9.5260432e-07 
2.5 3.2 50 5.4148054e-05 2.2106282e-09 3.8434694e-10 -3.6369903e-06 3.1137373e-06 7.0353659e-07 
2.55 3.2 50 4.6201856e-05 2.0144658e-09 3.1981139e-10 -4.3218823e-06 2.9584231e-06 6.3127584e-07 
2.6 3.2 50 3.9461915e-05 1.6082957e-09 2.6742926e-10 -4.6550797e-06 2.3102321e-06 5.4677516e-07 
2.7 3.2 50 2.8871998e-05 1.0766905e-09 1.8739700e-10 -5.8662541e-06 1.1842252e-06 4.2658749e-07 
2.8 3.2 50 2.1197729e-05 8.4369799e-10 1.3205028e-10 -5.5491276e-06 1.0566476e-06 3.2822624e-07 
2.9 3.2 50 1.5611880e-05 5.2832894e-10 9.4051029e-11 -5.4504493e-06 9.8050582e-07 2.5531214e-07 
3 3.2 50 1.1529259e-05 4.3949839e-10 6.6867312e-11 -4.6742315e-06 8.9305740e-07 2.0139314e-07 
3.1 3.2 50 8.5347463e-06 3.2903226e-10 4.7655947e-11 -4.1633702e-06 5.4889404e-07 1.5739396e-07 
3.2 3.2 50 6.3307380e-06 2.1530715e-10 3.4300891e-11 -3.6186085e-06 5.9227183e-07 1.2387944e-07 
3.31 3.2 50 4.5668149e-06 1.6207680e-10 2.3553075e-11 -2.9695959e-06 4.5326910e-07 9.6399178e-08 
3.4 3.2 50 3.5002141e-06 9.4145078e-11 1.7392942e-11 -2.5967176e-06 3.2888377e-07 7.7661910e-08 


==> datafiles/brahms-pp-mu10-rcBKL01.Y22.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.35 2.2 10 1.4295856e+00 2.3873378e-04 4.0081909e-05 4.4595667e-01 1.2829181e-01 2.2617074e-02 
0.4 2.2 10 9.4651962e-01 1.4055104e-04 2.6854643e-05 2.9117824e-01 7.4527690e-02 1.5503864e-02 
0.45 2.2 10 6.4817536e-01 9.5827432e-05 1.8412013e-05 1.5981632e-01 5.1439385e-02 1.2359189e-02 
0.5 2.2 10 4.5606082e-01 7.6045490e-05 1.3010207e-05 1.1087411e-01 4.4311446e-02 9.0151072e-03 
0.55 2.2 10 3.2816403e-01 5.8213791e-05 9.3965636e-06 7.1171690e-02 4.7929738e-02 7.1882823e-03 
0.6 2.2 10 2.4061046e-01 3.4932056e-05 6.9220600e-06 4.9801962e-02 3.2826266e-02 5.8150806e-03 
0.65 2.2 10 1.7927979e-01 2.6918852e-05 5.1866577e-06 3.3490522e-02 2.1979524e-02 4.4999393e-03 
0.7 2.2 10 1.3545036e-01 2.4597777e-05 3.9417392e-06 1.9984626e-02 2.0269874e-02 3.5724350e-03 
0.75 2.2 10 1.0359197e-01 1.9706158e-05 3.0188637e-06 1.3735590e-02 1.1855378e-02 3.1245761e-03 
0.8 2.2 10 8.0076233e-02 1.4971534e-05 2.3352611e-06 8.0966098e-03 1.0228585e-02 2.5999535e-03 
0.85 2.2 10 6.2496738e-02 1.0557501e-05 1.8295712e-06 4.2298322e-03 1.1075514e-02 2.1860607e-03 
0.9 2.2 10 4.9194921e-02 1.0138633e-05 1.4471064e-06 7.3971059e-04 1.0108363e-02 1.8474898e-03 
0.95 2.2 10 3.9023656e-02 7.1844488e-06 1.1517792e-06 5.1097603e-04 8.4204086e-03 1.4931740e-03 
1 2.2 10 3.1171969e-02 4.8835230e-06 9.2140225e-07 -3.3416689e-03 6.7540900e-03 1.2842206e-03 
1.05 2.2 10 2.5059108e-02 4.2225515e-06 7.4454260e-07 -3.4160798e-03 5.6146385e-03 1.1080934e-03 
1.09 2.2 10 2.1134018e-02 4.3821240e-06 6.2792495e-07 -3.0925806e-03 4.7881358e-03 9.9848857e-04 
1.2 2.2 10 1.3458849e-02 1.9943345e-06 4.0207135e-07 -4.2716043e-03 2.9185588e-03 7.1251848e-04 
1.29 2.2 10 9.4612149e-03 1.3072968e-06 2.8430799e-07 -3.5532837e-03 3.2592689e-03 5.8753560e-04 
1.4 2.2 10 6.2594662e-03 9.6753087e-07 1.8884063e-07 -3.5332227e-03 2.7079605e-03 4.2839423e-04 
1.45 2.2 10 5.2180500e-03 1.0220994e-06 1.5810969e-07 -3.3607551e-03 2.0031067e-03 3.8013848e-04 
1.49 2.2 10 4.5221241e-03 7.0928898e-07 1.3720382e-07 -2.9451606e-03 1.8843254e-03 3.6182166e-04 
1.55 2.2 10 3.6618995e-03 6.2825745e-07 1.1116725e-07 -2.6469736e-03 1.8651944e-03 3.2497749e-04 
1.6 2.2 10 3.0818108e-03 4.1782333e-07 9.3392713e-08 -2.9564043e-03 1.1881997e-03 2.7077004e-04 
1.69 2.2 10 2.2752326e-03 3.2086995e-07 6.9110522e-08 -2.0477086e-03 1.3730982e-03 2.2043416e-04 
1.8 2.2 10 1.5884359e-03 2.7427964e-07 4.8340936e-08 -2.0288312e-03 8.6303219e-04 1.8020079e-04 
1.89 2.2 10 1.1942744e-03 1.8610439e-07 3.6417370e-08 -1.9603985e-03 6.1271820e-04 1.5358845e-04 
2 2.2 10 8.5102392e-04 1.6915467e-07 2.5873455e-08 -1.5783372e-03 4.5074523e-04 1.2665943e-04 
2.13 2.2 10 5.7776867e-04 9.3302193e-08 1.7614907e-08 -1.1719674e-03 4.8420274e-04 9.7945728e-05 
2.2 2.2 10 4.7160287e-04 8.7248299e-08 1.4409385e-08 -1.0674034e-03 4.5789388e-04 8.7305934e-05 
2.3 2.2 10 3.5510356e-04 5.6563010e-08 1.0798520e-08 -8.5522126e-04 3.6680959e-04 7.4336818e-05 
2.4 2.2 10 2.6931690e-04 4.5681615e-08 8.1708568e-09 -8.0335126e-04 3.2343806e-04 6.1829398e-05 
2.5 2.2 10 2.0564667e-04 3.8460991e-08 6.2335727e-09 -6.8030655e-04 2.5136385e-04 5.0612891e-05 
2.55 2.2 10 1.8013279e-04 2.9441972e-08 5.4281087e-09 -6.5622628e-04 2.2911624e-04 4.7626560e-05 
2.6 2.2 10 1.5804064e-04 2.9120869e-08 4.7550569e-09 -5.8902681e-04 3.0481810e-04 4.3087518e-05 
2.7 2.2 10 1.2222490e-04 2.1082007e-08 3.7072495e-09 -5.2271636e-04 2.0217697e-04 3.9262498e-05 
2.8 2.2 10 9.5086285e-05 1.8964427e-08 2.8933242e-09 -4.5024269e-04 1.7906990e-04 3.4081827e-05 
2.9 2.2 10 7.4400285e-05 1.3242212e-08 2.2760704e-09 -3.6035802e-04 1.3211278e-04 2.8610241e-05 
3 2.2 10 5.8532764e-05 9.7822311e-09 1.7937204e-09 -3.2495962e-04 1.1073266e-04 2.4990314e-05 
3.1 2.2 10 4.6290523e-05 8.5893930e-09 1.4203075e-09 -3.0848215e-04 1.2087775e-04 2.1629958e-05 
3.2 2.2 10 3.6792072e-05 7.2150466e-09 1.1311620e-09 -2.6467510e-04 1.1141835e-04 1.9483994e-05 
3.33 2.2 10 2.7489272e-05 5.7084260e-09 8.4526965e-10 -1.9378174e-04 7.6582839e-05 1.6370701e-05 
3.4 2.2 10 2.3571933e-05 5.2659201e-09 7.2657200e-10 -1.7984524e-04 6.8600646e-05 1.4347326e-05 


==> datafiles/brahms-pp-mu10-rcBKL01.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 1.7175992e+00 1.5545149e-04 2.9703313e-05 6.1850608e-01 1.6887764e-02 5.2000091e-03 
0.3 3.2 10 1.0079239e+00 7.0879418e-05 1.7418992e-05 3.7377163e-01 1.6360756e-02 3.1894221e-03 
0.35 3.2 10 6.2724239e-01 6.1191477e-05 1.0878872e-05 2.3404232e-01 9.8196358e-03 2.0826743e-03 
0.4 3.2 10 4.0791563e-01 2.9783801e-05 7.0748442e-06 1.5355245e-01 6.8771177e-03 1.4269762e-03 
0.45 3.2 10 2.7460813e-01 2.4971743e-05 4.7573777e-06 1.0379972e-01 4.5674442e-03 1.0191610e-03 
0.5 3.2 10 1.9008576e-01 1.3165813e-05 3.3047139e-06 7.1740150e-02 3.2288437e-03 7.3191455e-04 
0.55 3.2 10 1.3463900e-01 1.1639316e-05 2.3425673e-06 5.0853387e-02 2.5406428e-03 5.6650156e-04 
0.6 3.2 10 9.7226368e-02 7.9255452e-06 1.6994382e-06 3.5705626e-02 2.1397929e-03 4.1978429e-04 
0.65 3.2 10 7.1376261e-02 5.5974872e-06 1.2408621e-06 2.6085829e-02 1.5840446e-03 3.2986506e-04 
0.7 3.2 10 5.3148653e-02 5.1523493e-06 9.2493806e-07 1.8918282e-02 1.1355596e-03 2.4958282e-04 
0.75 3.2 10 4.0069892e-02 4.2933475e-06 6.9764867e-07 1.3593037e-02 1.1484112e-03 2.1094506e-04 
0.8 3.2 10 3.0540779e-02 2.9084412e-06 5.3034705e-07 1.0115917e-02 7.4167671e-04 1.5598666e-04 
0.85 3.2 10 2.3503524e-02 1.8305067e-06 4.0748623e-07 7.4526834e-03 7.5819405e-04 1.3562469e-04 
0.9 3.2 10 1.8244724e-02 1.5768780e-06 3.1660969e-07 5.7135271e-03 5.3477146e-04 1.0589465e-04 
0.95 3.2 10 1.4272284e-02 1.0566895e-06 2.4742827e-07 4.3547266e-03 4.1223354e-04 8.3435653e-05 
1 3.2 10 1.1242995e-02 1.0272465e-06 1.9571154e-07 3.2054387e-03 3.6720299e-04 7.3240579e-05 
1.05 3.2 10 8.9128803e-03 6.7108901e-07 1.5493685e-07 2.4344379e-03 3.0022470e-04 5.5584592e-05 
1.09 3.2 10 7.4323076e-03 6.0552037e-07 1.2922784e-07 1.8675092e-03 4.5986511e-04 4.9262031e-05 
1.2 3.2 10 4.5869353e-03 4.2431826e-07 7.9177318e-08 1.0472041e-03 1.5480500e-04 3.1538859e-05 
1.29 3.2 10 3.1406737e-03 2.6270276e-07 5.3929759e-08 5.5991192e-04 1.4051551e-04 2.3625670e-05 
1.4 3.2 10 2.0100466e-03 1.9803344e-07 3.4446362e-08 3.0277716e-04 7.0948870e-05 1.6226475e-05 
1.49 3.2 10 1.4116837e-03 1.2774195e-07 2.4091159e-08 1.3232939e-04 6.2416855e-05 1.2206966e-05 
1.6 3.2 10 9.2799111e-04 8.7019293e-08 1.5740475e-08 4.3059212e-05 5.8817140e-05 9.1923876e-06 
1.69 3.2 10 6.6424455e-04 5.3213917e-08 1.1141215e-08 5.8114828e-06 3.5586278e-05 6.5651298e-06 
1.8 3.2 10 4.4561747e-04 4.0095109e-08 7.4317235e-09 -2.5215175e-05 2.7699920e-05 5.1017683e-06 
1.89 3.2 10 3.2366950e-04 2.7098019e-08 5.3524231e-09 -3.4548758e-05 2.0943237e-05 3.7705344e-06 
2 3.2 10 2.2058003e-04 2.1956281e-08 3.6048450e-09 -4.7124062e-05 1.9975900e-05 2.7978924e-06 
2.13 3.2 10 1.4148811e-04 1.6399277e-08 2.3355739e-09 -3.7881105e-05 9.3527003e-06 1.8778379e-06 
2.2 3.2 10 1.1180361e-04 1.1472024e-08 1.8360881e-09 -3.4037547e-05 9.7250983e-06 1.6436094e-06 
2.3 3.2 10 8.0172953e-05 8.2936163e-09 1.3018768e-09 -3.0612808e-05 5.4191790e-06 1.1770834e-06 
2.4 3.2 10 5.7727692e-05 5.3532765e-09 9.2916577e-10 -2.6786929e-05 4.6041465e-06 9.4394379e-07 
2.5 3.2 10 4.1714803e-05 4.1468750e-09 6.7040578e-10 -2.2916526e-05 3.8046082e-06 7.1364835e-07 
2.55 3.2 10 3.5502595e-05 3.3118565e-09 5.6632005e-10 -2.1046111e-05 2.9800490e-06 6.2400503e-07 
2.6 3.2 10 3.0237187e-05 2.5671171e-09 4.8311915e-10 -1.9038684e-05 2.8357787e-06 5.3497613e-07 
2.7 3.2 10 2.1976045e-05 1.9072848e-09 3.5168467e-10 -1.4864729e-05 1.7689937e-06 4.3300247e-07 
2.8 3.2 10 1.6007939e-05 1.2427769e-09 2.5395365e-10 -1.2575434e-05 1.7392509e-06 3.3491409e-07 
2.9 3.2 10 1.1682966e-05 9.9294255e-10 1.8491059e-10 -1.0604269e-05 1.5096060e-06 2.5084462e-07 
3 3.2 10 8.5387345e-06 6.4133371e-10 1.3458923e-10 -8.3433705e-06 9.4834423e-07 1.9723893e-07 
3.1 3.2 10 6.2482729e-06 6.8592967e-10 9.8266370e-11 -6.7785192e-06 8.7514588e-07 1.5063034e-07 
3.2 3.2 10 4.5757616e-06 4.9195382e-10 7.1414224e-11 -5.2934613e-06 5.8072888e-07 1.2522450e-07 
3.31 3.2 10 3.2499737e-06 3.4019670e-10 5.0409381e-11 -4.1651895e-06 4.7698729e-07 8.7903626e-08 
3.4 3.2 10 2.4566224e-06 2.0647969e-10 3.7974923e-11 -3.4419355e-06 4.9025803e-07 7.2965878e-08 


==> datafiles/brahms-pp-mu10-rcBKL01pp.Y22.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.35 2.2 10 7.6285886e-01 1.3999125e-04 7.9544643e-05 -4.3761314e-02 2.7892107e-01 1.9859995e-01 
0.4 2.2 10 4.6129743e-01 1.4420012e-04 4.9324786e-05 -1.1754124e-01 4.3332368e-01 1.5025673e-01 
0.45 2.2 10 2.9031329e-01 2.3638433e-05 3.1897480e-05 -1.2152864e-01 1.9519300e-01 1.0405653e-01 
0.5 2.2 10 1.8885443e-01 7.5913216e-05 2.1700277e-05 -1.3193271e-01 1.7961961e-01 7.8122357e-02 
0.55 2.2 10 1.2629000e-01 2.1246849e-05 1.4565312e-05 -1.6407037e-01 9.2142411e-02 5.9256324e-02 
0.6 2.2 10 8.6477686e-02 1.8010348e-05 1.0175798e-05 -8.6680150e-02 1.0029765e-01 5.7231109e-02 
0.65 2.2 10 6.0457857e-02 1.2194713e-05 7.1961228e-06 -1.1566376e-01 6.2149940e-02 3.9743610e-02 
0.7 2.2 10 4.3056371e-02 7.0290650e-06 5.1785923e-06 -1.3491211e-01 5.2877238e-02 3.2511407e-02 
0.75 2.2 10 3.1162486e-02 9.7805096e-06 3.8350764e-06 -1.2528687e-01 4.5464509e-02 2.5689575e-02 
0.8 2.2 10 2.2897214e-02 7.9267051e-06 2.8712140e-06 -8.6298234e-02 4.7853911e-02 2.4895870e-02 
0.85 2.2 10 1.7051229e-02 3.7552684e-06 2.1670613e-06 -6.7914071e-02 2.8411380e-02 1.9948284e-02 
0.9 2.2 10 1.2856500e-02 5.8780463e-06 1.6795756e-06 -6.1284944e-02 3.0724066e-02 1.6525070e-02 
0.95 2.2 10 9.8041857e-03 4.0090286e-06 1.3045989e-06 -4.2295129e-02 3.4223308e-02 1.5861944e-02 
1 2.2 10 7.5573843e-03 1.6726442e-06 1.0119807e-06 -3.5595193e-02 3.4297965e-02 1.2440724e-02 
1.05 2.2 10 5.8806486e-03 2.3815027e-06 8.0982562e-07 -4.7186286e-02 2.5506833e-02 1.1680728e-02 
1.09 2.2 10 4.8450686e-03 9.7975840e-07 6.6258389e-07 -3.1218687e-02 1.7459144e-02 9.8891673e-03 
1.2 2.2 10 2.9217529e-03 9.7757300e-07 4.1233572e-07 -1.8097654e-02 8.9993959e-03 7.1952185e-03 
1.29 2.2 10 1.9841371e-03 7.8788531e-07 2.9277810e-07 -1.8826740e-02 6.2949836e-03 5.7511148e-03 
1.4 2.2 10 1.2725271e-03 3.0150642e-07 1.9115514e-07 -1.6314284e-02 9.9116373e-03 4.1996796e-03 
1.45 2.2 10 1.0495457e-03 3.4989211e-07 1.6070202e-07 -1.3836243e-02 6.8884896e-03 3.7080768e-03 
1.49 2.2 10 9.0332657e-04 1.8915365e-07 1.3812267e-07 -6.5192133e-03 7.1377879e-03 3.7143055e-03 
1.55 2.2 10 7.2540214e-04 3.3997203e-07 1.1420070e-07 -1.2587201e-02 4.5816401e-03 3.2395971e-03 
1.6 2.2 10 6.0725386e-04 2.5801740e-07 9.5263689e-08 -8.8331214e-03 5.3469116e-03 3.1269724e-03 
1.69 2.2 10 4.4608014e-04 1.3562493e-07 7.0546436e-08 -6.6614029e-03 4.5560967e-03 2.3563961e-03 
1.8 2.2 10 3.1151429e-04 1.4415935e-07 4.9986028e-08 -5.2571784e-03 3.9159547e-03 1.9079590e-03 
1.89 2.2 10 2.3502886e-04 1.5401338e-07 3.9126208e-08 -4.3886124e-03 3.4296130e-03 1.6860332e-03 
2 2.2 10 1.6908629e-04 9.5372524e-08 2.8844234e-08 -3.8619943e-03 1.7265390e-03 1.4364857e-03 
2.13 2.2 10 1.1663971e-04 7.3693796e-08 2.0171912e-08 -4.1580014e-03 1.8684406e-03 1.1324209e-03 
2.2 2.2 10 9.6185500e-05 3.6355467e-08 1.6849841e-08 -2.5143550e-03 1.6307378e-03 9.7387380e-04 
2.3 2.2 10 7.3623171e-05 3.4972018e-08 1.3134801e-08 -2.3597083e-03 1.5694763e-03 8.4927735e-04 
2.4 2.2 10 5.6834643e-05 3.3634967e-08 1.0436285e-08 -2.0270791e-03 1.0482413e-03 7.2282267e-04 
2.5 2.2 10 4.4229543e-05 3.4344800e-08 8.0221450e-09 -7.3817486e-04 1.7065882e-03 6.2476739e-04 
2.55 2.2 10 3.9128029e-05 2.3729831e-08 7.1411019e-09 -2.0685231e-03 9.8720570e-04 6.1070093e-04 
2.6 2.2 10 3.4650871e-05 1.2616397e-08 6.3379255e-09 -1.2577049e-03 1.0251793e-03 5.5637547e-04 
2.7 2.2 10 2.7347743e-05 1.4329177e-08 5.0307180e-09 -1.2201606e-03 1.1131723e-03 4.5154863e-04 
2.8 2.2 10 2.1703100e-05 1.4512851e-08 4.0072343e-09 -1.1699610e-03 6.2563985e-04 4.0466536e-04 
2.9 2.2 10 1.7324371e-05 1.3500869e-08 3.2326696e-09 -1.3208626e-03 6.0660693e-04 3.9181596e-04 
3 2.2 10 1.3897557e-05 9.3910074e-09 2.6031905e-09 -6.6748271e-04 4.2191254e-04 3.0682764e-04 
3.1 2.2 10 1.1204457e-05 4.7195209e-09 2.0987485e-09 -1.2571440e-04 4.0210473e-04 2.8474744e-04 
3.2 2.2 10 9.0757843e-06 7.4517819e-09 1.7012859e-09 -6.4774714e-04 2.1185581e-04 2.4228222e-04 
3.33 2.2 10 6.9376271e-06 3.4471508e-09 1.3333051e-09 -5.8063557e-04 1.9112470e-04 2.0725177e-04 
3.4 2.2 10 6.0210386e-06 3.5300442e-09 1.1343240e-09 -4.5406027e-04 3.1564322e-04 1.8156922e-04 


==> datafiles/brahms-pp-mu10-rcBKL01pp.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 10 1.3389129e+00 2.1291945e-04 9.5595375e-05 4.8182614e-01 7.2559096e-02 4.6214959e-02 
0.3 3.2 10 7.1740243e-01 7.2531485e-05 5.0316100e-05 2.5235286e-01 5.0109178e-02 2.9195428e-02 
0.35 3.2 10 4.1101929e-01 9.4242414e-05 2.9117920e-05 9.1455671e-02 5.4452939e-02 1.9072526e-02 
0.4 3.2 10 2.4786486e-01 3.5437787e-05 1.7806867e-05 5.8143657e-02 2.8803816e-02 1.4752631e-02 
0.45 3.2 10 1.5562114e-01 3.0011562e-05 1.1083820e-05 3.9337714e-02 9.5783812e-03 8.8227162e-03 
0.5 3.2 10 1.0095900e-01 1.1186727e-05 7.3516092e-06 2.3297699e-02 1.1477636e-02 6.9211335e-03 
0.55 3.2 10 6.7318657e-02 1.3666838e-05 4.8453757e-06 1.2476387e-03 7.5906723e-03 4.8767795e-03 
0.6 3.2 10 4.5954843e-02 7.4398266e-06 3.3554413e-06 2.1861450e-03 9.5590293e-03 3.7280313e-03 
0.65 3.2 10 3.2008886e-02 4.9278882e-06 2.3287909e-06 -1.6812587e-03 6.3518003e-03 2.8427376e-03 
0.7 3.2 10 2.2689700e-02 2.7474664e-06 1.6409343e-06 -4.6553000e-03 2.7485431e-03 2.3046674e-03 
0.75 3.2 10 1.6339000e-02 2.1758414e-06 1.1815013e-06 -1.5246316e-03 3.2660983e-03 1.7022099e-03 
0.8 3.2 10 1.1933114e-02 1.4788302e-06 8.7467182e-07 -3.7912729e-03 2.0670150e-03 1.1838172e-03 
0.85 3.2 10 8.8254671e-03 1.0358946e-06 6.4418990e-07 -2.7038199e-03 1.6533360e-03 1.0849106e-03 
0.9 3.2 10 6.6023271e-03 1.1376506e-06 4.8783630e-07 -1.9357809e-03 1.0842018e-03 8.6629063e-04 
0.95 3.2 10 4.9905214e-03 8.9622109e-07 3.6145463e-07 -2.1256023e-03 1.4719628e-03 7.0690616e-04 
1 3.2 10 3.8092943e-03 5.8267504e-07 2.7618585e-07 -2.8651257e-03 7.4058715e-04 5.4333627e-04 
1.05 3.2 10 2.9325914e-03 4.3701679e-07 2.1548754e-07 -2.2763786e-03 5.9398014e-04 4.2977873e-04 
1.09 3.2 10 2.3928814e-03 4.1803720e-07 1.7500510e-07 -1.7449791e-03 6.1397106e-04 3.7244647e-04 
1.2 3.2 10 1.4011200e-03 3.0556739e-07 1.0208876e-07 -1.2483231e-03 2.9233891e-04 2.6015161e-04 
1.29 3.2 10 9.2531986e-04 1.4560949e-07 6.6246548e-08 -8.8809571e-04 3.2785019e-04 1.7989811e-04 
1.4 3.2 10 5.7105686e-04 8.2767193e-08 4.0859403e-08 -6.6172357e-04 3.1636862e-04 1.2484690e-04 
1.49 3.2 10 3.9145314e-04 6.2295216e-08 2.8059807e-08 -5.1466014e-04 1.8960329e-04 1.0341373e-04 
1.6 3.2 10 2.5135071e-04 4.3278877e-08 1.7750477e-08 -3.2314657e-04 8.7823529e-05 6.9886294e-05 
1.69 3.2 10 1.7726829e-04 1.9919225e-08 1.2644626e-08 -3.0560371e-04 1.1834742e-04 4.8670710e-05 
1.8 3.2 10 1.1731100e-04 1.9675946e-08 8.3864336e-09 -2.1432386e-04 6.9003881e-05 3.4681370e-05 
1.89 3.2 10 8.4555514e-05 1.6760875e-08 5.9873473e-09 -1.7690114e-04 5.9634518e-05 2.6912927e-05 
2 3.2 10 5.7291929e-05 8.0208148e-09 4.0028491e-09 -1.4728479e-04 4.1795281e-05 2.2388609e-05 
2.13 3.2 10 3.6653814e-05 5.9989115e-09 2.5797487e-09 -6.5562543e-05 1.9336379e-05 1.5043382e-05 
2.2 3.2 10 2.8968857e-05 4.3166975e-09 2.0228335e-09 -7.1422414e-05 2.4143490e-05 1.2658215e-05 
2.3 3.2 10 2.0818386e-05 3.0985843e-09 1.4485075e-09 -4.9908029e-05 1.3948022e-05 9.2392016e-06 
2.4 3.2 10 1.5047200e-05 2.3994047e-09 1.0359193e-09 -4.4194229e-05 1.3561558e-05 7.6663055e-06 
2.5 3.2 10 1.0930157e-05 1.0554040e-09 7.4524901e-10 -2.9326829e-05 5.1644119e-06 5.3039191e-06 
2.55 3.2 10 9.3315829e-06 1.3268407e-09 6.3774869e-10 -2.5754700e-05 4.3724995e-06 4.7164761e-06 
2.6 3.2 10 7.9734800e-06 1.3681061e-09 5.4057443e-10 -2.2468171e-05 3.1321691e-06 4.0609784e-06 
2.7 3.2 10 5.8378014e-06 7.8265899e-10 3.9253817e-10 -1.6671714e-05 7.3929358e-06 3.5200359e-06 
2.8 3.2 10 4.2874514e-06 5.4867187e-10 2.8708154e-10 -1.1782493e-05 3.8155870e-06 2.6091209e-06 
2.9 3.2 10 3.1567314e-06 4.5805267e-10 2.0557781e-10 -9.3556086e-06 1.6800367e-06 2.2251180e-06 
3 3.2 10 2.3291629e-06 4.3989331e-10 1.5203944e-10 -8.1430543e-06 3.2060657e-06 1.6056907e-06 
3.1 3.2 10 1.7211857e-06 2.7675968e-10 1.1295076e-10 -6.2691143e-06 1.9204079e-06 1.3390036e-06 
3.2 3.2 10 1.2733743e-06 1.2476917e-10 8.2759731e-11 -3.8507771e-06 1.6192597e-06 1.0459084e-06 
3.31 3.2 10 9.1483029e-07 9.1764784e-11 5.9029281e-11 -3.1258029e-06 1.6114009e-06 7.8850410e-07 
3.4 3.2 10 6.9813871e-07 1.2063607e-10 4.4505918e-11 -3.2542129e-06 9.6206251e-07 6.2887260e-07 


==> datafiles/brahms-pp-mu50-rcBKL01.Y22.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.35 2.2 50 1.2486936e+00 1.6341684e-04 3.3256607e-05 5.4060623e-01 1.4695178e-01 2.2861042e-02 
0.4 2.2 50 8.0048721e-01 1.0804870e-04 2.1421337e-05 3.4005526e-01 7.4799301e-02 1.5476706e-02 
0.45 2.2 50 5.3269790e-01 8.6904249e-05 1.4253686e-05 2.1887901e-01 6.4845413e-02 1.0820570e-02 
0.5 2.2 50 3.6531513e-01 5.5085099e-05 9.7730782e-06 1.5476868e-01 4.4768071e-02 8.9063226e-03 
0.55 2.2 50 2.5679990e-01 4.3659989e-05 6.8792585e-06 1.0941263e-01 2.9223390e-02 6.3344710e-03 
0.6 2.2 50 1.8430382e-01 3.3788840e-05 4.9424137e-06 6.6687877e-02 3.2864304e-02 4.7955711e-03 
0.65 2.2 50 1.3462821e-01 2.4063143e-05 3.6163583e-06 4.8532715e-02 1.7675562e-02 3.9894169e-03 
0.7 2.2 50 9.9858805e-02 1.4439652e-05 2.6802018e-06 3.6972490e-02 1.6460870e-02 2.9906736e-03 
0.75 2.2 50 7.5061495e-02 9.9565195e-06 2.0164813e-06 2.2371992e-02 1.6215980e-02 2.5414561e-03 
0.8 2.2 50 5.7086500e-02 8.7733571e-06 1.5354661e-06 1.8270605e-02 9.7708990e-03 2.0843172e-03 
0.85 2.2 50 4.3872023e-02 7.6446885e-06 1.1789952e-06 1.4379663e-02 7.1928054e-03 1.6906643e-03 
0.9 2.2 50 3.4034208e-02 5.8548417e-06 9.1659350e-07 9.4057775e-03 7.4520880e-03 1.4654688e-03 
0.95 2.2 50 2.6624782e-02 3.7088164e-06 7.1888906e-07 4.3121616e-03 6.5048156e-03 1.1860943e-03 
1 2.2 50 2.0986741e-02 3.7207470e-06 5.6658353e-07 3.2561318e-03 3.8682736e-03 1.0517869e-03 
1.05 2.2 50 1.6659182e-02 2.6510638e-06 4.5111263e-07 1.8105987e-04 5.1758674e-03 9.0307212e-04 
1.09 2.2 50 1.3912531e-02 2.7946060e-06 3.7557428e-07 1.5142533e-03 3.1432854e-03 7.6859452e-04 
1.2 2.2 50 8.6390533e-03 1.6175279e-06 2.3337551e-07 -6.7548483e-04 2.9758151e-03 5.6152292e-04 
1.29 2.2 50 5.9582644e-03 8.3773747e-07 1.6108822e-07 -1.3313123e-03 1.9611636e-03 4.3451705e-04 
1.4 2.2 50 3.8580410e-03 6.8069269e-07 1.0426519e-07 -9.6554749e-04 1.2591097e-03 3.2791595e-04 
1.45 2.2 50 3.1866310e-03 4.9839638e-07 8.6037161e-08 -1.0991416e-03 1.2730569e-03 2.8635930e-04 
1.49 2.2 50 2.7420015e-03 4.0684237e-07 7.4011996e-08 -1.1866531e-03 1.1638901e-03 2.5595674e-04 
1.55 2.2 50 2.1977133e-03 3.0896297e-07 5.9295133e-08 -1.5764020e-03 1.0282544e-03 2.2013274e-04 
1.6 2.2 50 1.8344172e-03 3.2727271e-07 4.9527415e-08 -1.1770720e-03 9.9566534e-04 2.0079759e-04 
1.69 2.2 50 1.3356092e-03 2.3745860e-07 3.5884356e-08 -1.2443513e-03 8.0949226e-04 1.6525004e-04 
1.8 2.2 50 9.1784438e-04 1.4422625e-07 2.4536629e-08 -9.8685408e-04 5.6632096e-04 1.3188909e-04 
1.89 2.2 50 6.8188264e-04 1.4383386e-07 1.8141748e-08 -8.4107081e-04 5.0659260e-04 1.0616950e-04 
2 2.2 50 4.7947538e-04 6.8257662e-08 1.2676122e-08 -7.9512728e-04 3.9620040e-04 8.5972289e-05 
2.13 2.2 50 3.2085615e-04 5.1826900e-08 8.4282873e-09 -5.8265392e-04 2.8087105e-04 6.6905669e-05 
2.2 2.2 50 2.6006056e-04 4.0716528e-08 6.8069045e-09 -5.7318420e-04 2.5899541e-04 5.9028999e-05 
2.3 2.2 50 1.9398177e-04 2.5672954e-08 5.0437990e-09 -4.5489478e-04 1.6546883e-04 4.8870436e-05 
2.4 2.2 50 1.4584018e-04 2.0990684e-08 3.7662959e-09 -3.5870908e-04 1.3773740e-04 4.1055295e-05 
2.5 2.2 50 1.1047651e-04 1.7478003e-08 2.8235152e-09 -3.2120961e-04 1.7577312e-04 3.5357019e-05 
2.55 2.2 50 9.6413210e-05 1.2786487e-08 2.4611848e-09 -3.1435868e-04 1.5434409e-04 3.2694154e-05 
2.6 2.2 50 8.4283695e-05 1.0207261e-08 2.1401700e-09 -2.6946664e-04 1.2115108e-04 2.9392311e-05 
2.7 2.2 50 6.4738551e-05 9.8761010e-09 1.6302327e-09 -2.2984240e-04 1.0238150e-04 2.5685899e-05 
2.8 2.2 50 5.0045521e-05 8.2390620e-09 1.2536098e-09 -2.0964499e-04 7.9628648e-05 2.2166308e-05 
2.9 2.2 50 3.8925505e-05 6.4747616e-09 9.6704191e-10 -1.9162468e-04 7.8915084e-05 1.8955621e-05 
3 2.2 50 3.0454179e-05 4.4681310e-09 7.5057876e-10 -1.5104207e-04 7.3343175e-05 1.6152740e-05 
3.1 2.2 50 2.3958190e-05 3.8944270e-09 5.8861840e-10 -1.2350839e-04 5.5508459e-05 1.4439422e-05 
3.2 2.2 50 1.8948267e-05 3.0055789e-09 4.6152783e-10 -1.0542827e-04 5.7791398e-05 1.2203822e-05 
3.33 2.2 50 1.4071249e-05 2.3029381e-09 3.3982188e-10 -9.1272772e-05 4.1350148e-05 1.0436645e-05 
3.4 2.2 50 1.2027987e-05 1.6902707e-09 2.8901426e-10 -7.6538141e-05 3.6619050e-05 9.4706100e-06 


==> datafiles/brahms-pp-mu50-rcBKL01.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 1.4433968e+00 1.0945091e-04 2.1931643e-05 8.1129047e-01 2.0073282e-02 4.2469662e-03 
0.3 3.2 50 8.1384471e-01 7.4957148e-05 1.2230789e-05 4.8394568e-01 9.8479174e-03 2.5268225e-03 
0.35 3.2 50 4.8947782e-01 3.6239594e-05 7.2992996e-06 3.0153105e-01 7.5177898e-03 1.6252027e-03 
0.4 3.2 50 3.0898961e-01 2.3139781e-05 4.5761063e-06 1.9639358e-01 4.7341041e-03 1.1118401e-03 
0.45 3.2 50 2.0255234e-01 1.3908113e-05 2.9674023e-06 1.3151424e-01 3.5490896e-03 7.5005940e-04 
0.5 3.2 50 1.3687771e-01 9.2249886e-06 1.9879419e-06 9.1276258e-02 2.5187890e-03 5.1151084e-04 
0.55 3.2 50 9.4838295e-02 6.9659679e-06 1.3710679e-06 6.4364639e-02 1.7907584e-03 3.6835908e-04 
0.6 3.2 50 6.7101474e-02 5.1878747e-06 9.6517396e-07 4.5580639e-02 1.1682948e-03 2.8689747e-04 
0.65 3.2 50 4.8330366e-02 3.7348484e-06 6.8979705e-07 3.2909842e-02 1.0677195e-03 2.0442013e-04 
0.7 3.2 50 3.5348842e-02 2.6840299e-06 5.0075144e-07 2.4470197e-02 9.2736399e-04 1.6030789e-04 
0.75 3.2 50 2.6201387e-02 1.9367867e-06 3.6871394e-07 1.8048913e-02 4.3759719e-04 1.2317278e-04 
0.8 3.2 50 1.9650139e-02 1.4046051e-06 2.7454365e-07 1.3517587e-02 4.1414025e-04 9.5418404e-05 
0.85 3.2 50 1.4890618e-02 1.1702126e-06 2.0625882e-07 1.0195236e-02 3.0870267e-04 7.7567724e-05 
0.9 3.2 50 1.1388376e-02 9.0275433e-07 1.5682068e-07 7.7501053e-03 2.9886325e-04 6.0943611e-05 
0.95 3.2 50 8.7823026e-03 5.9875170e-07 1.1999488e-07 5.9120795e-03 2.1626332e-04 4.7851095e-05 
1 3.2 50 6.8233261e-03 4.6730774e-07 9.2666246e-08 4.5410045e-03 1.6351002e-04 3.9230328e-05 
1.05 3.2 50 5.3371137e-03 3.7534841e-07 7.2321259e-08 3.5628161e-03 1.2465282e-04 3.1647046e-05 
1.09 3.2 50 4.4043576e-03 2.7728414e-07 5.9203698e-08 2.8910276e-03 1.2206800e-04 2.6114549e-05 
1.2 3.2 50 2.6444163e-03 1.8066283e-07 3.5090707e-08 1.6637853e-03 8.9175593e-05 1.7198973e-05 
1.29 3.2 50 1.7722489e-03 1.3918540e-07 2.3125270e-08 1.0867950e-03 5.6707945e-05 1.2339410e-05 
1.4 3.2 50 1.1062008e-03 8.2824532e-08 1.4203997e-08 6.3235726e-04 4.5913905e-05 8.3744543e-06 
1.49 3.2 50 7.6176026e-04 4.7571931e-08 9.6740632e-09 4.0800645e-04 2.8599731e-05 5.9987325e-06 
1.6 3.2 50 4.8930247e-04 3.3846198e-08 6.0713548e-09 2.4414653e-04 2.0892537e-05 4.3085608e-06 
1.69 3.2 50 3.4389842e-04 1.7992150e-08 4.2105690e-09 1.5525392e-04 1.5113919e-05 3.1288627e-06 
1.8 3.2 50 2.2578358e-04 1.5170317e-08 2.7122775e-09 9.6023758e-05 8.1868930e-06 2.2353889e-06 
1.89 3.2 50 1.6120466e-04 1.0962319e-08 1.9075508e-09 5.8597489e-05 6.1200442e-06 1.6500464e-06 
2 3.2 50 1.0764908e-04 7.0426579e-09 1.2469736e-09 3.2239108e-05 6.8332946e-06 1.2448205e-06 
2.13 3.2 50 6.7458263e-05 4.4870821e-09 7.5830590e-10 1.5678292e-05 3.1732609e-06 8.2450854e-07 
2.2 3.2 50 5.2655713e-05 3.8193531e-09 5.8321017e-10 1.0380872e-05 2.8692594e-06 6.7548074e-07 
2.3 3.2 50 3.7115421e-05 2.7376669e-09 4.0917534e-10 4.5149015e-06 2.1265163e-06 5.2815219e-07 
2.4 3.2 50 2.6276353e-05 1.9579443e-09 2.8597009e-10 1.7403409e-06 1.4674577e-06 4.0428982e-07 
2.5 3.2 50 1.8674261e-05 1.1359067e-09 1.9950936e-10 -1.4132305e-07 1.1911325e-06 2.9048616e-07 
2.55 3.2 50 1.5762968e-05 1.0058004e-09 1.6605269e-10 -6.0642996e-07 1.2280446e-06 2.5814667e-07 
2.6 3.2 50 1.3315629e-05 7.8737000e-10 1.3886340e-10 -7.6851669e-07 1.3145336e-06 2.2431094e-07 
2.7 3.2 50 9.5218868e-06 5.5078463e-10 9.7347302e-11 -1.5144999e-06 5.5919605e-07 1.7205497e-07 
2.8 3.2 50 6.8251571e-06 4.2377320e-10 6.8510518e-11 -1.4360653e-06 4.5502261e-07 1.3026698e-07 
2.9 3.2 50 4.9017645e-06 2.6039138e-10 4.8814127e-11 -1.3552192e-06 4.9769329e-07 9.8168396e-08 
3 3.2 50 3.5258139e-06 2.1469120e-10 3.4715110e-11 -1.3833013e-06 2.9002048e-07 7.5073446e-08 
3.1 3.2 50 2.5390576e-06 1.6443579e-10 2.4758827e-11 -1.1564637e-06 1.9765938e-07 5.8403284e-08 
3.2 3.2 50 1.8298150e-06 1.0614662e-10 1.7805463e-11 -9.9368279e-07 1.5428908e-07 4.4375422e-08 
3.31 3.2 50 1.2768139e-06 8.0705425e-11 1.2232849e-11 -7.9112526e-07 1.5658184e-07 3.3624055e-08 
3.4 3.2 50 9.5117758e-07 4.7190338e-11 9.0334429e-12 -6.8271526e-07 1.0407285e-07 2.6780669e-08 


==> datafiles/brahms-pp-mu50-rcBKL01pp.Y22.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.35 2.2 50 6.1548929e-01 1.8308914e-04 6.3111605e-05 -2.7800069e-01 4.1865405e-01 2.2024221e-01 
0.4 2.2 50 3.6019886e-01 7.5007483e-05 3.8071200e-05 -3.5833184e-01 2.1052235e-01 1.6155647e-01 
0.45 2.2 50 2.2044429e-01 3.5727997e-05 2.3489054e-05 -2.8715757e-03 1.9532677e-01 1.1303753e-01 
0.5 2.2 50 1.3984814e-01 3.9244394e-05 1.5187680e-05 -1.5535177e-01 1.6971062e-01 7.7566563e-02 
0.55 2.2 50 9.1472771e-02 2.5948835e-05 1.0084934e-05 -7.3878171e-02 1.2180284e-01 6.2328336e-02 
0.6 2.2 50 6.1430357e-02 1.3874834e-05 6.9098571e-06 -1.3059040e-01 7.8959388e-02 5.1479361e-02 
0.65 2.2 50 4.2208329e-02 1.0658024e-05 4.7936895e-06 -1.2363724e-01 6.2818795e-02 4.1311827e-02 
0.7 2.2 50 2.9583029e-02 8.0323834e-06 3.4007900e-06 -9.7536286e-02 4.6124263e-02 3.2677168e-02 
0.75 2.2 50 2.1116971e-02 3.6267712e-06 2.4917363e-06 -3.6708771e-02 4.9521257e-02 2.7811564e-02 
0.8 2.2 50 1.5320586e-02 5.8116702e-06 1.8127219e-06 -6.4981743e-02 4.3653810e-02 2.1875204e-02 
0.85 2.2 50 1.1277943e-02 1.9970386e-06 1.3670146e-06 -5.5382913e-02 2.8892269e-02 1.9207337e-02 
0.9 2.2 50 8.4188314e-03 2.1132063e-06 1.0311874e-06 -3.5801357e-02 3.0574359e-02 1.5038556e-02 
0.95 2.2 50 6.3599586e-03 2.2833774e-06 7.9387995e-07 -3.0951829e-02 1.6716599e-02 1.2945362e-02 
1 2.2 50 4.8603771e-03 1.3200077e-06 6.1851434e-07 -2.9874423e-02 1.8016292e-02 1.1459160e-02 
1.05 2.2 50 3.7533171e-03 1.3726379e-06 4.7973067e-07 -2.0982898e-02 1.9717537e-02 1.0481225e-02 
1.09 2.2 50 3.0735929e-03 1.0373416e-06 3.9472081e-07 -2.1555429e-02 1.5680024e-02 9.0202074e-03 
1.2 2.2 50 1.8271171e-03 5.5044694e-07 2.4154895e-07 -1.0375520e-02 1.6067601e-02 6.2450519e-03 
1.29 2.2 50 1.2285086e-03 6.2063167e-07 1.6297166e-07 -7.3357429e-03 6.4951263e-03 5.2869891e-03 
1.4 2.2 50 7.7870514e-04 2.5953994e-07 1.0658613e-07 -1.1198341e-02 7.7635434e-03 3.8074594e-03 
1.45 2.2 50 6.3917729e-04 2.0247378e-07 8.7780448e-08 -1.0924440e-02 6.5645638e-03 3.4710259e-03 
1.49 2.2 50 5.4802643e-04 1.6212681e-07 7.5656242e-08 -8.1755329e-03 6.9302548e-03 3.2746842e-03 
1.55 2.2 50 4.3771214e-04 1.3549953e-07 6.0832006e-08 -5.2415831e-03 4.9863639e-03 2.9064350e-03 
1.6 2.2 50 3.6504257e-04 1.3362726e-07 5.0746156e-08 -7.9308943e-03 4.4798397e-03 2.6996889e-03 
1.69 2.2 50 2.6612186e-04 6.2718028e-08 3.7090264e-08 -1.5144843e-03 2.0112252e-03 2.1317012e-03 
1.8 2.2 50 1.8417529e-04 5.3691485e-08 2.6546537e-08 -4.3493447e-03 2.8306789e-03 1.6221479e-03 
1.89 2.2 50 1.3808700e-04 3.5948376e-08 1.9751198e-08 -1.4564131e-03 1.7538936e-03 1.4280696e-03 
2 2.2 50 9.8567071e-05 5.0970964e-08 1.4236033e-08 -1.5223089e-03 9.9406781e-04 1.1586989e-03 
2.13 2.2 50 6.7384886e-05 2.5059554e-08 9.8021778e-09 -1.8704580e-03 1.7320746e-03 8.9099973e-04 
2.2 2.2 50 5.5301586e-05 1.9986741e-08 8.1237575e-09 -1.3618364e-03 1.7572604e-03 8.0710795e-04 
2.3 2.2 50 4.2046986e-05 1.8388772e-08 6.3238737e-09 -8.3333013e-04 1.8184492e-03 6.8801963e-04 
2.4 2.2 50 3.2253243e-05 1.3504058e-08 4.8104007e-09 -1.0688231e-03 1.1309467e-03 5.8892561e-04 
2.5 2.2 50 2.4947171e-05 1.4097083e-08 3.6594368e-09 -2.1328551e-03 9.1784629e-04 5.1308156e-04 
2.55 2.2 50 2.1993814e-05 1.1981346e-08 3.2758138e-09 -1.4711060e-03 1.1377592e-03 4.7734218e-04 
2.6 2.2 50 1.9423957e-05 6.2509101e-09 2.8742349e-09 -6.2821484e-04 6.9744851e-04 4.4500721e-04 
2.7 2.2 50 1.5229129e-05 8.1713287e-09 2.2709978e-09 -1.2369619e-03 8.9698854e-04 3.8966054e-04 
2.8 2.2 50 1.2016929e-05 4.8994794e-09 1.7618936e-09 -2.7473429e-04 7.1957723e-04 3.3247664e-04 
2.9 2.2 50 9.5360443e-06 2.8165980e-09 1.4213186e-09 -6.8262617e-04 6.2516242e-04 2.7756697e-04 
3 2.2 50 7.6062486e-06 2.6349922e-09 1.0996142e-09 -2.6566729e-04 6.0506932e-04 2.4462502e-04 
3.1 2.2 50 6.0974457e-06 2.3434215e-09 8.8942399e-10 -3.2570566e-04 5.1091114e-04 2.1365783e-04 
3.2 2.2 50 4.9098786e-06 2.5727663e-09 7.2462717e-10 -4.9563944e-04 4.6038168e-04 1.8535850e-04 
3.33 2.2 50 3.7269814e-06 1.3988713e-09 5.4692488e-10 -2.6611270e-04 3.3416090e-04 1.5345571e-04 
3.4 2.2 50 3.2223414e-06 1.1905392e-09 4.7412964e-10 -1.2928263e-04 2.7656673e-04 1.4600321e-04 


==> datafiles/brahms-pp-mu50-rcBKL01pp.Y32.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.25 3.2 50 1.0525529e+00 1.5350331e-04 6.7160649e-05 5.9785086e-01 3.5260881e-02 3.9566993e-02 
0.3 3.2 50 5.4097586e-01 8.9653983e-05 3.4404272e-05 3.1182700e-01 3.1925593e-02 2.5417683e-02 
0.35 3.2 50 2.9928414e-01 3.9237113e-05 1.9113450e-05 1.8694771e-01 2.3753157e-02 1.5279356e-02 
0.4 3.2 50 1.7505971e-01 3.0240532e-05 1.1048859e-05 9.0522500e-02 1.9933603e-02 1.0215225e-02 
0.45 3.2 50 1.0700943e-01 1.3803283e-05 6.7536535e-06 4.9633100e-02 1.2628394e-02 6.7979040e-03 
0.5 3.2 50 6.7780857e-02 1.3158578e-05 4.1773580e-06 2.7486400e-02 7.0098867e-03 4.8202652e-03 
0.55 3.2 50 4.4232371e-02 9.4697585e-06 2.7567138e-06 1.9350014e-02 3.2264283e-03 3.9353682e-03 
0.6 3.2 50 2.9607586e-02 5.9936701e-06 1.8331981e-06 1.0481348e-02 4.8991387e-03 2.7365459e-03 
0.65 3.2 50 2.0256800e-02 2.3670355e-06 1.2488941e-06 6.6960376e-03 3.1797407e-03 1.9682306e-03 
0.7 3.2 50 1.4126986e-02 1.6915154e-06 8.5596076e-07 4.6826429e-03 3.4602756e-03 1.4627530e-03 
0.75 3.2 50 1.0019157e-02 9.9118564e-07 6.0226293e-07 1.5807256e-03 1.9366872e-03 1.1541489e-03 
0.8 3.2 50 7.2150714e-03 1.1430089e-06 4.3525128e-07 2.3400286e-04 1.7886988e-03 8.5297676e-04 
0.85 3.2 50 5.2670557e-03 8.5533381e-07 3.1585122e-07 4.1736471e-04 1.1686408e-03 7.4552526e-04 
0.9 3.2 50 3.8919443e-03 5.1505498e-07 2.3528399e-07 5.7023957e-05 1.1863317e-03 5.6558551e-04 
0.95 3.2 50 2.9082957e-03 4.1794932e-07 1.6833737e-07 -2.1653223e-04 7.6518007e-04 4.2572770e-04 
1 3.2 50 2.1954643e-03 1.4371173e-07 1.2942439e-07 -8.3143529e-04 4.1364227e-04 3.4112648e-04 
1.05 3.2 50 1.6727957e-03 2.8784208e-07 9.5504028e-08 -3.8190857e-04 4.3353678e-04 2.6698588e-04 
1.09 3.2 50 1.3541029e-03 1.6236769e-07 7.6554802e-08 -5.0596386e-04 2.6938785e-04 2.3567996e-04 
1.2 3.2 50 7.7661329e-04 9.1694702e-08 4.3338044e-08 -3.1678226e-04 3.8654637e-04 1.5922924e-04 
1.29 3.2 50 5.0489129e-04 5.2754727e-08 2.8346345e-08 -2.7960723e-04 1.7171304e-04 1.1339607e-04 
1.4 3.2 50 3.0600386e-04 4.0734080e-08 1.6636898e-08 -1.5000592e-04 1.0046926e-04 7.9578276e-05 
1.49 3.2 50 2.0680771e-04 2.2004638e-08 1.1033368e-08 -1.7636380e-04 8.3281217e-05 5.7870329e-05 
1.6 3.2 50 1.3059800e-04 1.3554124e-08 6.8496693e-09 -9.2184386e-05 5.1794210e-05 4.1179084e-05 
1.69 3.2 50 9.0883043e-05 1.0033068e-08 4.5982435e-09 -1.0121193e-04 8.4703850e-05 2.9186741e-05 
1.8 3.2 50 5.9199657e-05 7.5598294e-09 3.0049710e-09 -5.2767500e-05 2.4388049e-05 2.0637831e-05 
1.89 3.2 50 4.2126657e-05 3.9001308e-09 2.1071611e-09 -4.3372834e-05 3.1509589e-05 1.6483550e-05 
2 3.2 50 2.8103729e-05 2.7726801e-09 1.3598905e-09 -2.3522229e-05 2.9308131e-05 1.2242491e-05 
2.13 3.2 50 1.7657843e-05 1.9360174e-09 8.2290276e-10 -2.5786803e-05 1.3783559e-05 8.6029025e-06 
2.2 3.2 50 1.3822100e-05 1.5565530e-09 6.4834046e-10 -2.3852873e-05 1.0490195e-05 7.3480557e-06 
2.3 3.2 50 9.7966014e-06 1.0096736e-09 4.4024439e-10 -1.7394151e-05 9.0347558e-06 5.3352926e-06 
2.4 3.2 50 6.9827343e-06 9.3477052e-10 3.0805461e-10 -1.3273369e-05 8.4141126e-06 4.0812978e-06 
2.5 3.2 50 5.0016471e-06 5.7584011e-10 2.1862162e-10 -7.3441857e-06 7.4327396e-06 3.3422415e-06 
2.55 3.2 50 4.2404314e-06 3.4547808e-10 1.8264798e-10 -3.3524723e-06 3.8436286e-06 2.8312087e-06 
2.6 3.2 50 3.5979700e-06 2.7943821e-10 1.5235046e-10 -4.2727443e-06 7.1438345e-06 2.5552151e-06 
2.7 3.2 50 2.5973471e-06 3.0625453e-10 1.0730170e-10 -2.7342071e-06 2.3035512e-06 1.9713850e-06 
2.8 3.2 50 1.8806929e-06 1.4349856e-10 7.6038459e-11 -2.6061669e-06 1.4208414e-06 1.5402737e-06 
2.9 3.2 50 1.3650471e-06 9.4523510e-11 5.4126096e-11 -1.5842687e-06 1.5296673e-06 1.1502333e-06 
3 3.2 50 9.9257300e-07 4.8899313e-11 3.8690910e-11 -2.3017341e-06 1.0567134e-06 9.2742214e-07 
3.1 3.2 50 7.2276257e-07 3.6523406e-11 2.7491180e-11 -7.2413803e-07 1.5548447e-06 7.3943537e-07 
3.2 3.2 50 5.2681614e-07 2.7220940e-11 1.9514239e-11 -6.6576981e-07 8.9628358e-07 5.4097471e-07 
3.31 3.2 50 3.7228071e-07 1.7457821e-11 1.3744823e-11 -9.1262691e-07 8.0864803e-07 4.1888618e-07 
3.4 3.2 50 2.8023800e-07 2.9291637e-11 1.0187114e-11 -9.7081057e-07 8.0260853e-07 3.3309450e-07 


==> datafiles/gdfdataQ2100.csv <==
1.e-6 107.50999999999999
1.2589254117941661e-6 102.65423891741729
1.584893192461114e-6 97.92052721615401
1.9952623149688787e-6 93.30886489621021
2.5118864315095823e-6 88.82348814542833
3.162277660168379e-6 84.46033645535755
3.981071705534969e-6 80.20656832601588
5.011872336272725e-6 76.05110645817508
6.30957344480193e-6 72.02414317379721
7.943282347242822e-6 68.14170739101743
0.00001 64.401
0.000012589254117941661 60.804092275607466
0.00001584893192461114 57.34945816636379
0.000019952623149688786 54.0324648909085
0.000025118864315095822 50.852502044286986
0.000031622776601683795 47.81018932703699
0.000039810717055349695 44.90250423984167
0.00005011872336272725 42.13044746012271
0.00006309573444801929 39.48657087057767
0.00007943282347242822 36.96583382348049
0.0001 34.574
0.00012589254117941674 32.299303937832114
0.00015848931924611142 30.13918961286898
0.0001995262314968881 28.086606609601713
0.0002511886431509582 26.142343241298875
0.00031622776601683794 24.305696557892183
0.00039810717055349735 22.566861087027547
0.0005011872336272725 20.92385080455441
0.0006309573444801936 19.373887236015108
0.0007943282347242822 17.912826870874387
0.001 16.535
0.0012589254117941675 15.237775189780544
0.001584893192461114 14.018178532863784
0.0019952623149688807 12.867523282214567
0.002511886431509582 11.786161545008568
0.0031622776601683794 10.773820711733514
0.003981071705534973 9.8202964846275
0.005011872336272725 8.923613713742235
0.006309573444801936 8.080479988600887
0.00794328234724282 7.286423672253702
0.01 6.5374
0.012589254117941687 5.830178914811245
0.01584893192461114 5.160927865434024
0.01995262314968879 4.528140579152609
0.025118864315095822 3.9295837159948404
0.03162277660168379 3.3663487684124735
0.039810717055349776 2.839128589777032
0.05011872336272725 2.3514838539404406
0.06309573444801943 1.907707216210623
0.07943282347242822 1.5109480921351088
0.1 1.1649
0.12589254117941687 0.8704235769954416
0.15848931924611143 0.6259078537566962
0.19952623149688828 0.42817905578095977
0.25118864315095824 0.2732633459472642
0.31622776601683794 0.15748716947927188
0.39810717055349776 0.0774718419047141
0.5011872336272725 0.029256759342291938
0.6309573444801942 0.006687271694224945
0.7943282347242822 0.0004330837420495995
1. 0.

==> datafiles/gdfdataQ2100ext.csv <==
1.e-8 276.48274337101185
1.2589254117941661e-8 263.72850424653274
1.5848931924611143e-8 251.56262233256575
1.9952623149688786e-8 239.95795651910123
2.511886431509582e-8 228.8886177243864
3.162277660168379e-8 218.32991113845378
3.981071705534969e-8 208.25828113097327
5.011872336272725e-8 198.65125870052444
6.30957344480193e-8 189.48741134805022
7.943282347242822e-8 180.74629526266608
1.e-7 172.40840971315032
1.2589254117941662e-7 164.45515354337232
1.584893192461114e-7 156.86878367460105
1.9952623149688787e-7 149.63237552211396
2.5118864315095823e-7 142.72978523780128
3.162277660168379e-7 136.14561369453213
3.981071705534969e-7 129.86517213193216
5.011872336272725e-7 123.87444938693386
6.30957344480193e-7 118.16008063599155
7.943282347242822e-7 112.70931757922872
1.e-6 107.50999999999999

==> datafiles/kovp/BK-Pb85-000.dat <==
0 0.262536
1e-06 0.262536
1.1423e-06 0.262536
1.30486e-06 0.262536
1.49054e-06 0.262536
1.70265e-06 0.262536
1.94495e-06 0.262536
2.22172e-06 0.262536
2.53788e-06 0.262536
2.89903e-06 0.262536
3.31157e-06 0.262535
3.78282e-06 0.262535
4.32112e-06 0.262535
4.93603e-06 0.262535
5.63845e-06 0.262535
6.44082e-06 0.262535
7.35737e-06 0.262535
8.40435e-06 0.262534
9.60032e-06 0.262534
1.09665e-05 0.262534
1.2527e-05 0.262533
1.43097e-05 0.262533
1.6346e-05 0.262533
1.86721e-05 0.262532
2.13292e-05 0.262532
2.43644e-05 0.262531
2.78316e-05 0.26253
3.17921e-05 0.262529
3.63162e-05 0.262528
4.14842e-05 0.262527
4.73875e-05 0.262526
5.41309e-05 0.262524
6.18339e-05 0.262523
7.06331e-05 0.262521
8.06845e-05 0.262519
9.21661e-05 0.262516
0.000105282 0.262513
0.000120264 0.26251
0.000137378 0.262506
0.000156927 0.262502
0.000179258 0.262497
0.000204767 0.262492
0.000233906 0.262486
0.000267192 0.262478
0.000305214 0.26247
0.000348647 0.262461
0.000398261 0.26245
0.000454935 0.262438
0.000519674 0.262424
0.000593626 0.262408
0.000678101 0.262389
0.000774597 0.262368
0.000884824 0.262345
0.00101074 0.262317
0.00115457 0.262286
0.00131887 0.262251
0.00150655 0.26221
0.00172094 0.262164
0.00196583 0.262111
0.00224558 0.26205
0.00256513 0.261981
0.00293016 0.261902
0.00334713 0.261812
0.00382344 0.261709
0.00436752 0.261592
0.00498904 0.261458
0.005699 0.261304
0.00650998 0.26113
0.00743638 0.26093
0.0084946 0.260702
0.00970341 0.260442
0.0110842 0.260146
0.0126616 0.259807
0.0144634 0.259421
0.0165215 0.258981
0.0188726 0.258479
0.0215582 0.257907
0.0246261 0.257255
0.0281304 0.256512
0.0321335 0.255666
0.0367062 0.254703
0.0419296 0.253608
0.0478964 0.252362
0.0547122 0.250947
0.0624979 0.24934
0.0713916 0.247517
0.0815509 0.24545
0.0931558 0.243111
0.106412 0.240466
0.121555 0.23748
0.138853 0.234115
0.158612 0.230329
0.181183 0.226079
0.206966 0.22132
0.236418 0.216006
0.270061 0.210093
0.308492 0.203535
0.352391 0.196295
0.402538 0.188339
0.45982 0.179645
0.525254 0.170204
0.6 0.160026
0.685382 0.149141
0.782914 0.137612
0.894326 0.125528
1.02159 0.113019
1.16697 0.100248
1.33303 0.0874162
1.52273 0.0747566
1.73942 0.0625237
1.98694 0.0509806
2.26969 0.0403797
2.59267 0.0309405
2.96162 0.0228274
3.38307 0.0161293
3.86449 0.0108478
4.41442 0.00689591
5.04261 0.00411055
5.76019 0.00227669
6.57989 0.00115954
7.51623 0.000536646
8.58581 0.000222653
9.80761 8.15456e-05
11.2033 2.59042e-05
12.7975 6.99894e-06
14.6187 1.57781e-06
16.6989 2.95277e-07
19.0753 4.79488e-08
21.7897 5.92133e-09
24.8905 -1.62579e-09
28.4325 -6.87487e-10
32.4785 2.75502e-09
37.1004 5.16456e-09
42.3799 4.36966e-09
48.4107 -1.69589e-09
55.2997 -6.156e-09
63.169 1.98789e-09
72.1582 1.0093e-08
82.4266 1.37564e-10
94.1562 -6.76538e-09
107.555 -2.97511e-09
122.86 7.26308e-10
140.344 1.21223e-09
160.315 -3.9628e-09
183.129 5.50097e-09
209.188 -6.48475e-09
238.957 2.54298e-09
272.961 -3.80063e-09
311.804 1.70349e-09
356.175 -2.28972e-09
406.86 -1.00533e-10
464.758 -4.09212e-09
530.895 -4.57994e-10
606.443 -1.77641e-10
692.742 2.38667e-09
791.321 -2.77219e-09
903.929 -4.21071e-09
1032.56 1.86646e-09
1179.5 -1.06221e-09
1347.35 -6.25741e-09
1539.08 1.21257e-08
1758.09 -2.29614e-08
2008.28 1.6285e-08
2294.06 1.63971e-08
2620.51 -8.73763e-08
2993.42 1.79556e-07
3419.4 -2.58663e-07
3905.99 2.72845e-07
4461.83 -2.18827e-07
5096.76 1.06817e-07
5822.05 1.10738e-08
6650.54 -1.09872e-07
7596.94 1.59186e-07
8678.01 -1.39132e-07
9912.92 1.03414e-07
11323.6 -7.56391e-08
12934.9 -5.57364e-09
14775.6 -2.28171e-08
16878.3 1.04721e-08
19280.1 2.59734e-08
22023.7 5.21777e-08
25157.8 -1.77829e-08
28737.8 1.38871e-08
32827.3 -2.92221e-08
37498.7 -6.3961e-09
42835 -1.42854e-08
48930.5 4.26837e-09
55893.5 9.64915e-09
63847.3 -1.40707e-08
72933 1.05858e-08
83311.7 -4.55938e-09
95167.2 5.34656e-09
108710 4.93266e-10
124180 -3.53663e-09
141851 -3.29628e-10
162037 -1.86095e-09
185095 -7.52528e-10
211435 -2.12922e-09
241523 2.33072e-10
275892 2.72929e-10
315153 -8.21938e-10
360000 -1.64926e-09


==> datafiles/kovp/BK-Pb85-001.dat <==
0 0.26079
1e-06 0.26079
1.1423e-06 0.26079
1.30486e-06 0.26079
1.49054e-06 0.26079
1.70265e-06 0.26079
1.94495e-06 0.26079
2.22172e-06 0.26079
2.53788e-06 0.26079
2.89903e-06 0.26079
3.31157e-06 0.26079
3.78282e-06 0.260789
4.32112e-06 0.260789
4.93603e-06 0.260789
5.63845e-06 0.260789
6.44082e-06 0.260789
7.35737e-06 0.260789
8.40435e-06 0.260788
9.60032e-06 0.260788
1.09665e-05 0.260788
1.2527e-05 0.260787
1.43097e-05 0.260787
1.6346e-05 0.260787
1.86721e-05 0.260786
2.13292e-05 0.260785
2.43644e-05 0.260785
2.78316e-05 0.260784
3.17921e-05 0.260783
3.63162e-05 0.260782
4.14842e-05 0.260781
4.73875e-05 0.260779
5.41309e-05 0.260778
6.18339e-05 0.260776
7.06331e-05 0.260774
8.06845e-05 0.260771
9.21661e-05 0.260769
0.000105282 0.260766
0.000120264 0.260762
0.000137378 0.260758
0.000156927 0.260754
0.000179258 0.260748
0.000204767 0.260742
0.000233906 0.260735
0.000267192 0.260728
0.000305214 0.260719
0.000348647 0.260709
0.000398261 0.260697
0.000454935 0.260684
0.000519674 0.260668
0.000593626 0.260651
0.000678101 0.260631
0.000774597 0.260609
0.000884824 0.260583
0.00101074 0.260553
0.00115457 0.260519
0.00131887 0.260481
0.00150655 0.260437
0.00172094 0.260387
0.00196583 0.260329
0.00224558 0.260264
0.00256513 0.260189
0.00293016 0.260103
0.00334713 0.260006
0.00382344 0.259894
0.00436752 0.259767
0.00498904 0.259622
0.005699 0.259456
0.00650998 0.259267
0.00743638 0.259051
0.0084946 0.258804
0.00970341 0.258523
0.0110842 0.258202
0.0126616 0.257836
0.0144634 0.257418
0.0165215 0.256942
0.0188726 0.2564
0.0215582 0.255781
0.0246261 0.255077
0.0281304 0.254275
0.0321335 0.253362
0.0367062 0.252324
0.0419296 0.251143
0.0478964 0.249802
0.0547122 0.24828
0.0624979 0.246553
0.0713916 0.244596
0.0815509 0.242382
0.0931558 0.239879
0.106412 0.237053
0.121555 0.23387
0.138853 0.23029
0.158612 0.226273
0.181183 0.221776
0.206966 0.216758
0.236418 0.211174
0.270061 0.204986
0.308492 0.198154
0.352391 0.19065
0.402538 0.182449
0.45982 0.173543
0.525254 0.163938
0.6 0.153658
0.685382 0.142754
0.782914 0.131304
0.894326 0.119414
1.02159 0.107223
1.16697 0.0949031
1.33303 0.0826513
1.52273 0.0706868
1.73942 0.0592387
1.98694 0.0485329
2.26969 0.038775
2.59267 0.030133
2.96162 0.0227211
3.38307 0.016587
3.86449 0.0117066
4.41442 0.00798775
5.04261 0.00528232
5.76019 0.00340713
6.57989 0.00216816
7.51623 0.00138382
8.58581 0.000902126
9.80761 0.000608918
11.2033 0.000427018
12.7975 0.000309196
14.6187 0.00022882
16.6989 0.000171522
19.0753 0.000129448
21.7897 9.80397e-05
24.8905 7.445e-05
28.4325 5.67364e-05
32.4785 4.3409e-05
37.1004 3.32598e-05
42.3799 2.54226e-05
48.4107 1.94155e-05
55.2997 1.49179e-05
63.169 1.14631e-05
72.1582 8.77997e-06
82.4266 6.79208e-06
94.1562 5.16929e-06
107.555 3.95282e-06
122.86 3.1293e-06
140.344 2.33427e-06
160.315 1.83323e-06
183.129 1.429e-06
209.188 1.05072e-06
238.957 8.41714e-07
272.961 5.8387e-07
311.804 4.71027e-07
356.175 3.22429e-07
406.86 2.92723e-07
464.758 2.92567e-07
530.895 3.81613e-07
606.443 4.87172e-07
692.742 5.1303e-07
791.321 4.43549e-07
903.929 2.75779e-07
1032.56 6.14019e-08
1179.5 -1.35519e-07
1347.35 -3.17373e-07
1539.08 -3.34094e-07
1758.09 -4.29295e-07
2008.28 -3.09425e-07
2294.06 -2.82363e-07
2620.51 -3.04778e-07
2993.42 -2.58761e-08
3419.4 -3.51896e-07
3905.99 8.97704e-08
4461.83 -2.34022e-07
5096.76 -5.27783e-08
5822.05 1.44713e-08
6650.54 -2.0771e-07
7596.94 1.63684e-07
8678.01 -1.7277e-07
9912.92 1.13859e-07
11323.6 -6.69218e-08
12934.9 -1.82632e-09
14775.6 -9.77414e-09
16878.3 7.29987e-09
19280.1 3.04998e-08
22023.7 4.15805e-08
25157.8 -2.15236e-10
28737.8 1.25706e-08
32827.3 -2.83973e-08
37498.7 -5.23768e-09
42835 -2.08056e-08
48930.5 3.92414e-09
55893.5 8.58992e-09
63847.3 -1.04993e-08
72933 8.27989e-09
83311.7 -4.27175e-09
95167.2 2.93171e-09
108710 1.83005e-09
124180 -2.02761e-09
141851 -7.19859e-10
162037 -2.19001e-09
185095 3.69207e-11
211435 -2.50051e-09
241523 -2.80913e-10
275892 1.82207e-10
315153 -1.21227e-09
360000 -1.59781e-09


==> datafiles/kovp/BK-Pb85-002.dat <==
0 0.255563
1e-06 0.255563
1.1423e-06 0.255563
1.30486e-06 0.255563
1.49054e-06 0.255563
1.70265e-06 0.255563
1.94495e-06 0.255563
2.22172e-06 0.255563
2.53788e-06 0.255563
2.89903e-06 0.255563
3.31157e-06 0.255563
3.78282e-06 0.255563
4.32112e-06 0.255563
4.93603e-06 0.255562
5.63845e-06 0.255562
6.44082e-06 0.255562
7.35737e-06 0.255562
8.40435e-06 0.255562
9.60032e-06 0.255561
1.09665e-05 0.255561
1.2527e-05 0.255561
1.43097e-05 0.25556
1.6346e-05 0.25556
1.86721e-05 0.255559
2.13292e-05 0.255558
2.43644e-05 0.255558
2.78316e-05 0.255557
3.17921e-05 0.255556
3.63162e-05 0.255555
4.14842e-05 0.255554
4.73875e-05 0.255552
5.41309e-05 0.25555
6.18339e-05 0.255549
7.06331e-05 0.255546
8.06845e-05 0.255544
9.21661e-05 0.255541
0.000105282 0.255538
0.000120264 0.255534
0.000137378 0.25553
0.000156927 0.255525
0.000179258 0.25552
0.000204767 0.255513
0.000233906 0.255506
0.000267192 0.255498
0.000305214 0.255489
0.000348647 0.255478
0.000398261 0.255466
0.000454935 0.255452
0.000519674 0.255436
0.000593626 0.255418
0.000678101 0.255397
0.000774597 0.255374
0.000884824 0.255347
0.00101074 0.255316
0.00115457 0.255281
0.00131887 0.25524
0.00150655 0.255194
0.00172094 0.255142
0.00196583 0.255082
0.00224558 0.255013
0.00256513 0.254935
0.00293016 0.254846
0.00334713 0.254744
0.00382344 0.254628
0.00436752 0.254495
0.00498904 0.254343
0.005699 0.25417
0.00650998 0.253972
0.00743638 0.253747
0.0084946 0.253489
0.00970341 0.253196
0.0110842 0.252861
0.0126616 0.252479
0.0144634 0.252043
0.0165215 0.251547
0.0188726 0.250981
0.0215582 0.250336
0.0246261 0.249602
0.0281304 0.248767
0.0321335 0.247817
0.0367062 0.246736
0.0419296 0.245509
0.0478964 0.244115
0.0547122 0.242534
0.0624979 0.240742
0.0713916 0.238714
0.0815509 0.236421
0.0931558 0.233832
0.106412 0.230914
0.121555 0.227632
0.138853 0.223948
0.158612 0.219822
0.181183 0.215214
0.206966 0.210085
0.236418 0.204395
0.270061 0.198109
0.308492 0.191195
0.352391 0.183631
0.402538 0.175402
0.45982 0.166508
0.525254 0.156968
0.6 0.146817
0.685382 0.136119
0.782914 0.124959
0.894326 0.113453
1.02159 0.101745
1.16697 0.0900019
1.33303 0.078413
1.52273 0.0671795
1.73942 0.0565047
1.98694 0.0465813
2.26969 0.0375768
2.59267 0.0296205
2.96162 0.0227916
3.38307 0.0171118
3.86449 0.0125445
4.41442 0.00899954
5.04261 0.00634575
5.76019 0.00442742
6.57989 0.00308312
7.51623 0.0021627
8.58581 0.00153952
9.80761 0.00111611
11.2033 0.00082352
12.7975 0.000616291
14.6187 0.000465843
16.6989 0.0003544
19.0753 0.000270659
21.7897 0.000207179
24.8905 0.000158893
28.4325 0.000122176
32.4785 9.4207e-05
37.1004 7.27111e-05
42.3799 5.60372e-05
48.4107 4.31637e-05
55.2997 3.33897e-05
63.169 2.58312e-05
72.1582 1.99284e-05
82.4266 1.54876e-05
94.1562 1.19124e-05
107.555 9.17811e-06
122.86 7.23659e-06
140.344 5.49832e-06
160.315 4.30397e-06
183.129 3.3643e-06
209.188 2.52739e-06
238.957 1.99914e-06
272.961 1.45416e-06
311.804 1.15002e-06
356.175 8.50567e-07
406.86 7.3239e-07
464.758 6.86267e-07
530.895 7.48567e-07
606.443 8.53072e-07
692.742 8.4106e-07
791.321 7.10089e-07
903.929 4.55394e-07
1032.56 1.35985e-07
1179.5 -1.33014e-07
1347.35 -4.02817e-07
1539.08 -4.23025e-07
1758.09 -5.5889e-07
2008.28 -4.09578e-07
2294.06 -3.76747e-07
2620.51 -3.75675e-07
2993.42 -9.86467e-08
3419.4 -3.71602e-07
3905.99 1.15029e-08
4461.83 -2.2661e-07
5096.76 -1.17323e-07
5822.05 1.46435e-08
6650.54 -2.36644e-07
7596.94 1.57208e-07
8678.01 -1.78374e-07
9912.92 1.14547e-07
11323.6 -6.09364e-08
12934.9 1.49127e-09
14775.6 -3.23892e-09
16878.3 5.02513e-09
19280.1 3.115e-08
22023.7 3.36015e-08
25157.8 8.49251e-09
28737.8 1.01666e-08
32827.3 -2.56443e-08
37498.7 -4.6137e-09
42835 -2.26521e-08
48930.5 3.59935e-09
55893.5 7.80394e-09
63847.3 -8.11633e-09
72933 7.06592e-09
83311.7 -4.03791e-09
95167.2 1.54627e-09
108710 2.2405e-09
124180 -1.25003e-09
141851 -8.27101e-10
162037 -2.26243e-09
185095 4.15601e-10
211435 -2.71701e-09
241523 -5.53915e-10
275892 4.95371e-11
315153 -1.35789e-09
360000 -1.56305e-09


==> datafiles/kovp/BK-Pb85-003.dat <==
0 0.247096
1e-06 0.247096
1.1423e-06 0.247096
1.30486e-06 0.247096
1.49054e-06 0.247096
1.70265e-06 0.247096
1.94495e-06 0.247096
2.22172e-06 0.247096
2.53788e-06 0.247096
2.89903e-06 0.247096
3.31157e-06 0.247096
3.78282e-06 0.247096
4.32112e-06 0.247096
4.93603e-06 0.247095
5.63845e-06 0.247095
6.44082e-06 0.247095
7.35737e-06 0.247095
8.40435e-06 0.247094
9.60032e-06 0.247094
1.09665e-05 0.247094
1.2527e-05 0.247093
1.43097e-05 0.247093
1.6346e-05 0.247093
1.86721e-05 0.247092
2.13292e-05 0.247091
2.43644e-05 0.247091
2.78316e-05 0.24709
3.17921e-05 0.247089
3.63162e-05 0.247088
4.14842e-05 0.247086
4.73875e-05 0.247085
5.41309e-05 0.247083
6.18339e-05 0.247081
7.06331e-05 0.247079
8.06845e-05 0.247077
9.21661e-05 0.247074
0.000105282 0.24707
0.000120264 0.247067
0.000137378 0.247062
0.000156927 0.247058
0.000179258 0.247052
0.000204767 0.247046
0.000233906 0.247039
0.000267192 0.24703
0.000305214 0.247021
0.000348647 0.24701
0.000398261 0.246998
0.000454935 0.246984
0.000519674 0.246968
0.000593626 0.246949
0.000678101 0.246928
0.000774597 0.246904
0.000884824 0.246877
0.00101074 0.246846
0.00115457 0.24681
0.00131887 0.24677
0.00150655 0.246723
0.00172094 0.24667
0.00196583 0.246609
0.00224558 0.24654
0.00256513 0.246461
0.00293016 0.246371
0.00334713 0.246268
0.00382344 0.24615
0.00436752 0.246016
0.00498904 0.245862
0.005699 0.245687
0.00650998 0.245487
0.00743638 0.245259
0.0084946 0.244999
0.00970341 0.244702
0.0110842 0.244364
0.0126616 0.243978
0.0144634 0.243538
0.0165215 0.243037
0.0188726 0.242465
0.0215582 0.241815
0.0246261 0.241074
0.0281304 0.240232
0.0321335 0.239273
0.0367062 0.238184
0.0419296 0.236947
0.0478964 0.235543
0.0547122 0.233952
0.0624979 0.23215
0.0713916 0.230111
0.0815509 0.227809
0.0931558 0.225212
0.106412 0.222288
0.121555 0.219004
0.138853 0.215322
0.158612 0.211206
0.181183 0.206617
0.206966 0.20152
0.236418 0.195878
0.270061 0.189661
0.308492 0.182843
0.352391 0.175406
0.402538 0.167344
0.45982 0.158665
0.525254 0.149392
0.6 0.139571
0.685382 0.129268
0.782914 0.118576
0.894326 0.10761
1.02159 0.0965123
1.16697 0.085442
1.33303 0.0745749
1.52273 0.0640931
1.73942 0.0541755
1.98694 0.0449861
2.26969 0.0366628
2.59267 0.0293062
2.96162 0.0229723
3.38307 0.017668
3.86449 0.0133521
4.41442 0.00994167
5.04261 0.00732244
5.76019 0.00536256
6.57989 0.00392706
7.51623 0.00289054
8.58581 0.00214609
9.80761 0.00160937
11.2033 0.00121823
12.7975 0.000929193
14.6187 0.000712705
16.6989 0.000548742
19.0753 0.000423512
21.7897 0.000327347
24.8905 0.000253352
28.4325 0.000196441
32.4785 0.000152607
37.1004 0.000118625
42.3799 9.21175e-05
48.4107 7.15017e-05
55.2997 5.56636e-05
63.169 4.33388e-05
72.1582 3.3667e-05
82.4266 2.62878e-05
94.1562 2.03878e-05
107.555 1.58194e-05
122.86 1.24674e-05
140.344 9.59339e-06
160.315 7.5154e-06
183.129 5.89194e-06
209.188 4.49317e-06
238.957 3.54107e-06
272.961 2.64927e-06
311.804 2.08488e-06
356.175 1.59444e-06
406.86 1.33377e-06
464.758 1.19093e-06
530.895 1.16232e-06
606.443 1.20449e-06
692.742 1.12257e-06
791.321 9.28038e-07
903.929 6.17444e-07
1032.56 2.40221e-07
1179.5 -5.51854e-08
1347.35 -3.74225e-07
1539.08 -3.93882e-07
1758.09 -5.59401e-07
2008.28 -4.076e-07
2294.06 -3.80107e-07
2620.51 -3.77663e-07
2993.42 -1.13947e-07
3419.4 -3.56321e-07
3905.99 -1.96395e-08
4461.83 -2.08679e-07
5096.76 -1.39205e-07
5822.05 1.49104e-08
6650.54 -2.36798e-07
7596.94 1.48074e-07
8678.01 -1.72831e-07
9912.92 1.12472e-07
11323.6 -5.55601e-08
12934.9 4.93721e-09
14775.6 6.96614e-10
16878.3 3.56294e-09
19280.1 3.0228e-08
22023.7 2.71049e-08
25157.8 1.34747e-08
28737.8 7.42672e-09
32827.3 -2.23048e-08
37498.7 -4.33468e-09
42835 -2.24655e-08
48930.5 3.42854e-09
55893.5 7.13181e-09
63847.3 -6.28555e-09
72933 6.29988e-09
83311.7 -3.78798e-09
95167.2 6.22107e-10
108710 2.25744e-09
124180 -8.05853e-10
141851 -8.14783e-10
162037 -2.21119e-09
185095 6.07345e-10
211435 -2.85357e-09
241523 -7.29466e-10
275892 -9.25962e-11
315153 -1.39797e-09
360000 -1.53588e-09


==> datafiles/kovp/BK-Pb85-004.dat <==
0 0.235715
1e-06 0.235715
1.1423e-06 0.235715
1.30486e-06 0.235715
1.49054e-06 0.235715
1.70265e-06 0.235715
1.94495e-06 0.235715
2.22172e-06 0.235715
2.53788e-06 0.235715
2.89903e-06 0.235715
3.31157e-06 0.235715
3.78282e-06 0.235715
4.32112e-06 0.235715
4.93603e-06 0.235714
5.63845e-06 0.235714
6.44082e-06 0.235714
7.35737e-06 0.235714
8.40435e-06 0.235714
9.60032e-06 0.235713
1.09665e-05 0.235713
1.2527e-05 0.235713
1.43097e-05 0.235712
1.6346e-05 0.235712
1.86721e-05 0.235711
2.13292e-05 0.23571
2.43644e-05 0.23571
2.78316e-05 0.235709
3.17921e-05 0.235708
3.63162e-05 0.235707
4.14842e-05 0.235705
4.73875e-05 0.235704
5.41309e-05 0.235702
6.18339e-05 0.235701
7.06331e-05 0.235698
8.06845e-05 0.235696
9.21661e-05 0.235693
0.000105282 0.23569
0.000120264 0.235686
0.000137378 0.235682
0.000156927 0.235677
0.000179258 0.235672
0.000204767 0.235666
0.000233906 0.235659
0.000267192 0.235651
0.000305214 0.235641
0.000348647 0.235631
0.000398261 0.235619
0.000454935 0.235605
0.000519674 0.235589
0.000593626 0.235571
0.000678101 0.23555
0.000774597 0.235527
0.000884824 0.2355
0.00101074 0.23547
0.00115457 0.235435
0.00131887 0.235395
0.00150655 0.235349
0.00172094 0.235297
0.00196583 0.235237
0.00224558 0.235169
0.00256513 0.235092
0.00293016 0.235003
0.00334713 0.234902
0.00382344 0.234787
0.00436752 0.234655
0.00498904 0.234504
0.005699 0.234332
0.00650998 0.234136
0.00743638 0.233913
0.0084946 0.233658
0.00970341 0.233367
0.0110842 0.233035
0.0126616 0.232656
0.0144634 0.232225
0.0165215 0.231733
0.0188726 0.231173
0.0215582 0.230536
0.0246261 0.22981
0.0281304 0.228985
0.0321335 0.228046
0.0367062 0.22698
0.0419296 0.225769
0.0478964 0.224396
0.0547122 0.22284
0.0624979 0.221079
0.0713916 0.219088
0.0815509 0.21684
0.0931558 0.214308
0.106412 0.211459
0.121555 0.208262
0.138853 0.204681
0.158612 0.200684
0.181183 0.196234
0.206966 0.191297
0.236418 0.185844
0.270061 0.179845
0.308492 0.173281
0.352391 0.166137
0.402538 0.158414
0.45982 0.150121
0.525254 0.141289
0.6 0.131964
0.685382 0.122215
0.782914 0.112134
0.894326 0.101833
1.02159 0.0914445
1.16697 0.0811188
1.33303 0.0710154
1.52273 0.0612972
1.73942 0.0521207
1.98694 0.0436264
2.26969 0.0359288
2.59267 0.0291086
2.96162 0.0232069
3.38307 0.0182235
3.86449 0.0141184
4.41442 0.0108182
5.04261 0.0082253
5.76019 0.00622853
6.57989 0.00471488
7.51623 0.0035789
8.58581 0.0027295
9.80761 0.00209303
11.2033 0.00161319
12.7975 0.00124863
14.6187 0.00096954
16.6989 0.000754509
19.0753 0.000587986
21.7897 0.000458602
24.8905 0.000357971
28.4325 0.000279751
32.4785 0.000218894
37.1004 0.000171321
42.3799 0.000133983
48.4107 0.000104736
55.2997 8.20346e-05
63.169 6.42573e-05
72.1582 5.02406e-05
82.4266 3.94187e-05
94.1562 3.07874e-05
107.555 2.40437e-05
122.86 1.89775e-05
140.344 1.47416e-05
160.315 1.15801e-05
183.129 9.10708e-06
209.188 7.02574e-06
238.957 5.53793e-06
272.961 4.22116e-06
311.804 3.32249e-06
356.175 2.58287e-06
406.86 2.12317e-06
464.758 1.83141e-06
530.895 1.66531e-06
606.443 1.60204e-06
692.742 1.4282e-06
791.321 1.16287e-06
903.929 8.04278e-07
1032.56 3.85651e-07
1179.5 7.53793e-08
1347.35 -2.76722e-07
1539.08 -3.03222e-07
1758.09 -4.92577e-07
2008.28 -3.54269e-07
2294.06 -3.39298e-07
2620.51 -3.43374e-07
2993.42 -1.02303e-07
3419.4 -3.22166e-07
3905.99 -2.76795e-08
4461.83 -1.84669e-07
5096.76 -1.40589e-07
5822.05 1.70126e-08
6650.54 -2.24677e-07
7596.94 1.39724e-07
8678.01 -1.62734e-07
9912.92 1.10439e-07
11323.6 -4.9795e-08
12934.9 8.75013e-09
14775.6 3.75193e-09
16878.3 2.90017e-09
19280.1 2.87827e-08
22023.7 2.1597e-08
25157.8 1.6949e-08
28737.8 4.6975e-09
32827.3 -1.88637e-08
37498.7 -4.27098e-09
42835 -2.13624e-08
48930.5 3.44278e-09
55893.5 6.51359e-09
63847.3 -4.70995e-09
72933 5.70642e-09
83311.7 -3.49326e-09
95167.2 -8.38009e-11
108710 2.11425e-09
124180 -5.1818e-10
141851 -7.50591e-10
162037 -2.09512e-09
185095 7.1064e-10
211435 -2.94129e-09
241523 -8.66686e-10
275892 -2.31463e-10
315153 -1.39238e-09
360000 -1.5114e-09


==> datafiles/kovp/BK-Pb85-005.dat <==
0 0.221827
1e-06 0.221827
1.1423e-06 0.221827
1.30486e-06 0.221826
1.49054e-06 0.221826
1.70265e-06 0.221826
1.94495e-06 0.221826
2.22172e-06 0.221826
2.53788e-06 0.221826
2.89903e-06 0.221826
3.31157e-06 0.221826
3.78282e-06 0.221826
4.32112e-06 0.221826
4.93603e-06 0.221826
5.63845e-06 0.221825
6.44082e-06 0.221825
7.35737e-06 0.221825
8.40435e-06 0.221825
9.60032e-06 0.221825
1.09665e-05 0.221824
1.2527e-05 0.221824
1.43097e-05 0.221823
1.6346e-05 0.221823
1.86721e-05 0.221822
2.13292e-05 0.221822
2.43644e-05 0.221821
2.78316e-05 0.22182
3.17921e-05 0.221819
3.63162e-05 0.221818
4.14842e-05 0.221817
4.73875e-05 0.221816
5.41309e-05 0.221814
6.18339e-05 0.221812
7.06331e-05 0.22181
8.06845e-05 0.221808
9.21661e-05 0.221805
0.000105282 0.221802
0.000120264 0.221799
0.000137378 0.221795
0.000156927 0.22179
0.000179258 0.221785
0.000204767 0.221779
0.000233906 0.221772
0.000267192 0.221765
0.000305214 0.221756
0.000348647 0.221746
0.000398261 0.221734
0.000454935 0.221721
0.000519674 0.221706
0.000593626 0.221689
0.000678101 0.221669
0.000774597 0.221647
0.000884824 0.221621
0.00101074 0.221592
0.00115457 0.221559
0.00131887 0.221521
0.00150655 0.221477
0.00172094 0.221427
0.00196583 0.221371
0.00224558 0.221306
0.00256513 0.221232
0.00293016 0.221147
0.00334713 0.221051
0.00382344 0.220941
0.00436752 0.220815
0.00498904 0.220671
0.005699 0.220508
0.00650998 0.220321
0.00743638 0.220107
0.0084946 0.219864
0.00970341 0.219587
0.0110842 0.21927
0.0126616 0.218909
0.0144634 0.218498
0.0165215 0.21803
0.0188726 0.217496
0.0215582 0.216889
0.0246261 0.216197
0.0281304 0.215411
0.0321335 0.214517
0.0367062 0.213502
0.0419296 0.21235
0.0478964 0.211043
0.0547122 0.209563
0.0624979 0.207888
0.0713916 0.205995
0.0815509 0.20386
0.0931558 0.201455
0.106412 0.198752
0.121555 0.19572
0.138853 0.192327
0.158612 0.188542
0.181183 0.184333
0.206966 0.17967
0.236418 0.174524
0.270061 0.168871
0.308492 0.162694
0.352391 0.155983
0.402538 0.148739
0.45982 0.140976
0.525254 0.132724
0.6 0.124031
0.685382 0.114962
0.782914 0.105604
0.894326 0.0960621
1.02159 0.0864592
1.16697 0.0769308
1.33303 0.0676207
1.52273 0.058673
1.73942 0.0502245
1.98694 0.0423959
2.26969 0.0352843
2.59267 0.0289565
2.96162 0.0234451
3.38307 0.0187478
3.86449 0.0148293
4.41442 0.0116273
5.04261 0.00905966
5.76019 0.0070337
6.57989 0.00545489
7.51623 0.00423434
8.58581 0.00329405
9.80761 0.00256942
11.2033 0.00200936
12.7975 0.00157479
14.6187 0.00123624
16.6989 0.000971561
19.0753 0.000764022
21.7897 0.000600997
24.8905 0.000472905
28.4325 0.00037235
32.4785 0.000293374
37.1004 0.000231143
42.3799 0.000181981
48.4107 0.000143202
55.2997 0.000112826
63.169 8.88871e-05
72.1582 6.99211e-05
82.4266 5.51287e-05
94.1562 4.3327e-05
107.555 3.4039e-05
122.86 2.69367e-05
140.344 2.10839e-05
160.315 1.6622e-05
183.129 1.3117e-05
209.188 1.02132e-05
238.957 8.06683e-06
272.961 6.23075e-06
311.804 4.91477e-06
356.175 3.85553e-06
406.86 3.1354e-06
464.758 2.63967e-06
530.895 2.29387e-06
606.443 2.08765e-06
692.742 1.80119e-06
791.321 1.45269e-06
903.929 1.04169e-06
1032.56 5.83114e-07
1179.5 2.53924e-07
1347.35 -1.26193e-07
1539.08 -1.71381e-07
1758.09 -3.82541e-07
2008.28 -2.68784e-07
2294.06 -2.72174e-07
2620.51 -2.8571e-07
2993.42 -7.49365e-08
3419.4 -2.75294e-07
3905.99 -2.20366e-08
4461.83 -1.55657e-07
5096.76 -1.30518e-07
5822.05 2.20727e-08
6650.54 -2.06623e-07
7596.94 1.3361e-07
8678.01 -1.50289e-07
9912.92 1.09536e-07
11323.6 -4.30777e-08
12934.9 1.30732e-08
14775.6 6.74127e-09
16878.3 3.06653e-09
19280.1 2.73245e-08
22023.7 1.68901e-08
25157.8 1.9876e-08
28737.8 2.15996e-09
32827.3 -1.54484e-08
37498.7 -4.31578e-09
42835 -1.98008e-08
48930.5 3.63886e-09
55893.5 5.93175e-09
63847.3 -3.24214e-09
72933 5.1711e-09
83311.7 -3.13961e-09
95167.2 -6.72986e-10
108710 1.91524e-09
124180 -3.06252e-10
141851 -6.60664e-10
162037 -1.94023e-09
185095 7.69213e-10
211435 -2.99143e-09
241523 -9.88477e-10
275892 -3.62347e-10
315153 -1.3666e-09
360000 -1.48633e-09


==> datafiles/kovp/BK-Pb85-006.dat <==
0 0.205903
1e-06 0.205903
1.1423e-06 0.205903
1.30486e-06 0.205903
1.49054e-06 0.205903
1.70265e-06 0.205903
1.94495e-06 0.205903
2.22172e-06 0.205903
2.53788e-06 0.205903
2.89903e-06 0.205903
3.31157e-06 0.205903
3.78282e-06 0.205903
4.32112e-06 0.205903
4.93603e-06 0.205903
5.63845e-06 0.205902
6.44082e-06 0.205902
7.35737e-06 0.205902
8.40435e-06 0.205902
9.60032e-06 0.205902
1.09665e-05 0.205901
1.2527e-05 0.205901
1.43097e-05 0.205901
1.6346e-05 0.2059
1.86721e-05 0.2059
2.13292e-05 0.205899
2.43644e-05 0.205898
2.78316e-05 0.205898
3.17921e-05 0.205897
3.63162e-05 0.205896
4.14842e-05 0.205895
4.73875e-05 0.205893
5.41309e-05 0.205892
6.18339e-05 0.20589
7.06331e-05 0.205888
8.06845e-05 0.205886
9.21661e-05 0.205884
0.000105282 0.205881
0.000120264 0.205878
0.000137378 0.205874
0.000156927 0.20587
0.000179258 0.205865
0.000204767 0.20586
0.000233906 0.205853
0.000267192 0.205846
0.000305214 0.205838
0.000348647 0.205829
0.000398261 0.205818
0.000454935 0.205806
0.000519674 0.205792
0.000593626 0.205776
0.000678101 0.205758
0.000774597 0.205737
0.000884824 0.205713
0.00101074 0.205686
0.00115457 0.205655
0.00131887 0.20562
0.00150655 0.205579
0.00172094 0.205533
0.00196583 0.20548
0.00224558 0.20542
0.00256513 0.205352
0.00293016 0.205273
0.00334713 0.205184
0.00382344 0.205081
0.00436752 0.204965
0.00498904 0.204832
0.005699 0.20468
0.00650998 0.204506
0.00743638 0.204308
0.0084946 0.204083
0.00970341 0.203825
0.0110842 0.203532
0.0126616 0.203197
0.0144634 0.202816
0.0165215 0.202381
0.0188726 0.201886
0.0215582 0.201323
0.0246261 0.200682
0.0281304 0.199953
0.0321335 0.199124
0.0367062 0.198183
0.0419296 0.197115
0.0478964 0.195905
0.0547122 0.194533
0.0624979 0.192982
0.0713916 0.19123
0.0815509 0.189254
0.0931558 0.187028
0.106412 0.184528
0.121555 0.181725
0.138853 0.17859
0.158612 0.175094
0.181183 0.171209
0.206966 0.166907
0.236418 0.162164
0.270061 0.156957
0.308492 0.151273
0.352391 0.145103
0.402538 0.13845
0.45982 0.131327
0.525254 0.123764
0.6 0.115804
0.685382 0.107508
0.782914 0.0989561
0.894326 0.090243
1.02159 0.0814788
1.16697 0.0727847
1.33303 0.0642877
1.52273 0.0561143
1.73942 0.0483838
1.98694 0.0412009
2.26969 0.0346492
2.59267 0.0287861
2.96162 0.0236401
3.38307 0.01921
3.86449 0.0154674
4.41442 0.0123612
5.04261 0.00982414
5.76019 0.00777981
6.57989 0.00614967
7.51623 0.00485896
8.58581 0.00384087
9.80761 0.00303872
11.2033 0.00240632
12.7975 0.00190703
14.6187 0.00151218
16.6989 0.00119941
19.0753 0.000951326
21.7897 0.000754425
24.8905 0.000598208
28.4325 0.000474412
32.4785 0.000376311
37.1004 0.000298406
42.3799 0.000236449
48.4107 0.00018724
55.2997 0.000148371
63.169 0.000117543
72.1582 9.29978e-05
82.4266 7.36831e-05
94.1562 5.82416e-05
107.555 4.60121e-05
122.86 3.65298e-05
140.344 2.87781e-05
160.315 2.27781e-05
183.129 1.80409e-05
209.188 1.41547e-05
238.957 1.12132e-05
272.961 8.74796e-06
311.804 6.92069e-06
356.175 5.46099e-06
406.86 4.41262e-06
464.758 3.65359e-06
530.895 3.08413e-06
606.443 2.69699e-06
692.742 2.27437e-06
791.321 1.8251e-06
903.929 1.34951e-06
1032.56 8.44048e-07
1179.5 4.84362e-07
1347.35 7.47626e-08
1539.08 -2.52898e-09
1758.09 -2.36626e-07
2008.28 -1.56418e-07
2294.06 -1.83764e-07
2620.51 -2.08706e-07
2993.42 -3.4625e-08
3419.4 -2.17305e-07
3905.99 -5.68834e-09
4461.83 -1.21176e-07
5096.76 -1.12263e-07
5822.05 3.10456e-08
6650.54 -1.84594e-07
7596.94 1.30449e-07
8678.01 -1.35839e-07
9912.92 1.10205e-07
11323.6 -3.49911e-08
12934.9 1.80505e-08
14775.6 1.0119e-08
16878.3 4.12962e-09
19280.1 2.61454e-08
22023.7 1.29585e-08
25157.8 2.26779e-08
28737.8 -6.17573e-11
32827.3 -1.20416e-08
37498.7 -4.36786e-09
42835 -1.79526e-08
48930.5 4.00754e-09
55893.5 5.38916e-09
63847.3 -1.80209e-09
72933 4.65122e-09
83311.7 -2.71692e-09
95167.2 -1.18378e-09
108710 1.70987e-09
124180 -1.31038e-10
141851 -5.53045e-10
162037 -1.75761e-09
185095 8.02812e-10
211435 -3.00584e-09
241523 -1.10203e-09
275892 -4.83366e-10
315153 -1.33112e-09
360000 -1.45794e-09


==> datafiles/kovp/BK-Pb85-007.dat <==
0 0.188469
1e-06 0.188469
1.1423e-06 0.188469
1.30486e-06 0.188469
1.49054e-06 0.188469
1.70265e-06 0.188469
1.94495e-06 0.188469
2.22172e-06 0.188469
2.53788e-06 0.188469
2.89903e-06 0.188469
3.31157e-06 0.188469
3.78282e-06 0.188469
4.32112e-06 0.188468
4.93603e-06 0.188468
5.63845e-06 0.188468
6.44082e-06 0.188468
7.35737e-06 0.188468
8.40435e-06 0.188468
9.60032e-06 0.188467
1.09665e-05 0.188467
1.2527e-05 0.188467
1.43097e-05 0.188466
1.6346e-05 0.188466
1.86721e-05 0.188466
2.13292e-05 0.188465
2.43644e-05 0.188465
2.78316e-05 0.188464
3.17921e-05 0.188463
3.63162e-05 0.188462
4.14842e-05 0.188461
4.73875e-05 0.18846
5.41309e-05 0.188459
6.18339e-05 0.188457
7.06331e-05 0.188455
8.06845e-05 0.188454
9.21661e-05 0.188451
0.000105282 0.188449
0.000120264 0.188446
0.000137378 0.188442
0.000156927 0.188439
0.000179258 0.188434
0.000204767 0.188429
0.000233906 0.188424
0.000267192 0.188417
0.000305214 0.18841
0.000348647 0.188401
0.000398261 0.188392
0.000454935 0.188381
0.000519674 0.188368
0.000593626 0.188354
0.000678101 0.188337
0.000774597 0.188318
0.000884824 0.188297
0.00101074 0.188273
0.00115457 0.188245
0.00131887 0.188213
0.00150655 0.188176
0.00172094 0.188134
0.00196583 0.188087
0.00224558 0.188033
0.00256513 0.187971
0.00293016 0.1879
0.00334713 0.187819
0.00382344 0.187727
0.00436752 0.187621
0.00498904 0.187501
0.005699 0.187364
0.00650998 0.187207
0.00743638 0.187028
0.0084946 0.186825
0.00970341 0.186592
0.0110842 0.186327
0.0126616 0.186025
0.0144634 0.18568
0.0165215 0.185288
0.0188726 0.184841
0.0215582 0.184332
0.0246261 0.183753
0.0281304 0.183095
0.0321335 0.182347
0.0367062 0.181498
0.0419296 0.180534
0.0478964 0.179441
0.0547122 0.178203
0.0624979 0.176804
0.0713916 0.175222
0.0815509 0.173439
0.0931558 0.171432
0.106412 0.169177
0.121555 0.166649
0.138853 0.163823
0.158612 0.160672
0.181183 0.157172
0.206966 0.153296
0.236418 0.149024
0.270061 0.144336
0.308492 0.13922
0.352391 0.133668
0.402538 0.127682
0.45982 0.121277
0.525254 0.114475
0.6 0.107318
0.685382 0.0998592
0.782914 0.092168
0.894326 0.0843285
1.02159 0.076437
1.16697 0.0685995
1.33303 0.0609266
1.52273 0.0535285
1.73942 0.0465089
1.98694 0.039959
2.26969 0.0339521
2.59267 0.0285393
2.96162 0.0237474
3.38307 0.0195783
3.86449 0.0160114
4.41442 0.0130069
5.04261 0.0105113
5.76019 0.0084627
6.57989 0.00679659
7.51623 0.00545059
8.58581 0.00436782
9.80761 0.0034988
11.2033 0.00280203
12.7975 0.00224353
14.6187 0.00179586
16.6989 0.00143695
19.0753 0.00114916
21.7897 0.000918453
24.8905 0.000733691
28.4325 0.00058594
32.4785 0.000467845
37.1004 0.000373341
42.3799 0.000297671
48.4107 0.000237158
55.2997 0.000188985
63.169 0.000150535
72.1582 0.000119763
82.4266 9.5354e-05
94.1562 7.57776e-05
107.555 6.01831e-05
122.86 4.7954e-05
140.344 3.79958e-05
160.315 3.01981e-05
183.129 2.4009e-05
209.188 1.89605e-05
238.957 1.50716e-05
272.961 1.18519e-05
311.804 9.40717e-06
356.175 7.45593e-06
406.86 6.00389e-06
464.758 4.91666e-06
530.895 4.07475e-06
606.443 3.4652e-06
692.742 2.87782e-06
791.321 2.30483e-06
903.929 1.74646e-06
1032.56 1.18128e-06
1179.5 7.75363e-07
1347.35 3.30078e-07
1539.08 2.06722e-07
1758.09 -5.4328e-08
2008.28 -1.60492e-08
2294.06 -7.32065e-08
2620.51 -1.12199e-07
2993.42 1.97075e-08
3419.4 -1.4757e-07
3905.99 2.13668e-08
4461.83 -7.99702e-08
5096.76 -8.64596e-08
5822.05 4.49381e-08
6650.54 -1.58629e-07
7596.94 1.30775e-07
8678.01 -1.18924e-07
9912.92 1.12699e-07
11323.6 -2.51429e-08
12934.9 2.38697e-08
14775.6 1.42143e-08
16878.3 6.19901e-09
19280.1 2.54656e-08
22023.7 9.87773e-09
25157.8 2.55536e-08
28737.8 -1.85e-09
32827.3 -8.57058e-09
37498.7 -4.32279e-09
42835 -1.58645e-08
48930.5 4.54533e-09
55893.5 4.90178e-09
63847.3 -3.41139e-10
72933 4.13841e-09
83311.7 -2.21498e-09
95167.2 -1.6244e-09
108710 1.52535e-09
124180 2.85696e-11
141851 -4.27693e-10
162037 -1.55129e-09
185095 8.20808e-10
211435 -2.98154e-09
241523 -1.20748e-09
275892 -5.93111e-10
315153 -1.28982e-09
360000 -1.42359e-09


==> datafiles/kovp/BK-Pb85-008.dat <==
0 0.170074
1e-06 0.170074
1.1423e-06 0.170074
1.30486e-06 0.170074
1.49054e-06 0.170073
1.70265e-06 0.170073
1.94495e-06 0.170073
2.22172e-06 0.170073
2.53788e-06 0.170073
2.89903e-06 0.170073
3.31157e-06 0.170073
3.78282e-06 0.170073
4.32112e-06 0.170073
4.93603e-06 0.170073
5.63845e-06 0.170073
6.44082e-06 0.170073
7.35737e-06 0.170072
8.40435e-06 0.170072
9.60032e-06 0.170072
1.09665e-05 0.170072
1.2527e-05 0.170072
1.43097e-05 0.170071
1.6346e-05 0.170071
1.86721e-05 0.170071
2.13292e-05 0.17007
2.43644e-05 0.17007
2.78316e-05 0.170069
3.17921e-05 0.170068
3.63162e-05 0.170068
4.14842e-05 0.170067
4.73875e-05 0.170066
5.41309e-05 0.170064
6.18339e-05 0.170063
7.06331e-05 0.170062
8.06845e-05 0.17006
9.21661e-05 0.170058
0.000105282 0.170056
0.000120264 0.170053
0.000137378 0.17005
0.000156927 0.170047
0.000179258 0.170043
0.000204767 0.170039
0.000233906 0.170034
0.000267192 0.170028
0.000305214 0.170021
0.000348647 0.170014
0.000398261 0.170006
0.000454935 0.169996
0.000519674 0.169985
0.000593626 0.169972
0.000678101 0.169958
0.000774597 0.169941
0.000884824 0.169922
0.00101074 0.169901
0.00115457 0.169876
0.00131887 0.169848
0.00150655 0.169816
0.00172094 0.169779
0.00196583 0.169737
0.00224558 0.16969
0.00256513 0.169635
0.00293016 0.169573
0.00334713 0.169502
0.00382344 0.169421
0.00436752 0.169328
0.00498904 0.169222
0.005699 0.169101
0.00650998 0.168964
0.00743638 0.168807
0.0084946 0.168627
0.00970341 0.168423
0.0110842 0.16819
0.0126616 0.167924
0.0144634 0.167621
0.0165215 0.167276
0.0188726 0.166883
0.0215582 0.166435
0.0246261 0.165926
0.0281304 0.165347
0.0321335 0.164689
0.0367062 0.163942
0.0419296 0.163095
0.0478964 0.162133
0.0547122 0.161045
0.0624979 0.159814
0.0713916 0.158423
0.0815509 0.156855
0.0931558 0.15509
0.106412 0.153106
0.121555 0.150883
0.138853 0.148396
0.158612 0.145625
0.181183 0.142545
0.206966 0.139135
0.236418 0.135376
0.270061 0.13125
0.308492 0.126746
0.352391 0.121857
0.402538 0.116584
0.45982 0.110938
0.525254 0.104941
0.6 0.098624
0.685382 0.0920349
0.782914 0.0852323
0.894326 0.0782878
1.02159 0.0712839
1.16697 0.0643111
1.33303 0.0574646
1.52273 0.0508391
1.73942 0.0445243
1.98694 0.0385999
2.26969 0.0331306
2.59267 0.0281632
2.96162 0.0237242
3.38307 0.0198198
3.86449 0.0164371
4.41442 0.0135471
5.04261 0.0111086
5.76019 0.00907295
6.57989 0.00738823
7.51623 0.00600308
8.58581 0.00486957
9.80761 0.003945
11.2033 0.0031925
12.7975 0.00258101
14.6187 0.00208469
16.6989 0.00168222
19.0753 0.0013561
21.7897 0.00109213
24.8905 0.000878772
28.4325 0.000706636
32.4785 0.00056789
37.1004 0.000456013
42.3799 0.000365809
48.4107 0.000293182
55.2997 0.000234929
63.169 0.000188138
72.1582 0.00015049
82.4266 0.000120405
94.1562 9.61808e-05
107.555 7.67765e-05
122.86 6.14132e-05
140.344 4.89183e-05
160.315 3.90415e-05
183.129 3.11612e-05
209.188 2.47509e-05
238.957 1.97457e-05
272.961 1.56304e-05
311.804 1.24492e-05
356.175 9.90484e-06
406.86 7.96501e-06
464.758 6.47803e-06
530.895 5.30824e-06
606.443 4.42957e-06
692.742 3.64251e-06
791.321 2.9172e-06
903.929 2.25236e-06
1032.56 1.60958e-06
1179.5 1.13876e-06
1347.35 6.47455e-07
1539.08 4.63685e-07
1758.09 1.68902e-07
2008.28 1.5668e-07
2294.06 6.33174e-08
2620.51 6.2061e-09
2993.42 9.10764e-08
3419.4 -6.42168e-08
3905.99 6.06676e-08
4461.83 -3.0288e-08
5096.76 -5.24287e-08
5822.05 6.4927e-08
6650.54 -1.27892e-07
7596.94 1.35184e-07
8678.01 -9.87252e-08
9912.92 1.17295e-07
11323.6 -1.31122e-08
12934.9 3.07876e-08
14775.6 1.93364e-08
16878.3 9.43418e-09
19280.1 2.55037e-08
22023.7 7.80067e-09
25157.8 2.8618e-08
28737.8 -3.06887e-09
32827.3 -4.94341e-09
37498.7 -4.06768e-09
42835 -1.35257e-08
48930.5 5.25975e-09
55893.5 4.49743e-09
63847.3 1.17431e-09
72933 3.64376e-09
83311.7 -1.62196e-09
95167.2 -1.98669e-09
108710 1.38116e-09
124180 1.86418e-10
141851 -2.8062e-10
162037 -1.32158e-09
185095 8.2843e-10
211435 -2.91281e-09
241523 -1.30148e-09
275892 -6.89496e-10
315153 -1.24352e-09
360000 -1.38058e-09


==> datafiles/kovp/BK-Pb85-009.dat <==
0 0.151269
1e-06 0.151269
1.1423e-06 0.151269
1.30486e-06 0.151269
1.49054e-06 0.151269
1.70265e-06 0.151269
1.94495e-06 0.151269
2.22172e-06 0.151269
2.53788e-06 0.151269
2.89903e-06 0.151269
3.31157e-06 0.151269
3.78282e-06 0.151269
4.32112e-06 0.151269
4.93603e-06 0.151268
5.63845e-06 0.151268
6.44082e-06 0.151268
7.35737e-06 0.151268
8.40435e-06 0.151268
9.60032e-06 0.151268
1.09665e-05 0.151268
1.2527e-05 0.151267
1.43097e-05 0.151267
1.6346e-05 0.151267
1.86721e-05 0.151266
2.13292e-05 0.151266
2.43644e-05 0.151266
2.78316e-05 0.151265
3.17921e-05 0.151264
3.63162e-05 0.151264
4.14842e-05 0.151263
4.73875e-05 0.151262
5.41309e-05 0.151261
6.18339e-05 0.15126
7.06331e-05 0.151259
8.06845e-05 0.151257
9.21661e-05 0.151256
0.000105282 0.151254
0.000120264 0.151252
0.000137378 0.151249
0.000156927 0.151246
0.000179258 0.151243
0.000204767 0.151239
0.000233906 0.151235
0.000267192 0.15123
0.000305214 0.151224
0.000348647 0.151218
0.000398261 0.151211
0.000454935 0.151202
0.000519674 0.151193
0.000593626 0.151182
0.000678101 0.15117
0.000774597 0.151156
0.000884824 0.151139
0.00101074 0.151121
0.00115457 0.1511
0.00131887 0.151076
0.00150655 0.151048
0.00172094 0.151017
0.00196583 0.150981
0.00224558 0.15094
0.00256513 0.150894
0.00293016 0.15084
0.00334713 0.150779
0.00382344 0.15071
0.00436752 0.15063
0.00498904 0.15054
0.005699 0.150436
0.00650998 0.150318
0.00743638 0.150184
0.0084946 0.15003
0.00970341 0.149855
0.0110842 0.149655
0.0126616 0.149428
0.0144634 0.149168
0.0165215 0.148873
0.0188726 0.148536
0.0215582 0.148153
0.0246261 0.147717
0.0281304 0.147221
0.0321335 0.146657
0.0367062 0.146017
0.0419296 0.14529
0.0478964 0.144466
0.0547122 0.143533
0.0624979 0.142478
0.0713916 0.141286
0.0815509 0.139941
0.0931558 0.138427
0.106412 0.136726
0.121555 0.134818
0.138853 0.132684
0.158612 0.130305
0.181183 0.127659
0.206966 0.12473
0.236418 0.121498
0.270061 0.117949
0.308492 0.114072
0.352391 0.10986
0.402538 0.105314
0.45982 0.10044
0.525254 0.0952561
0.6 0.089788
0.685382 0.0840737
0.782914 0.0781617
0.894326 0.0721113
1.02159 0.0659911
1.16697 0.0598771
1.33303 0.0538493
1.52273 0.0479882
1.73942 0.0423707
1.98694 0.037066
2.26969 0.0321318
2.59267 0.0276113
2.96162 0.0235313
3.38307 0.0199022
3.86449 0.0167183
4.41442 0.0139605
5.04261 0.011599
5.76019 0.00959668
6.57989 0.00791296
7.51623 0.00650646
8.58581 0.00533757
9.80761 0.00437001
11.2033 0.0035716
12.7975 0.00291443
14.6187 0.00237466
16.6989 0.0019321
19.0753 0.00156983
21.7897 0.00127377
24.8905 0.00103229
28.4325 0.000835754
32.4785 0.000676013
37.1004 0.000546221
42.3799 0.000440831
48.4107 0.000355392
55.2997 0.00028636
63.169 0.000230554
72.1582 0.000185402
82.4266 0.000149066
94.1562 0.000119678
107.555 9.60079e-05
122.86 7.71086e-05
140.344 6.17285e-05
160.315 4.94726e-05
183.129 3.96438e-05
209.188 3.16534e-05
238.957 2.53465e-05
272.961 2.01793e-05
311.804 1.61295e-05
356.175 1.28794e-05
406.86 1.03582e-05
464.758 8.39239e-06
530.895 6.83155e-06
606.443 5.63078e-06
692.742 4.60203e-06
791.321 3.6898e-06
903.929 2.88931e-06
1032.56 2.14608e-06
1179.5 1.58894e-06
1347.35 1.03731e-06
1539.08 7.78121e-07
1758.09 4.40102e-07
2008.28 3.68088e-07
2294.06 2.31376e-07
2620.51 1.50339e-07
2993.42 1.83672e-07
3419.4 3.54756e-08
3905.99 1.14714e-07
4461.83 3.00224e-08
5096.76 -8.72346e-09
5822.05 9.24328e-08
6650.54 -9.11059e-08
7596.94 1.44468e-07
8678.01 -7.42524e-08
9912.92 1.244e-07
11323.6 1.57802e-09
12934.9 3.91495e-08
14775.6 2.58269e-08
16878.3 1.40545e-08
19280.1 2.65132e-08
22023.7 6.94817e-09
25157.8 3.19687e-08
28737.8 -3.55145e-09
32827.3 -1.06146e-09
37498.7 -3.47742e-09
42835 -1.0897e-08
48930.5 6.17255e-09
55893.5 4.21741e-09
63847.3 2.77069e-09
72933 3.19291e-09
83311.7 -9.23651e-10
95167.2 -2.25146e-09
108710 1.29569e-09
124180 3.54173e-10
141851 -1.05435e-10
162037 -1.06646e-09
185095 8.29884e-10
211435 -2.79232e-09
241523 -1.37866e-09
275892 -7.69125e-10
315153 -1.1915e-09
360000 -1.32611e-09


==> datafiles/kovp/BK-Pb85-010.dat <==
0 0.132582
1e-06 0.132582
1.1423e-06 0.132582
1.30486e-06 0.132582
1.49054e-06 0.132582
1.70265e-06 0.132582
1.94495e-06 0.132582
2.22172e-06 0.132582
2.53788e-06 0.132582
2.89903e-06 0.132582
3.31157e-06 0.132582
3.78282e-06 0.132582
4.32112e-06 0.132582
4.93603e-06 0.132582
5.63845e-06 0.132582
6.44082e-06 0.132582
7.35737e-06 0.132582
8.40435e-06 0.132582
9.60032e-06 0.132581
1.09665e-05 0.132581
1.2527e-05 0.132581
1.43097e-05 0.132581
1.6346e-05 0.132581
1.86721e-05 0.13258
2.13292e-05 0.13258
2.43644e-05 0.13258
2.78316e-05 0.132579
3.17921e-05 0.132579
3.63162e-05 0.132578
4.14842e-05 0.132577
4.73875e-05 0.132577
5.41309e-05 0.132576
6.18339e-05 0.132575
7.06331e-05 0.132574
8.06845e-05 0.132573
9.21661e-05 0.132571
0.000105282 0.13257
0.000120264 0.132568
0.000137378 0.132566
0.000156927 0.132563
0.000179258 0.132561
0.000204767 0.132557
0.000233906 0.132554
0.000267192 0.13255
0.000305214 0.132545
0.000348647 0.13254
0.000398261 0.132534
0.000454935 0.132527
0.000519674 0.132519
0.000593626 0.13251
0.000678101 0.1325
0.000774597 0.132488
0.000884824 0.132474
0.00101074 0.132459
0.00115457 0.132441
0.00131887 0.132421
0.00150655 0.132398
0.00172094 0.132372
0.00196583 0.132342
0.00224558 0.132308
0.00256513 0.132269
0.00293016 0.132225
0.00334713 0.132174
0.00382344 0.132116
0.00436752 0.13205
0.00498904 0.131974
0.005699 0.131888
0.00650998 0.13179
0.00743638 0.131677
0.0084946 0.131549
0.00970341 0.131403
0.0110842 0.131236
0.0126616 0.131046
0.0144634 0.13083
0.0165215 0.130583
0.0188726 0.130302
0.0215582 0.129983
0.0246261 0.129619
0.0281304 0.129205
0.0321335 0.128734
0.0367062 0.128199
0.0419296 0.127593
0.0478964 0.126905
0.0547122 0.126126
0.0624979 0.125244
0.0713916 0.124248
0.0815509 0.123124
0.0931558 0.121858
0.106412 0.120434
0.121555 0.118838
0.138853 0.117052
0.158612 0.115058
0.181183 0.112841
0.206966 0.110383
0.236418 0.10767
0.270061 0.104688
0.308492 0.101426
0.352391 0.0978785
0.402538 0.0940433
0.45982 0.0899253
0.525254 0.0855364
0.6 0.080897
0.685382 0.0760364
0.782914 0.070993
0.894326 0.0658143
1.02159 0.0605558
1.16697 0.0552796
1.33303 0.0500517
1.52273 0.0449392
1.73942 0.0400073
1.98694 0.0353155
2.26969 0.0309149
2.59267 0.0268455
2.96162 0.0231342
3.38307 0.019795
3.86449 0.0168286
4.41442 0.0142244
5.04261 0.0119626
5.76019 0.0100166
6.57989 0.00835562
7.51623 0.00694747
8.58581 0.00576026
9.80761 0.0047639
11.2033 0.00393093
12.7975 0.00323683
14.6187 0.00266012
16.6989 0.00218214
19.0753 0.00178688
21.7897 0.00146076
24.8905 0.00119234
28.4325 0.000971935
32.4785 0.000791295
37.1004 0.000643382
42.3799 0.000522406
48.4107 0.000423642
55.2997 0.000343262
63.169 0.000277857
72.1582 0.000224631
82.4266 0.000181505
94.1562 0.000146453
107.555 0.000118064
122.86 9.52231e-05
140.344 7.65998e-05
160.315 6.16521e-05
183.129 4.96029e-05
209.188 3.97988e-05
238.957 3.19899e-05
272.961 2.56001e-05
311.804 2.05365e-05
356.175 1.64572e-05
406.86 1.32512e-05
464.758 1.07195e-05
530.895 8.69614e-06
606.443 7.11333e-06
692.742 5.79336e-06
791.321 4.65327e-06
903.929 3.68224e-06
1032.56 2.81061e-06
1179.5 2.14271e-06
1347.35 1.51244e-06
1539.08 1.16171e-06
1758.09 7.68209e-07
2008.28 6.25993e-07
2294.06 4.37826e-07
2620.51 3.25182e-07
2993.42 3.02578e-07
3419.4 1.54954e-07
3905.99 1.86752e-07
4461.83 1.03515e-07
5096.76 4.66646e-08
5822.05 1.29178e-07
6650.54 -4.67201e-08
7596.94 1.59683e-07
8678.01 -4.44066e-08
9912.92 1.34623e-07
11323.6 1.94811e-08
12934.9 4.94126e-08
14775.6 3.40911e-08
16878.3 2.03508e-08
19280.1 2.88052e-08
22023.7 7.60573e-09
25157.8 3.57226e-08
28737.8 -3.09285e-09
32827.3 3.1787e-09
37498.7 -2.41152e-09
42835 -7.92031e-09
48930.5 7.32261e-09
55893.5 4.1192e-09
63847.3 4.47224e-09
72933 2.82556e-09
83311.7 -1.02925e-10
95167.2 -2.39034e-09
108710 1.28954e-09
124180 5.44122e-10
141851 1.06294e-10
162037 -7.82036e-10
185095 8.30212e-10
211435 -2.61181e-09
241523 -1.43215e-09
275892 -8.26904e-10
315153 -1.13202e-09
360000 -1.25729e-09


==> datafiles/kovp/BK-Pb85-011.dat <==
0 0.114491
1e-06 0.114491
1.1423e-06 0.114491
1.30486e-06 0.114491
1.49054e-06 0.114491
1.70265e-06 0.114491
1.94495e-06 0.11449
2.22172e-06 0.11449
2.53788e-06 0.11449
2.89903e-06 0.11449
3.31157e-06 0.11449
3.78282e-06 0.11449
4.32112e-06 0.11449
4.93603e-06 0.11449
5.63845e-06 0.11449
6.44082e-06 0.11449
7.35737e-06 0.11449
8.40435e-06 0.11449
9.60032e-06 0.11449
1.09665e-05 0.11449
1.2527e-05 0.114489
1.43097e-05 0.114489
1.6346e-05 0.114489
1.86721e-05 0.114489
2.13292e-05 0.114489
2.43644e-05 0.114488
2.78316e-05 0.114488
3.17921e-05 0.114488
3.63162e-05 0.114487
4.14842e-05 0.114487
4.73875e-05 0.114486
5.41309e-05 0.114485
6.18339e-05 0.114485
7.06331e-05 0.114484
8.06845e-05 0.114483
9.21661e-05 0.114482
0.000105282 0.11448
0.000120264 0.114479
0.000137378 0.114477
0.000156927 0.114475
0.000179258 0.114473
0.000204767 0.11447
0.000233906 0.114467
0.000267192 0.114464
0.000305214 0.11446
0.000348647 0.114456
0.000398261 0.114451
0.000454935 0.114445
0.000519674 0.114439
0.000593626 0.114432
0.000678101 0.114423
0.000774597 0.114414
0.000884824 0.114403
0.00101074 0.11439
0.00115457 0.114376
0.00131887 0.11436
0.00150655 0.114341
0.00172094 0.11432
0.00196583 0.114296
0.00224558 0.114268
0.00256513 0.114236
0.00293016 0.1142
0.00334713 0.114159
0.00382344 0.114112
0.00436752 0.114058
0.00498904 0.113997
0.005699 0.113926
0.00650998 0.113847
0.00743638 0.113755
0.0084946 0.113651
0.00970341 0.113533
0.0110842 0.113397
0.0126616 0.113243
0.0144634 0.113067
0.0165215 0.112866
0.0188726 0.112638
0.0215582 0.112378
0.0246261 0.112082
0.0281304 0.111746
0.0321335 0.111363
0.0367062 0.110928
0.0419296 0.110435
0.0478964 0.109875
0.0547122 0.109241
0.0624979 0.108523
0.0713916 0.107711
0.0815509 0.106796
0.0931558 0.105764
0.106412 0.104603
0.121555 0.1033
0.138853 0.101842
0.158612 0.100213
0.181183 0.0983994
0.206966 0.0963874
0.236418 0.0941636
0.270061 0.0917163
0.308492 0.0890357
0.352391 0.0861152
0.402538 0.0829521
0.45982 0.0795485
0.525254 0.0759121
0.6 0.0720575
0.685382 0.0680063
0.782914 0.0637877
0.894326 0.0594385
1.02159 0.0550021
1.16697 0.0505278
1.33303 0.0460687
1.52273 0.0416796
1.73942 0.0374147
1.98694 0.0333246
2.26969 0.0294538
2.59267 0.0258388
2.96162 0.0225062
3.38307 0.0194726
3.86449 0.0167437
4.41442 0.0143163
5.04261 0.0121788
5.76019 0.0103135
6.57989 0.00869871
7.51623 0.0073103
8.58581 0.00612356
9.80761 0.00511432
11.2033 0.00425985
12.7975 0.00353924
14.6187 0.00293364
16.6989 0.00242629
19.0753 0.00200245
21.7897 0.00164936
24.8905 0.00135604
28.4325 0.00111304
32.4785 0.00091218
37.1004 0.000746401
42.3799 0.000609797
48.4107 0.000497466
55.2997 0.000405373
63.169 0.000329931
72.1582 0.000268165
82.4266 0.000217779
94.1562 0.000176609
107.555 0.000143075
122.86 0.000115901
140.344 9.36799e-05
160.315 7.57242e-05
183.129 6.11755e-05
209.188 4.93135e-05
238.957 3.97907e-05
272.961 3.19957e-05
311.804 2.57621e-05
356.175 2.07199e-05
406.86 1.67162e-05
464.758 1.35231e-05
530.895 1.09574e-05
606.443 8.92538e-06
692.742 7.25697e-06
791.321 5.84154e-06
903.929 4.65915e-06
1032.56 3.62585e-06
1179.5 2.81932e-06
1347.35 2.08799e-06
1539.08 1.62791e-06
1758.09 1.16389e-06
2008.28 9.39606e-07
2294.06 6.90668e-07
2620.51 5.36815e-07
2993.42 4.53687e-07
3419.4 2.98397e-07
3905.99 2.8071e-07
4461.83 1.93192e-07
5096.76 1.1624e-07
5822.05 1.77239e-07
6650.54 7.04046e-09
7596.94 1.82208e-07
8678.01 -7.99725e-09
9912.92 1.4882e-07
11323.6 4.12472e-08
12934.9 6.21718e-08
14775.6 4.46235e-08
16878.3 2.86984e-08
19280.1 3.27644e-08
22023.7 1.01215e-08
25157.8 4.00408e-08
28737.8 -1.44677e-09
32827.3 7.88981e-09
37498.7 -7.11058e-10
42835 -4.52178e-09
48930.5 8.76918e-09
55893.5 4.2798e-09
63847.3 6.30515e-09
72933 2.59687e-09
83311.7 8.6102e-10
95167.2 -2.36622e-09
108710 1.38729e-09
124180 7.71177e-10
141851 3.65309e-10
162037 -4.62396e-10
185095 8.36703e-10
211435 -2.36266e-09
241523 -1.45376e-09
275892 -8.558e-10
315153 -1.06245e-09
360000 -1.17118e-09


==> datafiles/kovp/BK-Pb85-012.dat <==
0 0.0973985
1e-06 0.0973985
1.1423e-06 0.0973984
1.30486e-06 0.0973984
1.49054e-06 0.0973984
1.70265e-06 0.0973984
1.94495e-06 0.0973984
2.22172e-06 0.0973984
2.53788e-06 0.0973983
2.89903e-06 0.0973983
3.31157e-06 0.0973983
3.78282e-06 0.0973982
4.32112e-06 0.0973982
4.93603e-06 0.0973981
5.63845e-06 0.0973981
6.44082e-06 0.097398
7.35737e-06 0.097398
8.40435e-06 0.0973979
9.60032e-06 0.0973978
1.09665e-05 0.0973977
1.2527e-05 0.0973976
1.43097e-05 0.0973974
1.6346e-05 0.0973973
1.86721e-05 0.0973971
2.13292e-05 0.0973969
2.43644e-05 0.0973966
2.78316e-05 0.0973964
3.17921e-05 0.097396
3.63162e-05 0.0973957
4.14842e-05 0.0973953
4.73875e-05 0.0973948
5.41309e-05 0.0973943
6.18339e-05 0.0973937
7.06331e-05 0.097393
8.06845e-05 0.0973922
9.21661e-05 0.0973913
0.000105282 0.0973903
0.000120264 0.0973891
0.000137378 0.0973877
0.000156927 0.0973862
0.000179258 0.0973845
0.000204767 0.0973824
0.000233906 0.0973802
0.000267192 0.0973775
0.000305214 0.0973746
0.000348647 0.0973711
0.000398261 0.0973672
0.000454935 0.0973628
0.000519674 0.0973577
0.000593626 0.0973519
0.000678101 0.0973453
0.000774597 0.0973377
0.000884824 0.097329
0.00101074 0.0973191
0.00115457 0.0973079
0.00131887 0.097295
0.00150655 0.0972802
0.00172094 0.0972634
0.00196583 0.0972442
0.00224558 0.0972223
0.00256513 0.0971973
0.00293016 0.0971687
0.00334713 0.097136
0.00382344 0.0970988
0.00436752 0.0970562
0.00498904 0.0970076
0.005699 0.0969522
0.00650998 0.096889
0.00743638 0.0968168
0.0084946 0.0967344
0.00970341 0.0966405
0.0110842 0.0965333
0.0126616 0.0964112
0.0144634 0.0962719
0.0165215 0.0961132
0.0188726 0.0959325
0.0215582 0.0957266
0.0246261 0.0954923
0.0281304 0.0952257
0.0321335 0.0949225
0.0367062 0.0945781
0.0419296 0.094187
0.0478964 0.0937432
0.0547122 0.0932403
0.0624979 0.0926708
0.0713916 0.0920269
0.0815509 0.0912997
0.0931558 0.0904798
0.106412 0.0895571
0.121555 0.0885207
0.138853 0.0873594
0.158612 0.0860613
0.181183 0.0846146
0.206966 0.0830077
0.236418 0.0812291
0.270061 0.0792687
0.308492 0.0771177
0.352391 0.0747696
0.402538 0.0722206
0.45982 0.0694708
0.525254 0.0665245
0.6 0.0633912
0.685382 0.0600861
0.782914 0.0566303
0.894326 0.0530509
1.02159 0.0493809
1.16697 0.0456581
1.33303 0.0419241
1.52273 0.0382224
1.73942 0.0345971
1.98694 0.0310901
2.26969 0.0277397
2.59267 0.0245784
2.96162 0.0216317
3.38307 0.0189173
3.86449 0.0164449
4.41442 0.0142167
5.04261 0.0122278
5.76019 0.0104683
6.57989 0.00892391
7.51623 0.00757776
8.58581 0.00641166
9.80761 0.00540706
11.2033 0.00454586
12.7975 0.00381085
14.6187 0.00318607
16.6989 0.00265694
19.0753 0.00221032
21.7897 0.00183456
24.8905 0.00151944
28.4325 0.001256
32.4785 0.00103633
37.1004 0.000853534
42.3799 0.000701732
48.4107 0.000575967
55.2997 0.000472084
63.169 0.00038639
72.1582 0.000315779
82.4266 0.000257785
94.1562 0.000210127
107.555 0.00017108
122.86 0.000139219
140.344 0.000113067
160.315 9.17989e-05
183.129 7.44751e-05
209.188 6.03087e-05
238.957 4.88549e-05
272.961 3.94647e-05
311.804 3.18964e-05
356.175 2.57495e-05
406.86 2.08266e-05
464.758 1.6869e-05
530.895 1.36732e-05
606.443 1.11179e-05
692.742 9.0364e-06
791.321 7.29157e-06
903.929 5.85103e-06
1032.56 4.61736e-06
1179.5 3.6404e-06
1347.35 2.78145e-06
1539.08 2.19196e-06
1758.09 1.6395e-06
2008.28 1.31954e-06
2294.06 9.99031e-07
2620.51 7.9246e-07
2993.42 6.43685e-07
3419.4 4.70782e-07
3905.99 4.01184e-07
4461.83 3.02574e-07
5096.76 2.02999e-07
5822.05 2.39095e-07
6650.54 7.21795e-08
7596.94 2.1378e-07
8678.01 3.62723e-08
9912.92 1.68138e-07
11323.6 6.76492e-08
12934.9 7.81899e-08
14775.6 5.80312e-08
16878.3 3.95719e-08
19280.1 3.88626e-08
22023.7 1.49039e-08
25157.8 4.51502e-08
28737.8 1.67571e-09
32827.3 1.32033e-08
37498.7 1.8047e-09
42835 -6.08692e-10
48930.5 1.05958e-08
55893.5 4.799e-09
63847.3 8.3024e-09
72933 2.57953e-09
83311.7 1.99392e-09
95167.2 -2.13311e-09
108710 1.61862e-09
124180 1.05471e-09
141851 6.85356e-10
162037 -9.91397e-11
185095 8.60186e-10
211435 -2.03638e-09
241523 -1.43392e-09
275892 -8.46723e-10
315153 -9.79159e-10
360000 -1.0647e-09


==> datafiles/kovp/BK-Pb85-013.dat <==
0 0.0816234
1e-06 0.0816234
1.1423e-06 0.0816234
1.30486e-06 0.0816234
1.49054e-06 0.0816234
1.70265e-06 0.0816234
1.94495e-06 0.0816234
2.22172e-06 0.0816233
2.53788e-06 0.0816233
2.89903e-06 0.0816233
3.31157e-06 0.0816233
3.78282e-06 0.0816232
4.32112e-06 0.0816232
4.93603e-06 0.0816232
5.63845e-06 0.0816231
6.44082e-06 0.0816231
7.35737e-06 0.081623
8.40435e-06 0.081623
9.60032e-06 0.0816229
1.09665e-05 0.0816228
1.2527e-05 0.0816227
1.43097e-05 0.0816226
1.6346e-05 0.0816225
1.86721e-05 0.0816223
2.13292e-05 0.0816222
2.43644e-05 0.081622
2.78316e-05 0.0816218
3.17921e-05 0.0816215
3.63162e-05 0.0816213
4.14842e-05 0.081621
4.73875e-05 0.0816206
5.41309e-05 0.0816202
6.18339e-05 0.0816197
7.06331e-05 0.0816192
8.06845e-05 0.0816186
9.21661e-05 0.0816179
0.000105282 0.0816171
0.000120264 0.0816162
0.000137378 0.0816152
0.000156927 0.081614
0.000179258 0.0816126
0.000204767 0.0816111
0.000233906 0.0816093
0.000267192 0.0816073
0.000305214 0.081605
0.000348647 0.0816024
0.000398261 0.0815994
0.000454935 0.0815959
0.000519674 0.081592
0.000593626 0.0815875
0.000678101 0.0815824
0.000774597 0.0815766
0.000884824 0.0815699
0.00101074 0.0815623
0.00115457 0.0815536
0.00131887 0.0815437
0.00150655 0.0815323
0.00172094 0.0815194
0.00196583 0.0815046
0.00224558 0.0814877
0.00256513 0.0814684
0.00293016 0.0814464
0.00334713 0.0814212
0.00382344 0.0813925
0.00436752 0.0813597
0.00498904 0.0813223
0.005699 0.0812796
0.00650998 0.0812309
0.00743638 0.0811752
0.0084946 0.0811118
0.00970341 0.0810394
0.0110842 0.0809568
0.0126616 0.0808626
0.0144634 0.0807553
0.0165215 0.0806329
0.0188726 0.0804935
0.0215582 0.0803348
0.0246261 0.080154
0.0281304 0.0799483
0.0321335 0.0797144
0.0367062 0.0794485
0.0419296 0.0791465
0.0478964 0.0788038
0.0547122 0.0784152
0.0624979 0.0779751
0.0713916 0.0774771
0.0815509 0.0769144
0.0931558 0.0762796
0.106412 0.0755646
0.121555 0.074761
0.138853 0.0738596
0.158612 0.072851
0.181183 0.0717256
0.206966 0.0704737
0.236418 0.0690861
0.270061 0.0675539
0.308492 0.0658694
0.352391 0.0640264
0.402538 0.0620207
0.45982 0.0598507
0.525254 0.0575182
0.6 0.0550286
0.685382 0.0523918
0.782914 0.0496222
0.894326 0.0467391
1.02159 0.0437662
1.16697 0.0407317
1.33303 0.0376669
1.52273 0.0346055
1.73942 0.0315822
1.98694 0.0286309
2.26969 0.0257836
2.59267 0.0230683
2.96162 0.0205087
3.38307 0.0181225
3.86449 0.0159217
4.41442 0.0139122
5.04261 0.0120945
5.76019 0.0104645
6.57989 0.00901417
7.51623 0.00773295
8.58581 0.00660836
9.80761 0.005627
11.2033 0.00477519
12.7975 0.00403942
14.6187 0.00340676
16.6989 0.00286498
19.0753 0.00240283
21.7897 0.00201004
24.8905 0.00167741
28.4325 0.00139669
32.4785 0.0011605
37.1004 0.000962265
42.3799 0.000796297
48.4107 0.000657714
55.2997 0.000542351
63.169 0.000446492
72.1582 0.000366968
82.4266 0.000301194
94.1562 0.000246813
107.555 0.000201981
122.86 0.000165149
140.344 0.000134783
160.315 0.000109928
183.129 8.95733e-05
209.188 7.28662e-05
238.957 5.92679e-05
272.961 4.80919e-05
311.804 3.90211e-05
356.175 3.16227e-05
406.86 2.56533e-05
464.758 2.08223e-05
530.895 1.69019e-05
606.443 1.37428e-05
692.742 1.11771e-05
791.321 9.04261e-06
903.929 7.29141e-06
1032.56 5.8133e-06
1179.5 4.6299e-06
1347.35 3.61259e-06
1539.08 2.87089e-06
1758.09 2.20914e-06
2008.28 1.77783e-06
2294.06 1.37319e-06
2620.51 1.10054e-06
2993.42 8.80071e-07
3419.4 6.77969e-07
3905.99 5.53441e-07
4461.83 4.35779e-07
5096.76 3.10442e-07
5822.05 3.17675e-07
6650.54 1.50966e-07
7596.94 2.56526e-07
8678.01 8.98403e-08
9912.92 1.9405e-07
11323.6 9.96167e-08
12934.9 9.84284e-08
14775.6 7.50591e-08
16878.3 5.35607e-08
19280.1 4.76707e-08
22023.7 2.24197e-08
25157.8 5.13648e-08
28737.8 6.60571e-09
32827.3 1.92833e-08
37498.7 5.34243e-09
42835 3.93585e-09
48930.5 1.29145e-08
55893.5 5.80237e-09
63847.3 1.05098e-08
72933 2.86578e-09
83311.7 3.32846e-09
95167.2 -1.63587e-09
108710 2.01924e-09
124180 1.42048e-09
141851 1.08428e-09
162037 3.1946e-10
185095 9.16341e-10
211435 -1.62492e-09
241523 -1.36155e-09
275892 -7.88544e-10
315153 -8.77202e-10
360000 -9.34548e-10


==> datafiles/kovp/BK-Pb85-014.dat <==
0 0.0673869
1e-06 0.0673869
1.1423e-06 0.0673869
1.30486e-06 0.0673869
1.49054e-06 0.0673869
1.70265e-06 0.0673868
1.94495e-06 0.0673868
2.22172e-06 0.0673868
2.53788e-06 0.0673868
2.89903e-06 0.0673868
3.31157e-06 0.0673868
3.78282e-06 0.0673867
4.32112e-06 0.0673867
4.93603e-06 0.0673867
5.63845e-06 0.0673867
6.44082e-06 0.0673866
7.35737e-06 0.0673866
8.40435e-06 0.0673865
9.60032e-06 0.0673865
1.09665e-05 0.0673864
1.2527e-05 0.0673863
1.43097e-05 0.0673863
1.6346e-05 0.0673862
1.86721e-05 0.0673861
2.13292e-05 0.067386
2.43644e-05 0.0673858
2.78316e-05 0.0673857
3.17921e-05 0.0673855
3.63162e-05 0.0673853
4.14842e-05 0.067385
4.73875e-05 0.0673848
5.41309e-05 0.0673845
6.18339e-05 0.0673841
7.06331e-05 0.0673837
8.06845e-05 0.0673833
9.21661e-05 0.0673827
0.000105282 0.0673821
0.000120264 0.0673815
0.000137378 0.0673807
0.000156927 0.0673798
0.000179258 0.0673788
0.000204767 0.0673776
0.000233906 0.0673763
0.000267192 0.0673748
0.000305214 0.0673731
0.000348647 0.0673711
0.000398261 0.0673688
0.000454935 0.0673663
0.000519674 0.0673633
0.000593626 0.06736
0.000678101 0.0673561
0.000774597 0.0673518
0.000884824 0.0673467
0.00101074 0.067341
0.00115457 0.0673345
0.00131887 0.0673271
0.00150655 0.0673185
0.00172094 0.0673088
0.00196583 0.0672977
0.00224558 0.067285
0.00256513 0.0672706
0.00293016 0.067254
0.00334713 0.0672352
0.00382344 0.0672136
0.00436752 0.067189
0.00498904 0.0671609
0.005699 0.0671289
0.00650998 0.0670923
0.00743638 0.0670505
0.0084946 0.0670029
0.00970341 0.0669485
0.0110842 0.0668865
0.0126616 0.0668158
0.0144634 0.0667352
0.0165215 0.0666433
0.0188726 0.0665386
0.0215582 0.0664194
0.0246261 0.0662835
0.0281304 0.066129
0.0321335 0.0659531
0.0367062 0.0657532
0.0419296 0.065526
0.0478964 0.0652682
0.0547122 0.0649756
0.0624979 0.0646441
0.0713916 0.0642689
0.0815509 0.0638446
0.0931558 0.0633657
0.106412 0.0628258
0.121555 0.0622184
0.138853 0.0615364
0.158612 0.0607725
0.181183 0.0599189
0.206966 0.0589681
0.236418 0.0579123
0.270061 0.0567443
0.308492 0.0554574
0.352391 0.0540459
0.402538 0.0525056
0.45982 0.050834
0.525254 0.049031
0.6 0.047099
0.685382 0.0450438
0.782914 0.0428747
0.894326 0.0406043
1.02159 0.0382493
1.16697 0.0358295
1.33303 0.0333677
1.52273 0.0308891
1.73942 0.0284201
1.98694 0.0259872
2.26969 0.0236162
2.59267 0.0213308
2.96162 0.0191515
3.38307 0.0170954
3.86449 0.015175
4.41442 0.0133986
5.04261 0.0117704
5.76019 0.0102906
6.57989 0.00895611
7.51623 0.00776135
8.58581 0.00669875
9.80761 0.00575948
11.2033 0.00493392
12.7975 0.00421212
14.6187 0.00358412
16.6989 0.00304022
19.0753 0.00257117
21.7897 0.00216831
24.8905 0.00182367
28.4325 0.00152996
32.4785 0.00128049
37.1004 0.00106923
42.3799 0.000890838
48.4107 0.000740644
55.2997 0.000614596
63.169 0.000509052
72.1582 0.000420859
82.4266 0.000347383
94.1562 0.000286234
107.555 0.000235492
122.86 0.000193516
140.344 0.000158732
160.315 0.000130076
183.129 0.000106475
209.188 8.70175e-05
238.957 7.10788e-05
272.961 5.79359e-05
311.804 4.71993e-05
356.175 3.84036e-05
406.86 3.1259e-05
464.758 2.54421e-05
530.895 2.06987e-05
606.443 1.68507e-05
692.742 1.37244e-05
791.321 1.11347e-05
903.929 9.01528e-06
1032.56 7.24372e-06
1179.5 5.81364e-06
1347.35 4.60322e-06
1539.08 3.68335e-06
1758.09 2.88848e-06
2008.28 2.32796e-06
2294.06 1.82455e-06
2620.51 1.47069e-06
2993.42 1.17115e-06
3419.4 9.26769e-07
3905.99 7.43409e-07
4461.83 5.97598e-07
5096.76 4.42599e-07
5822.05 4.16403e-07
6650.54 2.45991e-07
7596.94 3.12985e-07
8678.01 1.54341e-07
9912.92 2.28375e-07
11323.6 1.38278e-07
12934.9 1.24075e-07
14775.6 9.66156e-08
16878.3 7.13868e-08
19280.1 5.98691e-08
22023.7 3.31933e-08
25157.8 5.91061e-08
28737.8 1.37159e-08
32827.3 2.63443e-08
37498.7 1.01399e-08
42835 9.26084e-09
48930.5 1.58712e-08
55893.5 7.44345e-09
63847.3 1.29931e-08
72933 3.569e-09
83311.7 4.90744e-09
95167.2 -8.0976e-10
108710 2.6319e-09
124180 1.90279e-09
141851 1.58553e-09
162037 8.09656e-10
185095 1.027e-09
211435 -1.12072e-09
241523 -1.22375e-09
275892 -6.68227e-10
315153 -7.49921e-10
360000 -7.76922e-10


==> datafiles/kovp/BK-Pb85-015.dat <==
0 0.0548138
1e-06 0.0548138
1.1423e-06 0.0548138
1.30486e-06 0.0548138
1.49054e-06 0.0548138
1.70265e-06 0.0548138
1.94495e-06 0.0548138
2.22172e-06 0.0548138
2.53788e-06 0.0548138
2.89903e-06 0.0548138
3.31157e-06 0.0548137
3.78282e-06 0.0548137
4.32112e-06 0.0548137
4.93603e-06 0.0548137
5.63845e-06 0.0548137
6.44082e-06 0.0548136
7.35737e-06 0.0548136
8.40435e-06 0.0548136
9.60032e-06 0.0548135
1.09665e-05 0.0548135
1.2527e-05 0.0548134
1.43097e-05 0.0548134
1.6346e-05 0.0548133
1.86721e-05 0.0548132
2.13292e-05 0.0548132
2.43644e-05 0.0548131
2.78316e-05 0.0548129
3.17921e-05 0.0548128
3.63162e-05 0.0548127
4.14842e-05 0.0548125
4.73875e-05 0.0548123
5.41309e-05 0.0548121
6.18339e-05 0.0548118
7.06331e-05 0.0548115
8.06845e-05 0.0548112
9.21661e-05 0.0548108
0.000105282 0.0548104
0.000120264 0.0548099
0.000137378 0.0548093
0.000156927 0.0548086
0.000179258 0.0548079
0.000204767 0.0548071
0.000233906 0.0548061
0.000267192 0.054805
0.000305214 0.0548037
0.000348647 0.0548023
0.000398261 0.0548006
0.000454935 0.0547988
0.000519674 0.0547966
0.000593626 0.0547942
0.000678101 0.0547914
0.000774597 0.0547882
0.000884824 0.0547845
0.00101074 0.0547803
0.00115457 0.0547756
0.00131887 0.0547701
0.00150655 0.0547639
0.00172094 0.0547568
0.00196583 0.0547487
0.00224558 0.0547394
0.00256513 0.0547288
0.00293016 0.0547167
0.00334713 0.0547029
0.00382344 0.0546872
0.00436752 0.0546692
0.00498904 0.0546487
0.005699 0.0546252
0.00650998 0.0545985
0.00743638 0.0545679
0.0084946 0.0545331
0.00970341 0.0544933
0.0110842 0.054448
0.0126616 0.0543963
0.0144634 0.0543373
0.0165215 0.0542701
0.0188726 0.0541935
0.0215582 0.0541062
0.0246261 0.0540067
0.0281304 0.0538935
0.0321335 0.0537647
0.0367062 0.0536183
0.0419296 0.0534518
0.0478964 0.0532627
0.0547122 0.0530482
0.0624979 0.0528049
0.0713916 0.0525294
0.0815509 0.0522176
0.0931558 0.0518655
0.106412 0.0514682
0.121555 0.0510208
0.138853 0.0505179
0.158612 0.0499539
0.181183 0.0493228
0.206966 0.0486187
0.236418 0.0478355
0.270061 0.0469672
0.308492 0.0460085
0.352391 0.0449542
0.402538 0.0438003
0.45982 0.042544
0.525254 0.0411839
0.6 0.0397206
0.685382 0.0381569
0.782914 0.0364981
0.894326 0.0347521
1.02159 0.0329297
1.16697 0.0310444
1.33303 0.0291121
1.52273 0.0271506
1.73942 0.0251793
1.98694 0.0232182
2.26969 0.0212875
2.59267 0.019406
2.96162 0.0175912
3.38307 0.0158582
3.86449 0.0142192
4.41442 0.0126835
5.04261 0.0112571
5.76019 0.00994328
6.57989 0.00874252
7.51623 0.00765305
8.58581 0.00667123
9.80761 0.00579204
11.2033 0.00500942
12.7975 0.00431663
14.6187 0.00370659
16.6989 0.00317204
19.0753 0.00270582
21.7897 0.00230101
24.8905 0.00195102
28.4325 0.00164968
32.4785 0.0013912
37.1004 0.00117022
42.3799 0.000981927
48.4107 0.000822006
55.2997 0.000686642
63.169 0.000572372
72.1582 0.000476148
82.4266 0.000395364
94.1562 0.00032766
107.555 0.000271084
122.86 0.000223948
140.344 0.000184664
160.315 0.000152083
183.129 0.000125087
209.188 0.00010272
238.957 8.42795e-05
272.961 6.90125e-05
311.804 5.64625e-05
356.175 4.61332e-05
406.86 3.76891e-05
464.758 3.07758e-05
530.895 2.51104e-05
606.443 2.04867e-05
692.742 1.67205e-05
791.321 1.36065e-05
903.929 1.10574e-05
1032.56 8.93932e-06
1179.5 7.21848e-06
1347.35 5.77651e-06
1539.08 4.64934e-06
1758.09 3.6946e-06
2008.28 2.98466e-06
2294.06 2.3656e-06
2620.51 1.91373e-06
2993.42 1.52603e-06
3419.4 1.22497e-06
3905.99 9.77666e-07
4461.83 7.93543e-07
5096.76 6.04048e-07
5822.05 5.39224e-07
6650.54 3.60228e-07
7596.94 3.86109e-07
8678.01 2.31676e-07
9912.92 2.73289e-07
11323.6 1.85011e-07
12934.9 1.56564e-07
14775.6 1.23799e-07
16878.3 9.39234e-08
19280.1 7.62577e-08
22023.7 4.78101e-08
25157.8 6.89218e-08
28737.8 2.34212e-08
32827.3 3.46727e-08
37498.7 1.64724e-08
42835 1.55574e-08
48930.5 1.96507e-08
55893.5 9.90516e-09
63847.3 1.58471e-08
72933 4.82451e-09
83311.7 6.78814e-09
95167.2 4.2012e-10
108710 3.5078e-09
124180 2.54673e-09
141851 2.22009e-09
162037 1.39384e-09
185095 1.22138e-09
211435 -5.16284e-10
241523 -1.0053e-09
275892 -4.71041e-10
315153 -5.88384e-10
360000 -5.87048e-10


==> datafiles/kovp/BK-Pb85-016.dat <==
0 0.0439395
1e-06 0.0439395
1.1423e-06 0.0439395
1.30486e-06 0.0439395
1.49054e-06 0.0439395
1.70265e-06 0.0439395
1.94495e-06 0.0439395
2.22172e-06 0.0439395
2.53788e-06 0.0439395
2.89903e-06 0.0439395
3.31157e-06 0.0439395
3.78282e-06 0.0439395
4.32112e-06 0.0439395
4.93603e-06 0.0439394
5.63845e-06 0.0439394
6.44082e-06 0.0439394
7.35737e-06 0.0439394
8.40435e-06 0.0439394
9.60032e-06 0.0439393
1.09665e-05 0.0439393
1.2527e-05 0.0439393
1.43097e-05 0.0439392
1.6346e-05 0.0439392
1.86721e-05 0.0439391
2.13292e-05 0.0439391
2.43644e-05 0.043939
2.78316e-05 0.0439389
3.17921e-05 0.0439388
3.63162e-05 0.0439387
4.14842e-05 0.0439386
4.73875e-05 0.0439384
5.41309e-05 0.0439383
6.18339e-05 0.0439381
7.06331e-05 0.0439379
8.06845e-05 0.0439376
9.21661e-05 0.0439374
0.000105282 0.0439371
0.000120264 0.0439367
0.000137378 0.0439363
0.000156927 0.0439358
0.000179258 0.0439353
0.000204767 0.0439347
0.000233906 0.043934
0.000267192 0.0439332
0.000305214 0.0439323
0.000348647 0.0439313
0.000398261 0.0439301
0.000454935 0.0439288
0.000519674 0.0439273
0.000593626 0.0439255
0.000678101 0.0439235
0.000774597 0.0439212
0.000884824 0.0439186
0.00101074 0.0439157
0.00115457 0.0439123
0.00131887 0.0439084
0.00150655 0.043904
0.00172094 0.0438989
0.00196583 0.0438931
0.00224558 0.0438865
0.00256513 0.043879
0.00293016 0.0438704
0.00334713 0.0438605
0.00382344 0.0438493
0.00436752 0.0438365
0.00498904 0.0438219
0.005699 0.0438052
0.00650998 0.0437861
0.00743638 0.0437644
0.0084946 0.0437395
0.00970341 0.0437112
0.0110842 0.0436789
0.0126616 0.043642
0.0144634 0.0436
0.0165215 0.0435521
0.0188726 0.0434974
0.0215582 0.0434351
0.0246261 0.0433642
0.0281304 0.0432835
0.0321335 0.0431915
0.0367062 0.043087
0.0419296 0.0429681
0.0478964 0.042833
0.0547122 0.0426796
0.0624979 0.0425056
0.0713916 0.0423085
0.0815509 0.0420852
0.0931558 0.0418329
0.106412 0.0415479
0.121555 0.0412267
0.138853 0.0408652
0.158612 0.0404593
0.181183 0.0400045
0.206966 0.0394962
0.236418 0.0389298
0.270061 0.0383006
0.308492 0.0376041
0.352391 0.0368362
0.402538 0.0359932
0.45982 0.0350724
0.525254 0.0340717
0.6 0.0329906
0.685382 0.0318299
0.782914 0.0305922
0.894326 0.0292821
1.02159 0.0279059
1.16697 0.0264723
1.33303 0.0249918
1.52273 0.0234765
1.73942 0.0219401
1.98694 0.0203969
2.26969 0.0188619
2.59267 0.0173497
2.96162 0.0158743
3.38307 0.0144484
3.86449 0.0130829
4.41442 0.0117869
5.04261 0.0105673
5.76019 0.00942897
6.57989 0.00837457
7.51623 0.00740503
8.58581 0.00651963
9.80761 0.00571633
11.2033 0.00499199
12.7975 0.00434266
14.6187 0.00376378
16.6989 0.0032504
19.0753 0.00279739
21.7897 0.00239955
24.8905 0.00205178
28.4325 0.00174911
32.4785 0.00148679
37.1004 0.00126029
42.3799 0.00106542
48.4107 0.000898375
55.2997 0.000755695
63.169 0.000634201
72.1582 0.000531044
82.4266 0.000443734
94.1562 0.000370003
107.555 0.000307931
122.86 0.000255827
140.344 0.000212125
160.315 0.000175626
183.129 0.000145188
209.188 0.000119827
238.957 9.87806e-05
272.961 8.12742e-05
311.804 6.67934e-05
356.175 5.48149e-05
406.86 4.49615e-05
464.758 3.68497e-05
530.895 3.01685e-05
606.443 2.46846e-05
692.742 2.02e-05
791.321 1.64915e-05
903.929 1.34498e-05
1032.56 1.09294e-05
1179.5 8.87087e-06
1347.35 7.156e-06
1539.08 5.78941e-06
1758.09 4.64545e-06
2008.28 3.76356e-06
2294.06 3.00963e-06
2620.51 2.44148e-06
2993.42 1.95449e-06
3419.4 1.58129e-06
3905.99 1.26339e-06
4461.83 1.02986e-06
5096.76 7.9991e-07
5822.05 6.90616e-07
6650.54 4.97098e-07
7596.94 4.79259e-07
8678.01 3.24089e-07
9912.92 3.3131e-07
11323.6 2.41493e-07
12934.9 1.97594e-07
14775.6 1.57921e-07
16878.3 1.22215e-07
19280.1 9.77648e-08
22023.7 6.69265e-08
25157.8 8.15005e-08
28737.8 3.61829e-08
32827.3 4.4649e-08
37498.7 2.46614e-08
42835 2.30703e-08
48930.5 2.44831e-08
55893.5 1.34006e-08
63847.3 1.92045e-08
72933 6.78968e-09
83311.7 9.04823e-09
95167.2 2.13991e-09
108710 4.70861e-09
124180 3.41054e-09
141851 3.02871e-09
162037 2.10255e-09
185095 1.53708e-09
211435 1.96991e-10
241523 -6.87886e-10
275892 -1.80731e-10
315153 -3.80714e-10
360000 -3.58488e-10


==> datafiles/kovp/BK-Pb85-017.dat <==
0 0.0347222
1e-06 0.0347222
1.1423e-06 0.0347222
1.30486e-06 0.0347222
1.49054e-06 0.0347222
1.70265e-06 0.0347222
1.94495e-06 0.0347222
2.22172e-06 0.0347222
2.53788e-06 0.0347222
2.89903e-06 0.0347222
3.31157e-06 0.0347222
3.78282e-06 0.0347222
4.32112e-06 0.0347221
4.93603e-06 0.0347221
5.63845e-06 0.0347221
6.44082e-06 0.0347221
7.35737e-06 0.0347221
8.40435e-06 0.0347221
9.60032e-06 0.0347221
1.09665e-05 0.034722
1.2527e-05 0.034722
1.43097e-05 0.034722
1.6346e-05 0.0347219
1.86721e-05 0.0347219
2.13292e-05 0.0347219
2.43644e-05 0.0347218
2.78316e-05 0.0347218
3.17921e-05 0.0347217
3.63162e-05 0.0347216
4.14842e-05 0.0347215
4.73875e-05 0.0347214
5.41309e-05 0.0347213
6.18339e-05 0.0347212
7.06331e-05 0.0347211
8.06845e-05 0.0347209
9.21661e-05 0.0347207
0.000105282 0.0347205
0.000120264 0.0347202
0.000137378 0.03472
0.000156927 0.0347196
0.000179258 0.0347193
0.000204767 0.0347189
0.000233906 0.0347184
0.000267192 0.0347178
0.000305214 0.0347172
0.000348647 0.0347165
0.000398261 0.0347157
0.000454935 0.0347147
0.000519674 0.0347137
0.000593626 0.0347125
0.000678101 0.0347111
0.000774597 0.0347095
0.000884824 0.0347077
0.00101074 0.0347056
0.00115457 0.0347033
0.00131887 0.0347006
0.00150655 0.0346975
0.00172094 0.034694
0.00196583 0.03469
0.00224558 0.0346854
0.00256513 0.0346802
0.00293016 0.0346742
0.00334713 0.0346674
0.00382344 0.0346596
0.00436752 0.0346507
0.00498904 0.0346405
0.005699 0.0346289
0.00650998 0.0346157
0.00743638 0.0346006
0.0084946 0.0345833
0.00970341 0.0345636
0.0110842 0.0345412
0.0126616 0.0345156
0.0144634 0.0344864
0.0165215 0.034453
0.0188726 0.0344151
0.0215582 0.0343718
0.0246261 0.0343225
0.0281304 0.0342663
0.0321335 0.0342023
0.0367062 0.0341296
0.0419296 0.0340468
0.0478964 0.0339527
0.0547122 0.0338458
0.0624979 0.0337245
0.0713916 0.033587
0.0815509 0.0334312
0.0931558 0.0332549
0.106412 0.0330556
0.121555 0.0328308
0.138853 0.0325776
0.158612 0.0322928
0.181183 0.0319732
0.206966 0.0316155
0.236418 0.0312161
0.270061 0.0307715
0.308492 0.0302782
0.352391 0.0297329
0.402538 0.0291325
0.45982 0.0284744
0.525254 0.0277565
0.6 0.0269777
0.685382 0.0261376
0.782914 0.0252371
0.894326 0.0242784
1.02159 0.0232651
1.16697 0.0222021
1.33303 0.021096
1.52273 0.0199546
1.73942 0.0187869
1.98694 0.0176029
2.26969 0.0164132
2.59267 0.0152284
2.96162 0.0140593
3.38307 0.0129159
3.86449 0.0118073
4.41442 0.0107418
5.04261 0.00972591
5.76019 0.0087651
6.57989 0.00786322
7.51623 0.00702278
8.58581 0.00624499
9.80761 0.00552993
11.2033 0.00487668
12.7975 0.00428349
14.6187 0.00374793
16.6989 0.00326706
19.0753 0.00283757
21.7897 0.00245591
24.8905 0.00211842
28.4325 0.00182139
32.4785 0.00156113
37.1004 0.00133402
42.3799 0.00113664
48.4107 0.000965766
55.2997 0.000818404
63.169 0.000691758
72.1582 0.000583271
82.4266 0.00049065
94.1562 0.000411792
107.555 0.000344868
122.86 0.000288248
140.344 0.00024042
160.315 0.00020018
183.129 0.000166389
209.188 0.000138056
238.957 0.000114384
272.961 9.45867e-05
311.804 7.81061e-05
356.175 6.43988e-05
406.86 5.30519e-05
464.758 4.36581e-05
530.895 3.588e-05
606.443 2.946e-05
692.742 2.41839e-05
791.321 1.98138e-05
903.929 1.62175e-05
1032.56 1.3239e-05
1179.5 1.07946e-05
1347.35 8.7638e-06
1539.08 7.12348e-06
1758.09 5.75886e-06
2008.28 4.68053e-06
2294.06 3.77036e-06
2620.51 3.06636e-06
2993.42 2.46682e-06
3419.4 2.00515e-06
3905.99 1.60825e-06
4461.83 1.31344e-06
5096.76 1.03582e-06
5822.05 8.75568e-07
6650.54 6.60508e-07
7596.94 5.96175e-07
8678.01 4.34236e-07
9912.92 4.05285e-07
11323.6 3.09752e-07
12934.9 2.49119e-07
14775.6 2.00527e-07
16878.3 1.57494e-07
19280.1 1.25455e-07
22023.7 9.12875e-08
25157.8 9.76809e-08
28737.8 5.25179e-08
32827.3 5.6768e-08
37498.7 3.50836e-08
42835 3.21099e-08
48930.5 3.06498e-08
55893.5 1.81739e-08
63847.3 2.32454e-08
72933 9.64364e-09
83311.7 1.17929e-08
95167.2 4.44868e-09
108710 6.30953e-09
124180 4.56794e-09
141851 4.06441e-09
162037 2.97691e-09
185095 2.02079e-09
211435 1.03085e-09
241523 -2.49116e-10
275892 2.20528e-10
315153 -1.11266e-10
360000 -8.22001e-11


==> datafiles/kovp/BK-Pb85-018.dat <==
0 0.0270595
1e-06 0.0270595
1.1423e-06 0.0270595
1.30486e-06 0.0270595
1.49054e-06 0.0270595
1.70265e-06 0.0270595
1.94495e-06 0.0270595
2.22172e-06 0.0270595
2.53788e-06 0.0270595
2.89903e-06 0.0270594
3.31157e-06 0.0270594
3.78282e-06 0.0270594
4.32112e-06 0.0270594
4.93603e-06 0.0270594
5.63845e-06 0.0270594
6.44082e-06 0.0270594
7.35737e-06 0.0270594
8.40435e-06 0.0270594
9.60032e-06 0.0270594
1.09665e-05 0.0270594
1.2527e-05 0.0270593
1.43097e-05 0.0270593
1.6346e-05 0.0270593
1.86721e-05 0.0270593
2.13292e-05 0.0270592
2.43644e-05 0.0270592
2.78316e-05 0.0270592
3.17921e-05 0.0270591
3.63162e-05 0.0270591
4.14842e-05 0.027059
4.73875e-05 0.027059
5.41309e-05 0.0270589
6.18339e-05 0.0270588
7.06331e-05 0.0270587
8.06845e-05 0.0270586
9.21661e-05 0.0270585
0.000105282 0.0270583
0.000120264 0.0270581
0.000137378 0.027058
0.000156927 0.0270577
0.000179258 0.0270575
0.000204767 0.0270572
0.000233906 0.0270569
0.000267192 0.0270565
0.000305214 0.0270561
0.000348647 0.0270556
0.000398261 0.0270551
0.000454935 0.0270544
0.000519674 0.0270537
0.000593626 0.0270529
0.000678101 0.0270519
0.000774597 0.0270509
0.000884824 0.0270497
0.00101074 0.0270483
0.00115457 0.0270467
0.00131887 0.0270448
0.00150655 0.0270427
0.00172094 0.0270404
0.00196583 0.0270377
0.00224558 0.0270346
0.00256513 0.027031
0.00293016 0.027027
0.00334713 0.0270223
0.00382344 0.0270171
0.00436752 0.027011
0.00498904 0.0270042
0.005699 0.0269963
0.00650998 0.0269873
0.00743638 0.0269771
0.0084946 0.0269654
0.00970341 0.0269521
0.0110842 0.0269369
0.0126616 0.0269195
0.0144634 0.0268997
0.0165215 0.0268772
0.0188726 0.0268514
0.0215582 0.0268221
0.0246261 0.0267886
0.0281304 0.0267505
0.0321335 0.0267071
0.0367062 0.0266577
0.0419296 0.0266015
0.0478964 0.0265376
0.0547122 0.026465
0.0624979 0.0263826
0.0713916 0.026289
0.0815509 0.0261829
0.0931558 0.0260628
0.106412 0.025927
0.121555 0.0257736
0.138853 0.0256005
0.158612 0.0254057
0.181183 0.0251868
0.206966 0.0249413
0.236418 0.0246667
0.270061 0.0243604
0.308492 0.0240198
0.352391 0.0236422
0.402538 0.0232252
0.45982 0.0227666
0.525254 0.0222646
0.6 0.0217176
0.685382 0.0211249
0.782914 0.0204863
0.894326 0.0198025
1.02159 0.0190753
1.16697 0.0183072
1.33303 0.0175019
1.52273 0.0166643
1.73942 0.0157998
1.98694 0.0149151
2.26969 0.0140171
2.59267 0.0131133
2.96162 0.0122115
3.38307 0.0113192
3.86449 0.0104436
4.41442 0.00959127
5.04261 0.00876825
5.76019 0.00797958
6.57989 0.00722944
7.51623 0.00652103
8.58581 0.00585664
9.80761 0.00523765
11.2033 0.00466465
12.7975 0.00413747
14.6187 0.00365533
16.6989 0.00321689
19.0753 0.00282037
21.7897 0.00246368
24.8905 0.00214447
28.4325 0.00186021
32.4785 0.00160829
37.1004 0.001386
42.3799 0.00119071
48.4107 0.00101987
55.2997 0.000871029
63.169 0.000741845
72.1582 0.000630126
82.4266 0.000533859
94.1562 0.00045117
107.555 0.000380389
122.86 0.000319997
140.344 0.000268586
160.315 0.000224989
183.129 0.000188104
209.188 0.000156962
238.957 0.000130755
272.961 0.000108704
311.804 9.02244e-05
356.175 7.4762e-05
406.86 6.18786e-05
464.758 5.11494e-05
530.895 4.22164e-05
606.443 3.48006e-05
692.742 2.86721e-05
791.321 2.3581e-05
903.929 1.93739e-05
1032.56 1.58846e-05
1179.5 1.30075e-05
1347.35 1.06181e-05
1539.08 8.66887e-06
1758.09 7.05118e-06
2008.28 5.75056e-06
2294.06 4.66109e-06
2620.51 3.80075e-06
2993.42 3.07341e-06
3419.4 2.50636e-06
3905.99 2.02024e-06
4461.83 1.6517e-06
5096.76 1.31784e-06
5822.05 1.0995e-06
6650.54 8.54851e-07
7596.94 7.40929e-07
8678.01 5.65227e-07
9912.92 4.98341e-07
11323.6 3.92191e-07
12934.9 3.13346e-07
14775.6 2.53402e-07
16878.3 2.01202e-07
19280.1 1.60535e-07
22023.7 1.21751e-07
25157.8 1.18453e-07
28737.8 7.30151e-08
32827.3 7.16534e-08
37498.7 4.81832e-08
42835 4.3064e-08
48930.5 3.84906e-08
55893.5 2.45021e-08
63847.3 2.82051e-08
72933 1.35874e-08
83311.7 1.5163e-08
95167.2 7.46117e-09
108710 8.40343e-09
124180 6.11041e-09
141851 5.3949e-09
162037 4.07131e-09
185095 2.72868e-09
211435 2.00319e-09
241523 3.38854e-10
275892 7.52624e-10
315153 2.40292e-10
360000 2.54637e-10


==> datafiles/kovp/BK-Pb85-019.dat <==
0 0.0208065
1e-06 0.0208065
1.1423e-06 0.0208065
1.30486e-06 0.0208065
1.49054e-06 0.0208065
1.70265e-06 0.0208065
1.94495e-06 0.0208065
2.22172e-06 0.0208065
2.53788e-06 0.0208065
2.89903e-06 0.0208065
3.31157e-06 0.0208065
3.78282e-06 0.0208065
4.32112e-06 0.0208065
4.93603e-06 0.0208065
5.63845e-06 0.0208065
6.44082e-06 0.0208065
7.35737e-06 0.0208065
8.40435e-06 0.0208065
9.60032e-06 0.0208065
1.09665e-05 0.0208065
1.2527e-05 0.0208065
1.43097e-05 0.0208064
1.6346e-05 0.0208064
1.86721e-05 0.0208064
2.13292e-05 0.0208064
2.43644e-05 0.0208064
2.78316e-05 0.0208063
3.17921e-05 0.0208063
3.63162e-05 0.0208063
4.14842e-05 0.0208062
4.73875e-05 0.0208062
5.41309e-05 0.0208061
6.18339e-05 0.0208061
7.06331e-05 0.020806
8.06845e-05 0.020806
9.21661e-05 0.0208059
0.000105282 0.0208058
0.000120264 0.0208057
0.000137378 0.0208055
0.000156927 0.0208054
0.000179258 0.0208052
0.000204767 0.020805
0.000233906 0.0208048
0.000267192 0.0208046
0.000305214 0.0208043
0.000348647 0.020804
0.000398261 0.0208036
0.000454935 0.0208032
0.000519674 0.0208027
0.000593626 0.0208022
0.000678101 0.0208016
0.000774597 0.0208009
0.000884824 0.0208001
0.00101074 0.0207991
0.00115457 0.0207981
0.00131887 0.0207969
0.00150655 0.0207955
0.00172094 0.0207939
0.00196583 0.0207921
0.00224558 0.0207901
0.00256513 0.0207877
0.00293016 0.0207851
0.00334713 0.020782
0.00382344 0.0207785
0.00436752 0.0207745
0.00498904 0.02077
0.005699 0.0207648
0.00650998 0.0207589
0.00743638 0.0207521
0.0084946 0.0207444
0.00970341 0.0207356
0.0110842 0.0207255
0.0126616 0.0207141
0.0144634 0.020701
0.0165215 0.020686
0.0188726 0.020669
0.0215582 0.0206496
0.0246261 0.0206275
0.0281304 0.0206023
0.0321335 0.0205736
0.0367062 0.0205408
0.0419296 0.0205036
0.0478964 0.0204613
0.0547122 0.0204132
0.0624979 0.0203585
0.0713916 0.0202964
0.0815509 0.0202259
0.0931558 0.0201461
0.106412 0.0200558
0.121555 0.0199536
0.138853 0.0198383
0.158612 0.0197083
0.181183 0.019562
0.206966 0.0193977
0.236418 0.0192136
0.270061 0.0190077
0.308492 0.0187783
0.352391 0.0185234
0.402538 0.018241
0.45982 0.0179295
0.525254 0.0175871
0.6 0.0172126
0.685382 0.016805
0.782914 0.0163636
0.894326 0.0158884
1.02159 0.0153798
1.16697 0.0148392
1.33303 0.0142682
1.52273 0.0136696
1.73942 0.0130466
1.98694 0.0124032
2.26969 0.0117437
2.59267 0.0110731
2.96162 0.0103967
3.38307 0.00971974
3.86449 0.00904752
4.41442 0.00838516
5.04261 0.00773745
5.76019 0.00710876
6.57989 0.00650291
7.51623 0.00592317
8.58581 0.00537217
9.80761 0.00485196
11.2033 0.00436394
12.7975 0.00390899
14.6187 0.0034874
16.6989 0.00309902
19.0753 0.00274324
21.7897 0.00241914
24.8905 0.00212547
28.4325 0.00186075
32.4785 0.00162332
37.1004 0.00141137
42.3799 0.00122304
48.4107 0.00105645
55.2997 0.000909738
63.169 0.000781056
72.1582 0.000668637
82.4266 0.000570804
94.1562 0.000485966
107.555 0.00041267
122.86 0.000349566
140.344 0.000295388
160.315 0.000249053
183.129 0.000209534
209.188 0.000175913
238.957 0.000147401
272.961 0.000123247
311.804 0.00010286
356.175 8.56901e-05
406.86 7.12846e-05
464.758 5.92117e-05
530.895 4.91001e-05
606.443 4.06554e-05
692.742 3.36338e-05
791.321 2.77775e-05
903.929 2.29142e-05
1032.56 1.88689e-05
1179.5 1.55172e-05
1347.35 1.27296e-05
1539.08 1.04376e-05
1758.09 8.53507e-06
2008.28 6.98613e-06
2294.06 5.69352e-06
2620.51 4.65601e-06
2993.42 3.78407e-06
3419.4 3.09448e-06
3905.99 2.50727e-06
4461.83 2.05217e-06
5096.76 1.65227e-06
5822.05 1.36811e-06
6650.54 1.08492e-06
7596.94 9.17833e-07
8678.01 7.20612e-07
9912.92 6.13831e-07
11323.6 4.91589e-07
12934.9 3.92701e-07
14775.6 3.18571e-07
16878.3 2.5499e-07
19280.1 2.0436e-07
22023.7 1.59318e-07
25157.8 1.44952e-07
28737.8 9.83564e-08
32827.3 9.00651e-08
37498.7 6.44836e-08
42835 5.64077e-08
48930.5 4.84103e-08
55893.5 3.2699e-08
63847.3 3.43806e-08
72933 1.88454e-08
83311.7 1.93426e-08
95167.2 1.13116e-08
108710 1.1106e-08
124180 8.14942e-09
141851 7.10504e-09
162037 5.45629e-09
185095 3.72659e-09
211435 3.14185e-09
241523 1.11089e-09
275892 1.43868e-09
315153 7.00021e-10
360000 6.69968e-10


==> datafiles/kovp/BK-Pb85-020.dat <==
0 0.0157938
1e-06 0.0157938
1.1423e-06 0.0157938
1.30486e-06 0.0157938
1.49054e-06 0.0157938
1.70265e-06 0.0157938
1.94495e-06 0.0157938
2.22172e-06 0.0157938
2.53788e-06 0.0157938
2.89903e-06 0.0157938
3.31157e-06 0.0157938
3.78282e-06 0.0157938
4.32112e-06 0.0157938
4.93603e-06 0.0157938
5.63845e-06 0.0157938
6.44082e-06 0.0157938
7.35737e-06 0.0157938
8.40435e-06 0.0157938
9.60032e-06 0.0157938
1.09665e-05 0.0157938
1.2527e-05 0.0157938
1.43097e-05 0.0157938
1.6346e-05 0.0157938
1.86721e-05 0.0157937
2.13292e-05 0.0157937
2.43644e-05 0.0157937
2.78316e-05 0.0157937
3.17921e-05 0.0157937
3.63162e-05 0.0157937
4.14842e-05 0.0157936
4.73875e-05 0.0157936
5.41309e-05 0.0157936
6.18339e-05 0.0157935
7.06331e-05 0.0157935
8.06845e-05 0.0157934
9.21661e-05 0.0157934
0.000105282 0.0157933
0.000120264 0.0157933
0.000137378 0.0157932
0.000156927 0.0157931
0.000179258 0.015793
0.000204767 0.0157929
0.000233906 0.0157927
0.000267192 0.0157926
0.000305214 0.0157924
0.000348647 0.0157922
0.000398261 0.0157919
0.000454935 0.0157917
0.000519674 0.0157914
0.000593626 0.015791
0.000678101 0.0157906
0.000774597 0.0157902
0.000884824 0.0157896
0.00101074 0.015789
0.00115457 0.0157884
0.00131887 0.0157876
0.00150655 0.0157867
0.00172094 0.0157857
0.00196583 0.0157845
0.00224558 0.0157832
0.00256513 0.0157817
0.00293016 0.01578
0.00334713 0.015778
0.00382344 0.0157758
0.00436752 0.0157732
0.00498904 0.0157703
0.005699 0.0157669
0.00650998 0.0157631
0.00743638 0.0157587
0.0084946 0.0157537
0.00970341 0.0157481
0.0110842 0.0157416
0.0126616 0.0157342
0.0144634 0.0157257
0.0165215 0.0157161
0.0188726 0.0157051
0.0215582 0.0156926
0.0246261 0.0156783
0.0281304 0.015662
0.0321335 0.0156434
0.0367062 0.0156223
0.0419296 0.0155982
0.0478964 0.0155708
0.0547122 0.0155397
0.0624979 0.0155043
0.0713916 0.0154641
0.0815509 0.0154184
0.0931558 0.0153667
0.106412 0.015308
0.121555 0.0152416
0.138853 0.0151666
0.158612 0.0150819
0.181183 0.0149865
0.206966 0.0148792
0.236418 0.0147587
0.270061 0.0146238
0.308492 0.0144731
0.352391 0.0143052
0.402538 0.0141187
0.45982 0.0139122
0.525254 0.0136846
0.6 0.0134346
0.685382 0.0131613
0.782914 0.0128639
0.894326 0.0125421
1.02159 0.0121957
1.16697 0.011825
1.33303 0.0114308
1.52273 0.0110144
1.73942 0.0105774
1.98694 0.0101221
2.26969 0.00965117
2.59267 0.0091675
2.96162 0.00867444
3.38307 0.00817553
3.86449 0.0076744
4.41442 0.00717472
5.04261 0.00668007
5.76019 0.00619387
6.57989 0.00571929
7.51623 0.00525922
8.58581 0.00481618
9.80761 0.00439231
11.2033 0.00398936
12.7975 0.00360869
14.6187 0.00325123
16.6989 0.00291756
19.0753 0.00260789
21.7897 0.00232212
24.8905 0.00205985
28.4325 0.00182044
32.4785 0.00160302
37.1004 0.00140658
42.3799 0.00122993
48.4107 0.00107184
55.2997 0.000931013
63.169 0.000806117
72.1582 0.000695818
82.4266 0.000598814
94.1562 0.000513833
107.555 0.000439679
122.86 0.000375215
140.344 0.000319359
160.315 0.000271149
183.129 0.000229671
209.188 0.000194088
238.957 0.00016366
272.961 0.000137689
311.804 0.000115599
356.175 9.68603e-05
406.86 8.10224e-05
464.758 6.76576e-05
530.895 5.6392e-05
606.443 4.6923e-05
692.742 3.89976e-05
791.321 3.23548e-05
903.929 2.68077e-05
1032.56 2.21745e-05
1179.5 1.83159e-05
1347.35 1.50972e-05
1539.08 1.24329e-05
1758.09 1.02166e-05
2008.28 8.3949e-06
2294.06 6.87595e-06
2620.51 5.64105e-06
2993.42 4.60703e-06
3419.4 3.778e-06
3905.99 3.07662e-06
4461.83 2.52208e-06
5096.76 2.04529e-06
5822.05 1.6871e-06
6650.54 1.35575e-06
7596.94 1.1313e-06
8678.01 9.04292e-07
9912.92 7.5525e-07
11323.6 6.1104e-07
12934.9 4.89788e-07
14775.6 3.98265e-07
16878.3 3.20714e-07
19280.1 2.58431e-07
22023.7 2.0515e-07
25157.8 1.7844e-07
28737.8 1.2934e-07
32827.3 1.12896e-07
37498.7 8.45996e-08
42835 7.27096e-08
48930.5 6.0885e-08
55893.5 4.31223e-08
63847.3 4.21334e-08
72933 2.56695e-08
83311.7 2.45658e-08
95167.2 1.61587e-08
108710 1.45615e-08
124180 1.08187e-08
141851 9.29908e-09
162037 7.22119e-09
185095 5.0903e-09
211435 4.48906e-09
241523 2.1107e-09
275892 2.30706e-09
315153 1.30083e-09
360000 1.1883e-09


==> datafiles/kovp/BK-Pb85-021.dat <==
0 0.0118425
1e-06 0.0118425
1.1423e-06 0.0118425
1.30486e-06 0.0118425
1.49054e-06 0.0118425
1.70265e-06 0.0118425
1.94495e-06 0.0118425
2.22172e-06 0.0118425
2.53788e-06 0.0118425
2.89903e-06 0.0118425
3.31157e-06 0.0118425
3.78282e-06 0.0118425
4.32112e-06 0.0118425
4.93603e-06 0.0118425
5.63845e-06 0.0118425
6.44082e-06 0.0118425
7.35737e-06 0.0118425
8.40435e-06 0.0118425
9.60032e-06 0.0118425
1.09665e-05 0.0118425
1.2527e-05 0.0118425
1.43097e-05 0.0118425
1.6346e-05 0.0118425
1.86721e-05 0.0118425
2.13292e-05 0.0118425
2.43644e-05 0.0118425
2.78316e-05 0.0118425
3.17921e-05 0.0118425
3.63162e-05 0.0118424
4.14842e-05 0.0118424
4.73875e-05 0.0118424
5.41309e-05 0.0118424
6.18339e-05 0.0118424
7.06331e-05 0.0118423
8.06845e-05 0.0118423
9.21661e-05 0.0118423
0.000105282 0.0118422
0.000120264 0.0118422
0.000137378 0.0118421
0.000156927 0.0118421
0.000179258 0.011842
0.000204767 0.0118419
0.000233906 0.0118419
0.000267192 0.0118418
0.000305214 0.0118416
0.000348647 0.0118415
0.000398261 0.0118414
0.000454935 0.0118412
0.000519674 0.011841
0.000593626 0.0118408
0.000678101 0.0118405
0.000774597 0.0118402
0.000884824 0.0118399
0.00101074 0.0118395
0.00115457 0.0118391
0.00131887 0.0118386
0.00150655 0.0118381
0.00172094 0.0118374
0.00196583 0.0118367
0.00224558 0.0118359
0.00256513 0.0118349
0.00293016 0.0118338
0.00334713 0.0118326
0.00382344 0.0118312
0.00436752 0.0118295
0.00498904 0.0118277
0.005699 0.0118256
0.00650998 0.0118232
0.00743638 0.0118204
0.0084946 0.0118173
0.00970341 0.0118137
0.0110842 0.0118096
0.0126616 0.011805
0.0144634 0.0117996
0.0165215 0.0117936
0.0188726 0.0117866
0.0215582 0.0117787
0.0246261 0.0117697
0.0281304 0.0117594
0.0321335 0.0117477
0.0367062 0.0117344
0.0419296 0.0117192
0.0478964 0.0117019
0.0547122 0.0116822
0.0624979 0.0116598
0.0713916 0.0116344
0.0815509 0.0116055
0.0931558 0.0115727
0.106412 0.0115355
0.121555 0.0114934
0.138853 0.0114457
0.158612 0.0113919
0.181183 0.0113311
0.206966 0.0112627
0.236418 0.0111857
0.270061 0.0110994
0.308492 0.0110027
0.352391 0.0108948
0.402538 0.0107746
0.45982 0.0106411
0.525254 0.0104935
0.6 0.0103307
0.685382 0.010152
0.782914 0.00995674
0.894326 0.00974429
1.02159 0.00951433
1.16697 0.00926676
1.33303 0.00900175
1.52273 0.00871976
1.73942 0.00842155
1.98694 0.00810823
2.26969 0.00778119
2.59267 0.00744212
2.96162 0.00709299
3.38307 0.00673596
3.86449 0.00637337
4.41442 0.00600766
5.04261 0.00564131
5.76019 0.00527681
6.57989 0.00491655
7.51623 0.00456283
8.58581 0.00421778
9.80761 0.00388331
11.2033 0.00356115
12.7975 0.00325273
14.6187 0.00295926
16.6989 0.00268166
19.0753 0.00242061
21.7897 0.00217651
24.8905 0.00194954
28.4325 0.00173966
32.4785 0.00154662
37.1004 0.00136998
42.3799 0.00120916
48.4107 0.00106348
55.2997 0.000932142
63.169 0.00081429
72.1582 0.000709014
82.4266 0.000615386
94.1562 0.000532466
107.555 0.000459337
122.86 0.000395103
140.344 0.000338889
160.315 0.000289893
183.129 0.000247338
209.188 0.000210497
238.957 0.000178712
272.961 0.000151356
311.804 0.000127894
356.175 0.000107833
406.86 9.0743e-05
464.758 7.62133e-05
530.895 6.38796e-05
606.443 5.34406e-05
692.742 4.46411e-05
791.321 3.72226e-05
903.929 3.09895e-05
1032.56 2.57564e-05
1179.5 2.13737e-05
1347.35 1.77028e-05
1539.08 1.46446e-05
1758.09 1.20918e-05
2008.28 9.97675e-06
2294.06 8.2109e-06
2620.51 6.76039e-06
2993.42 5.54741e-06
3419.4 4.56304e-06
3905.99 3.73404e-06
4461.83 3.06752e-06
5096.76 2.50247e-06
5822.05 2.06173e-06
6650.54 1.67223e-06
7596.94 1.38562e-06
8678.01 1.12032e-06
9912.92 9.261e-07
11323.6 7.53839e-07
12934.9 6.07314e-07
14775.6 4.94867e-07
16878.3 4.00405e-07
19280.1 3.24383e-07
22023.7 2.60586e-07
25157.8 2.20287e-07
28737.8 1.66901e-07
32827.3 1.41158e-07
37498.7 1.09246e-07
42835 9.26339e-08
48930.5 7.64657e-08
55893.5 5.61831e-08
63847.3 5.18897e-08
72933 3.43454e-08
83311.7 3.11208e-08
95167.2 2.21921e-08
108710 1.89486e-08
124180 1.42765e-08
141851 1.21031e-08
162037 9.47662e-09
185095 6.9065e-09
211435 6.10593e-09
241523 3.39282e-09
275892 3.39425e-09
315153 2.08371e-09
360000 1.84216e-09


==> datafiles/kovp/BK-Pb85-run-000.dat <==
0 0.262536
1e-06 0.262536
1.1423e-06 0.262536
1.30486e-06 0.262536
1.49054e-06 0.262536
1.70265e-06 0.262536
1.94495e-06 0.262536
2.22172e-06 0.262536
2.53788e-06 0.262536
2.89903e-06 0.262536
3.31157e-06 0.262535
3.78282e-06 0.262535
4.32112e-06 0.262535
4.93603e-06 0.262535
5.63845e-06 0.262535
6.44082e-06 0.262535
7.35737e-06 0.262535
8.40435e-06 0.262534
9.60032e-06 0.262534
1.09665e-05 0.262534
1.2527e-05 0.262533
1.43097e-05 0.262533
1.6346e-05 0.262533
1.86721e-05 0.262532
2.13292e-05 0.262532
2.43644e-05 0.262531
2.78316e-05 0.26253
3.17921e-05 0.262529
3.63162e-05 0.262528
4.14842e-05 0.262527
4.73875e-05 0.262526
5.41309e-05 0.262524
6.18339e-05 0.262523
7.06331e-05 0.262521
8.06845e-05 0.262519
9.21661e-05 0.262516
0.000105282 0.262513
0.000120264 0.26251
0.000137378 0.262506
0.000156927 0.262502
0.000179258 0.262497
0.000204767 0.262492
0.000233906 0.262486
0.000267192 0.262478
0.000305214 0.26247
0.000348647 0.262461
0.000398261 0.26245
0.000454935 0.262438
0.000519674 0.262424
0.000593626 0.262408
0.000678101 0.262389
0.000774597 0.262368
0.000884824 0.262345
0.00101074 0.262317
0.00115457 0.262286
0.00131887 0.262251
0.00150655 0.26221
0.00172094 0.262164
0.00196583 0.262111
0.00224558 0.26205
0.00256513 0.261981
0.00293016 0.261902
0.00334713 0.261812
0.00382344 0.261709
0.00436752 0.261592
0.00498904 0.261458
0.005699 0.261304
0.00650998 0.26113
0.00743638 0.26093
0.0084946 0.260702
0.00970341 0.260442
0.0110842 0.260146
0.0126616 0.259807
0.0144634 0.259421
0.0165215 0.258981
0.0188726 0.258479
0.0215582 0.257907
0.0246261 0.257255
0.0281304 0.256512
0.0321335 0.255666
0.0367062 0.254703
0.0419296 0.253608
0.0478964 0.252362
0.0547122 0.250947
0.0624979 0.24934
0.0713916 0.247517
0.0815509 0.24545
0.0931558 0.243111
0.106412 0.240466
0.121555 0.23748
0.138853 0.234115
0.158612 0.230329
0.181183 0.226079
0.206966 0.22132
0.236418 0.216006
0.270061 0.210093
0.308492 0.203535
0.352391 0.196295
0.402538 0.188339
0.45982 0.179645
0.525254 0.170204
0.6 0.160026
0.685382 0.149141
0.782914 0.137612
0.894326 0.125528
1.02159 0.113019
1.16697 0.100248
1.33303 0.0874162
1.52273 0.0747566
1.73942 0.0625237
1.98694 0.0509806
2.26969 0.0403797
2.59267 0.0309405
2.96162 0.0228274
3.38307 0.0161293
3.86449 0.0108478
4.41442 0.00689591
5.04261 0.00411055
5.76019 0.00227669
6.57989 0.00115954
7.51623 0.000536646
8.58581 0.000222653
9.80761 8.15456e-05
11.2033 2.59042e-05
12.7975 6.99894e-06
14.6187 1.57781e-06
16.6989 2.95277e-07
19.0753 4.79488e-08
21.7897 5.92133e-09
24.8905 -1.62579e-09
28.4325 -6.87487e-10
32.4785 2.75502e-09
37.1004 5.16456e-09
42.3799 4.36966e-09
48.4107 -1.69589e-09
55.2997 -6.156e-09
63.169 1.98789e-09
72.1582 1.0093e-08
82.4266 1.37564e-10
94.1562 -6.76538e-09
107.555 -2.97511e-09
122.86 7.26308e-10
140.344 1.21223e-09
160.315 -3.9628e-09
183.129 5.50097e-09
209.188 -6.48475e-09
238.957 2.54298e-09
272.961 -3.80063e-09
311.804 1.70349e-09
356.175 -2.28972e-09
406.86 -1.00533e-10
464.758 -4.09212e-09
530.895 -4.57994e-10
606.443 -1.77641e-10
692.742 2.38667e-09
791.321 -2.77219e-09
903.929 -4.21071e-09
1032.56 1.86646e-09
1179.5 -1.06221e-09
1347.35 -6.25741e-09
1539.08 1.21257e-08
1758.09 -2.29614e-08
2008.28 1.6285e-08
2294.06 1.63971e-08
2620.51 -8.73763e-08
2993.42 1.79556e-07
3419.4 -2.58663e-07
3905.99 2.72845e-07
4461.83 -2.18827e-07
5096.76 1.06817e-07
5822.05 1.10738e-08
6650.54 -1.09872e-07
7596.94 1.59186e-07
8678.01 -1.39132e-07
9912.92 1.03414e-07
11323.6 -7.56391e-08
12934.9 -5.57364e-09
14775.6 -2.28171e-08
16878.3 1.04721e-08
19280.1 2.59734e-08
22023.7 5.21777e-08
25157.8 -1.77829e-08
28737.8 1.38871e-08
32827.3 -2.92221e-08
37498.7 -6.3961e-09
42835 -1.42854e-08
48930.5 4.26837e-09
55893.5 9.64915e-09
63847.3 -1.40707e-08
72933 1.05858e-08
83311.7 -4.55938e-09
95167.2 5.34656e-09
108710 4.93266e-10
124180 -3.53663e-09
141851 -3.29628e-10
162037 -1.86095e-09
185095 -7.52528e-10
211435 -2.12922e-09
241523 2.33072e-10
275892 2.72929e-10
315153 -8.21938e-10
360000 -1.64926e-09


==> datafiles/kovp/BK-Pb85-run-001.dat <==
0 0.260111
1e-06 0.260111
1.1423e-06 0.260111
1.30486e-06 0.260111
1.49054e-06 0.260111
1.70265e-06 0.260111
1.94495e-06 0.26011
2.22172e-06 0.26011
2.53788e-06 0.26011
2.89903e-06 0.26011
3.31157e-06 0.26011
3.78282e-06 0.26011
4.32112e-06 0.26011
4.93603e-06 0.26011
5.63845e-06 0.26011
6.44082e-06 0.260109
7.35737e-06 0.260109
8.40435e-06 0.260109
9.60032e-06 0.260109
1.09665e-05 0.260108
1.2527e-05 0.260108
1.43097e-05 0.260107
1.6346e-05 0.260107
1.86721e-05 0.260106
2.13292e-05 0.260105
2.43644e-05 0.260105
2.78316e-05 0.260104
3.17921e-05 0.260103
3.63162e-05 0.260102
4.14842e-05 0.2601
4.73875e-05 0.260099
5.41309e-05 0.260097
6.18339e-05 0.260095
7.06331e-05 0.260093
8.06845e-05 0.26009
9.21661e-05 0.260087
0.000105282 0.260084
0.000120264 0.26008
0.000137378 0.260075
0.000156927 0.26007
0.000179258 0.260064
0.000204767 0.260058
0.000233906 0.26005
0.000267192 0.260042
0.000305214 0.260032
0.000348647 0.26002
0.000398261 0.260007
0.000454935 0.259993
0.000519674 0.259976
0.000593626 0.259957
0.000678101 0.259935
0.000774597 0.25991
0.000884824 0.259881
0.00101074 0.259848
0.00115457 0.259811
0.00131887 0.259768
0.00150655 0.259719
0.00172094 0.259664
0.00196583 0.2596
0.00224558 0.259528
0.00256513 0.259445
0.00293016 0.25935
0.00334713 0.259242
0.00382344 0.259119
0.00436752 0.258978
0.00498904 0.258817
0.005699 0.258633
0.00650998 0.258424
0.00743638 0.258185
0.0084946 0.257912
0.00970341 0.257601
0.0110842 0.257246
0.0126616 0.256842
0.0144634 0.25638
0.0165215 0.255855
0.0188726 0.255256
0.0215582 0.254573
0.0246261 0.253797
0.0281304 0.252913
0.0321335 0.251908
0.0367062 0.250765
0.0419296 0.249468
0.0478964 0.247995
0.0547122 0.246326
0.0624979 0.244435
0.0713916 0.242296
0.0815509 0.239879
0.0931558 0.237153
0.106412 0.234084
0.121555 0.230634
0.138853 0.226767
0.158612 0.222442
0.181183 0.21762
0.206966 0.212261
0.236418 0.206327
0.270061 0.199785
0.308492 0.192607
0.352391 0.184773
0.402538 0.176276
0.45982 0.167122
0.525254 0.157335
0.6 0.146961
0.685382 0.136069
0.782914 0.124755
0.894326 0.11314
1.02159 0.101373
1.16697 0.0896244
1.33303 0.0780798
1.52273 0.0669347
1.73942 0.0563817
1.98694 0.0465991
2.26969 0.0377381
2.59267 0.0299111
2.96162 0.0231826
3.38307 0.0175642
3.86449 0.013015
4.41442 0.00944729
5.04261 0.00673816
5.76019 0.00474382
6.57989 0.00331579
7.51623 0.00231524
8.58581 0.00162338
9.80761 0.00114655
11.2033 0.000816078
12.7975 0.000584534
14.6187 0.000420387
16.6989 0.000302907
19.0753 0.000218304
21.7897 0.000157225
24.8905 0.000113196
28.4325 8.15943e-05
32.4785 5.89588e-05
37.1004 4.26575e-05
42.3799 3.08396e-05
48.4107 2.232e-05
55.2997 1.62936e-05
63.169 1.19298e-05
72.1582 8.73425e-06
82.4266 6.4885e-06
94.1562 4.75022e-06
107.555 3.5057e-06
122.86 2.69945e-06
140.344 1.94236e-06
160.315 1.48617e-06
183.129 1.12302e-06
209.188 7.88749e-07
238.957 6.19423e-07
272.961 3.9018e-07
311.804 3.11782e-07
356.175 1.99269e-07
406.86 2.01135e-07
464.758 2.29993e-07
530.895 3.30658e-07
606.443 4.44013e-07
692.742 4.75153e-07
791.321 4.21589e-07
903.929 2.84561e-07
1032.56 7.69276e-08
1179.5 -6.37344e-08
1347.35 -2.88371e-07
1539.08 -2.47056e-07
1758.09 -4.05768e-07
2008.28 -2.65087e-07
2294.06 -2.60826e-07
2620.51 -2.93459e-07
2993.42 -2.86159e-08
3419.4 -3.24329e-07
3905.99 5.79954e-08
4461.83 -2.02765e-07
5096.76 -6.51107e-08
5822.05 1.48519e-08
6650.54 -1.79483e-07
7596.94 1.45211e-07
8678.01 -1.43933e-07
9912.92 9.96092e-08
11323.6 -6.19902e-08
12934.9 5.30853e-10
14775.6 -1.2701e-08
16878.3 6.4046e-09
19280.1 3.00062e-08
22023.7 3.24331e-08
25157.8 2.03575e-09
28737.8 7.01922e-09
32827.3 -2.22562e-08
37498.7 -5.73549e-09
42835 -1.90505e-08
48930.5 2.96211e-09
55893.5 8.65147e-09
63847.3 -8.36472e-09
72933 7.88457e-09
83311.7 -4.5072e-09
95167.2 2.20643e-09
108710 1.46039e-09
124180 -1.58298e-09
141851 -6.62077e-10
162037 -2.15323e-09
185095 2.61817e-10
211435 -2.76172e-09
241523 -3.42384e-10
275892 -3.6432e-11
315153 -1.16741e-09
360000 -1.62811e-09


==> datafiles/kovp/BK-Pb85-run-002.dat <==
0 0.242422
1e-06 0.242422
1.1423e-06 0.242422
1.30486e-06 0.242422
1.49054e-06 0.242422
1.70265e-06 0.242422
1.94495e-06 0.242422
2.22172e-06 0.242422
2.53788e-06 0.242422
2.89903e-06 0.242421
3.31157e-06 0.242421
3.78282e-06 0.242421
4.32112e-06 0.242421
4.93603e-06 0.242421
5.63845e-06 0.242421
6.44082e-06 0.242421
7.35737e-06 0.24242
8.40435e-06 0.24242
9.60032e-06 0.24242
1.09665e-05 0.242419
1.2527e-05 0.242419
1.43097e-05 0.242418
1.6346e-05 0.242418
1.86721e-05 0.242417
2.13292e-05 0.242417
2.43644e-05 0.242416
2.78316e-05 0.242415
3.17921e-05 0.242414
3.63162e-05 0.242413
4.14842e-05 0.242411
4.73875e-05 0.24241
5.41309e-05 0.242408
6.18339e-05 0.242406
7.06331e-05 0.242404
8.06845e-05 0.242401
9.21661e-05 0.242398
0.000105282 0.242395
0.000120264 0.242391
0.000137378 0.242386
0.000156927 0.242381
0.000179258 0.242375
0.000204767 0.242369
0.000233906 0.242361
0.000267192 0.242352
0.000305214 0.242342
0.000348647 0.242331
0.000398261 0.242318
0.000454935 0.242303
0.000519674 0.242286
0.000593626 0.242267
0.000678101 0.242245
0.000774597 0.242219
0.000884824 0.24219
0.00101074 0.242158
0.00115457 0.24212
0.00131887 0.242077
0.00150655 0.242028
0.00172094 0.241972
0.00196583 0.241908
0.00224558 0.241835
0.00256513 0.241751
0.00293016 0.241656
0.00334713 0.241547
0.00382344 0.241423
0.00436752 0.241281
0.00498904 0.241119
0.005699 0.240935
0.00650998 0.240724
0.00743638 0.240483
0.0084946 0.240209
0.00970341 0.239896
0.0110842 0.23954
0.0126616 0.239133
0.0144634 0.238669
0.0165215 0.238141
0.0188726 0.23754
0.0215582 0.236856
0.0246261 0.236077
0.0281304 0.235191
0.0321335 0.234185
0.0367062 0.233041
0.0419296 0.231744
0.0478964 0.230274
0.0547122 0.228609
0.0624979 0.226725
0.0713916 0.224598
0.0815509 0.222199
0.0931558 0.219498
0.106412 0.216464
0.121555 0.213063
0.138853 0.209261
0.158612 0.205022
0.181183 0.200314
0.206966 0.195102
0.236418 0.189357
0.270061 0.183055
0.308492 0.176178
0.352391 0.168719
0.402538 0.160682
0.45982 0.152085
0.525254 0.142966
0.6 0.133379
0.685382 0.123402
0.782914 0.113132
0.894326 0.102688
1.02159 0.0922053
1.16697 0.081832
1.33303 0.0717235
1.52273 0.0620342
1.73942 0.0529086
1.98694 0.0444727
2.26969 0.0368261
2.59267 0.0300358
2.96162 0.0241325
3.38307 0.0191104
3.86449 0.0149298
4.41442 0.0115232
5.04261 0.00880274
5.76019 0.00666972
6.57989 0.00502323
7.51623 0.00376777
8.58581 0.00281869
9.80761 0.00210499
11.2033 0.00156976
12.7975 0.00116891
14.6187 0.000868971
16.6989 0.000644764
19.0753 0.000477391
21.7897 0.000352726
24.8905 0.000260202
28.4325 0.000191841
32.4785 0.000141473
37.1004 0.000104316
42.3799 7.68774e-05
48.4107 5.6674e-05
55.2997 4.19492e-05
63.169 3.11102e-05
72.1582 2.3074e-05
82.4266 1.7239e-05
94.1562 1.28175e-05
107.555 9.56213e-06
122.86 7.26848e-06
140.344 5.38131e-06
160.315 4.07611e-06
183.129 3.08178e-06
209.188 2.25338e-06
238.957 1.72269e-06
272.961 1.21064e-06
311.804 9.30984e-07
356.175 6.85661e-07
406.86 5.89903e-07
464.758 5.6204e-07
530.895 5.9453e-07
606.443 6.64528e-07
692.742 6.4061e-07
791.321 5.41596e-07
903.929 3.75836e-07
1032.56 1.232e-07
1179.5 -9.90645e-09
1347.35 -2.84571e-07
1539.08 -2.23755e-07
1758.09 -4.13075e-07
2008.28 -2.71699e-07
2294.06 -2.70168e-07
2620.51 -2.98996e-07
2993.42 -6.28057e-08
3419.4 -2.9933e-07
3905.99 6.17729e-10
4461.83 -1.77732e-07
5096.76 -9.94312e-08
5822.05 8.26206e-09
6650.54 -1.75758e-07
7596.94 1.24931e-07
8678.01 -1.34044e-07
9912.92 9.42514e-08
11323.6 -5.41979e-08
12934.9 6.255e-09
14775.6 -8.33548e-09
16878.3 3.08209e-09
19280.1 2.75428e-08
22023.7 1.92173e-08
25157.8 1.018e-08
28737.8 5.88198e-10
32827.3 -1.57749e-08
37498.7 -5.89307e-09
42835 -1.80458e-08
48930.5 2.72569e-09
55893.5 7.42996e-09
63847.3 -5.2337e-09
72933 6.75581e-09
83311.7 -4.16722e-09
95167.2 5.64039e-10
108710 1.2333e-09
124180 -8.3611e-10
141851 -6.10767e-10
162037 -2.01383e-09
185095 6.11735e-10
211435 -3.10329e-09
241523 -6.443e-10
275892 -3.18731e-10
315153 -1.19612e-09
360000 -1.60727e-09


==> datafiles/kovp/BK-Pb85-run-003.dat <==
0 0.215144
1e-06 0.215144
1.1423e-06 0.215144
1.30486e-06 0.215144
1.49054e-06 0.215144
1.70265e-06 0.215144
1.94495e-06 0.215144
2.22172e-06 0.215144
2.53788e-06 0.215144
2.89903e-06 0.215143
3.31157e-06 0.215143
3.78282e-06 0.215143
4.32112e-06 0.215143
4.93603e-06 0.215143
5.63845e-06 0.215143
6.44082e-06 0.215143
7.35737e-06 0.215142
8.40435e-06 0.215142
9.60032e-06 0.215142
1.09665e-05 0.215142
1.2527e-05 0.215141
1.43097e-05 0.215141
1.6346e-05 0.21514
1.86721e-05 0.21514
2.13292e-05 0.215139
2.43644e-05 0.215138
2.78316e-05 0.215138
3.17921e-05 0.215137
3.63162e-05 0.215136
4.14842e-05 0.215134
4.73875e-05 0.215133
5.41309e-05 0.215132
6.18339e-05 0.21513
7.06331e-05 0.215128
8.06845e-05 0.215125
9.21661e-05 0.215123
0.000105282 0.21512
0.000120264 0.215116
0.000137378 0.215112
0.000156927 0.215108
0.000179258 0.215102
0.000204767 0.215096
0.000233906 0.21509
0.000267192 0.215082
0.000305214 0.215073
0.000348647 0.215063
0.000398261 0.215051
0.000454935 0.215038
0.000519674 0.215023
0.000593626 0.215006
0.000678101 0.214986
0.000774597 0.214964
0.000884824 0.214938
0.00101074 0.214909
0.00115457 0.214876
0.00131887 0.214837
0.00150655 0.214794
0.00172094 0.214744
0.00196583 0.214687
0.00224558 0.214622
0.00256513 0.214548
0.00293016 0.214463
0.00334713 0.214367
0.00382344 0.214256
0.00436752 0.21413
0.00498904 0.213987
0.005699 0.213823
0.00650998 0.213635
0.00743638 0.213422
0.0084946 0.213178
0.00970341 0.212901
0.0110842 0.212584
0.0126616 0.212223
0.0144634 0.211812
0.0165215 0.211343
0.0188726 0.21081
0.0215582 0.210202
0.0246261 0.209511
0.0281304 0.208726
0.0321335 0.207834
0.0367062 0.206821
0.0419296 0.205672
0.0478964 0.20437
0.0547122 0.202896
0.0624979 0.20123
0.0713916 0.19935
0.0815509 0.19723
0.0931558 0.194846
0.106412 0.19217
0.121555 0.189174
0.138853 0.185827
0.158612 0.182101
0.181183 0.177967
0.206966 0.173398
0.236418 0.16837
0.270061 0.162864
0.308492 0.156866
0.352391 0.150374
0.402538 0.143393
0.45982 0.135942
0.525254 0.128055
0.6 0.119782
0.685382 0.111189
0.782914 0.10236
0.894326 0.0933934
1.02159 0.0844013
1.16697 0.0755039
1.33303 0.0668252
1.52273 0.0584867
1.73942 0.0506008
1.98694 0.0432645
2.26969 0.036554
2.59267 0.030521
2.96162 0.0251905
3.38307 0.0205614
3.86449 0.0166086
4.41442 0.0132876
5.04261 0.0105393
5.76019 0.00829611
6.57989 0.00648733
7.51623 0.00504391
8.58581 0.00390202
9.80761 0.00300511
11.2033 0.00230488
12.7975 0.00176105
14.6187 0.00134068
16.6989 0.00101715
19.0753 0.000769177
21.7897 0.000579922
24.8905 0.000436154
28.4325 0.000327476
32.4785 0.000245615
37.1004 0.000184025
42.3799 0.000137748
48.4107 0.000103069
55.2997 7.72525e-05
63.169 5.79576e-05
72.1582 4.34831e-05
82.4266 3.27443e-05
94.1562 2.46134e-05
107.555 1.85346e-05
122.86 1.40863e-05
140.344 1.05793e-05
160.315 8.02886e-06
183.129 6.09315e-06
209.188 4.55228e-06
238.957 3.47196e-06
272.961 2.55047e-06
311.804 1.95034e-06
356.175 1.4751e-06
406.86 1.19217e-06
464.758 1.02313e-06
530.895 9.2576e-07
606.443 8.94683e-07
692.742 7.97229e-07
791.321 6.50044e-07
903.929 4.65866e-07
1032.56 2.05763e-07
1179.5 7.61746e-08
1347.35 -1.95653e-07
1539.08 -1.50347e-07
1758.09 -3.34302e-07
2008.28 -2.21358e-07
2294.06 -2.28187e-07
2620.51 -2.5501e-07
2993.42 -6.38468e-08
3419.4 -2.53232e-07
3905.99 -1.8016e-08
4461.83 -1.51513e-07
5096.76 -1.00243e-07
5822.05 3.47382e-09
6650.54 -1.60572e-07
7596.94 1.08843e-07
8678.01 -1.24611e-07
9912.92 9.15618e-08
11323.6 -4.78561e-08
12934.9 1.17155e-08
14775.6 -5.71879e-09
16878.3 1.3257e-09
19280.1 2.44297e-08
22023.7 9.02424e-09
25157.8 1.58257e-08
28737.8 -5.01329e-09
32827.3 -1.05788e-08
37498.7 -6.73993e-09
42835 -1.5897e-08
48930.5 3.02847e-09
55893.5 6.20676e-09
63847.3 -2.9087e-09
72933 5.80957e-09
83311.7 -3.69643e-09
95167.2 -6.49685e-10
108710 8.33373e-10
124180 -4.32002e-10
141851 -5.10375e-10
162037 -1.746e-09
185095 7.78034e-10
211435 -3.32076e-09
241523 -8.92915e-10
275892 -5.61288e-10
315153 -1.15859e-09
360000 -1.58629e-09


==> datafiles/kovp/BK-Pb85-run-004.dat <==
0 0.183673
1e-06 0.183673
1.1423e-06 0.183673
1.30486e-06 0.183673
1.49054e-06 0.183673
1.70265e-06 0.183673
1.94495e-06 0.183673
2.22172e-06 0.183673
2.53788e-06 0.183673
2.89903e-06 0.183673
3.31157e-06 0.183673
3.78282e-06 0.183673
4.32112e-06 0.183673
4.93603e-06 0.183672
5.63845e-06 0.183672
6.44082e-06 0.183672
7.35737e-06 0.183672
8.40435e-06 0.183672
9.60032e-06 0.183672
1.09665e-05 0.183671
1.2527e-05 0.183671
1.43097e-05 0.183671
1.6346e-05 0.18367
1.86721e-05 0.18367
2.13292e-05 0.183669
2.43644e-05 0.183669
2.78316e-05 0.183668
3.17921e-05 0.183667
3.63162e-05 0.183666
4.14842e-05 0.183666
4.73875e-05 0.183664
5.41309e-05 0.183663
6.18339e-05 0.183662
7.06331e-05 0.18366
8.06845e-05 0.183658
9.21661e-05 0.183656
0.000105282 0.183654
0.000120264 0.183651
0.000137378 0.183648
0.000156927 0.183644
0.000179258 0.18364
0.000204767 0.183635
0.000233906 0.183629
0.000267192 0.183623
0.000305214 0.183616
0.000348647 0.183608
0.000398261 0.183599
0.000454935 0.183588
0.000519674 0.183576
0.000593626 0.183562
0.000678101 0.183546
0.000774597 0.183528
0.000884824 0.183507
0.00101074 0.183484
0.00115457 0.183457
0.00131887 0.183426
0.00150655 0.183391
0.00172094 0.18335
0.00196583 0.183305
0.00224558 0.183252
0.00256513 0.183192
0.00293016 0.183124
0.00334713 0.183046
0.00382344 0.182957
0.00436752 0.182855
0.00498904 0.182739
0.005699 0.182607
0.00650998 0.182456
0.00743638 0.182284
0.0084946 0.182087
0.00970341 0.181863
0.0110842 0.181608
0.0126616 0.181316
0.0144634 0.180985
0.0165215 0.180606
0.0188726 0.180176
0.0215582 0.179686
0.0246261 0.179128
0.0281304 0.178495
0.0321335 0.177774
0.0367062 0.176957
0.0419296 0.176029
0.0478964 0.174978
0.0547122 0.173789
0.0624979 0.172443
0.0713916 0.170925
0.0815509 0.169213
0.0931558 0.167287
0.106412 0.165125
0.121555 0.162703
0.138853 0.159998
0.158612 0.156984
0.181183 0.153639
0.206966 0.149941
0.236418 0.145868
0.270061 0.141404
0.308492 0.136538
0.352391 0.131265
0.402538 0.125587
0.45982 0.119517
0.525254 0.113081
0.6 0.106313
0.685382 0.0992639
0.782914 0.0919968
0.894326 0.0845865
1.02159 0.0771184
1.16697 0.0696854
1.33303 0.0623841
1.52273 0.05531
1.73942 0.0485534
1.98694 0.042194
2.26969 0.0362973
2.59267 0.0309113
2.96162 0.0260652
3.38307 0.0217689
3.86449 0.0180143
4.41442 0.0147782
5.04261 0.0120249
5.76019 0.00971063
6.57989 0.00778685
7.51623 0.00620371
8.58581 0.00491268
9.80761 0.0038685
11.2033 0.0030303
12.7975 0.00236209
14.6187 0.00183279
16.6989 0.00141601
19.0753 0.00108964
21.7897 0.000835461
24.8905 0.000638571
28.4325 0.000486872
32.4785 0.00037049
37.1004 0.000281438
42.3799 0.000213476
48.4107 0.000161767
55.2997 0.000122623
63.169 9.29636e-05
72.1582 7.04619e-05
82.4266 5.34992e-05
94.1562 4.0584e-05
107.555 3.08173e-05
122.86 2.3512e-05
140.344 1.78322e-05
160.315 1.35982e-05
183.129 1.03725e-05
209.188 7.85235e-06
238.957 6.00759e-06
272.961 4.51055e-06
311.804 3.45352e-06
356.175 2.63205e-06
406.86 2.07076e-06
464.758 1.68012e-06
530.895 1.40249e-06
606.443 1.22593e-06
692.742 1.03422e-06
791.321 8.24086e-07
903.929 6.07814e-07
1032.56 3.42183e-07
1179.5 1.93944e-07
1347.35 -6.17857e-08
1539.08 -5.64063e-08
1758.09 -2.25152e-07
2008.28 -1.5149e-07
2294.06 -1.70905e-07
2620.51 -1.94487e-07
2993.42 -5.40272e-08
3419.4 -2.00836e-07
3905.99 -2.27403e-08
4461.83 -1.24179e-07
5096.76 -9.06643e-08
5822.05 1.90126e-09
6650.54 -1.43593e-07
7596.94 9.65e-08
8678.01 -1.15494e-07
9912.92 9.02381e-08
11323.6 -4.12096e-08
12934.9 1.65422e-08
14775.6 -3.45284e-09
16878.3 6.57783e-10
19280.1 2.14152e-08
22023.7 6.6597e-10
25157.8 2.05912e-08
28737.8 -9.84871e-09
32827.3 -6.13118e-09
37498.7 -7.82778e-09
42835 -1.3525e-08
48930.5 3.53993e-09
55893.5 4.9282e-09
63847.3 -8.60692e-10
72933 4.77574e-09
83311.7 -3.10562e-09
95167.2 -1.70021e-09
108710 4.51712e-10
124180 -1.57071e-10
141851 -4.06417e-10
162037 -1.43702e-09
185095 8.64664e-10
211435 -3.44506e-09
241523 -1.12327e-09
275892 -7.78661e-10
315153 -1.10947e-09
360000 -1.55576e-09


==> datafiles/kovp/BK-Pb85-run-005.dat <==
0 0.152209
1e-06 0.152209
1.1423e-06 0.152209
1.30486e-06 0.152209
1.49054e-06 0.152209
1.70265e-06 0.152209
1.94495e-06 0.152209
2.22172e-06 0.152209
2.53788e-06 0.152209
2.89903e-06 0.152209
3.31157e-06 0.152209
3.78282e-06 0.152209
4.32112e-06 0.152209
4.93603e-06 0.152209
5.63845e-06 0.152209
6.44082e-06 0.152209
7.35737e-06 0.152208
8.40435e-06 0.152208
9.60032e-06 0.152208
1.09665e-05 0.152208
1.2527e-05 0.152208
1.43097e-05 0.152207
1.6346e-05 0.152207
1.86721e-05 0.152207
2.13292e-05 0.152206
2.43644e-05 0.152206
2.78316e-05 0.152206
3.17921e-05 0.152205
3.63162e-05 0.152204
4.14842e-05 0.152204
4.73875e-05 0.152203
5.41309e-05 0.152202
6.18339e-05 0.152201
7.06331e-05 0.1522
8.06845e-05 0.152198
9.21661e-05 0.152196
0.000105282 0.152195
0.000120264 0.152193
0.000137378 0.15219
0.000156927 0.152187
0.000179258 0.152184
0.000204767 0.152181
0.000233906 0.152177
0.000267192 0.152172
0.000305214 0.152167
0.000348647 0.15216
0.000398261 0.152153
0.000454935 0.152146
0.000519674 0.152136
0.000593626 0.152126
0.000678101 0.152114
0.000774597 0.152101
0.000884824 0.152085
0.00101074 0.152067
0.00115457 0.152047
0.00131887 0.152024
0.00150655 0.151998
0.00172094 0.151968
0.00196583 0.151934
0.00224558 0.151894
0.00256513 0.15185
0.00293016 0.151798
0.00334713 0.15174
0.00382344 0.151673
0.00436752 0.151597
0.00498904 0.151511
0.005699 0.151412
0.00650998 0.151299
0.00743638 0.15117
0.0084946 0.151023
0.00970341 0.150855
0.0110842 0.150663
0.0126616 0.150445
0.0144634 0.150197
0.0165215 0.149913
0.0188726 0.149591
0.0215582 0.149224
0.0246261 0.148806
0.0281304 0.148331
0.0321335 0.147791
0.0367062 0.147177
0.0419296 0.146481
0.0478964 0.145692
0.0547122 0.144798
0.0624979 0.143787
0.0713916 0.142644
0.0815509 0.141356
0.0931558 0.139905
0.106412 0.138274
0.121555 0.136445
0.138853 0.1344
0.158612 0.132118
0.181183 0.129581
0.206966 0.12677
0.236418 0.123668
0.270061 0.12026
0.308492 0.116534
0.352391 0.112483
0.402538 0.108105
0.45982 0.103405
0.525254 0.0983981
0.6 0.0931051
0.685382 0.0875589
0.782914 0.0818019
0.894326 0.0758864
1.02159 0.0698732
1.16697 0.0638304
1.33303 0.0578304
1.52273 0.0519473
1.73942 0.0462531
1.98694 0.0408148
2.26969 0.0356906
2.59267 0.0309276
2.96162 0.0265601
3.38307 0.0226084
3.86449 0.0190795
4.41442 0.0159677
5.04261 0.0132568
5.76019 0.0109221
6.57989 0.00893319
7.51623 0.00725594
8.58581 0.00585493
9.80761 0.00469506
11.2033 0.00374283
12.7975 0.0029672
14.6187 0.00234008
16.6989 0.00183653
19.0753 0.00143481
21.7897 0.00111633
24.8905 0.000865356
28.4325 0.000668727
32.4785 0.00051543
37.1004 0.000396359
42.3799 0.000304192
48.4107 0.000233105
55.2997 0.00017852
63.169 0.000136645
72.1582 0.000104531
82.4266 8.00066e-05
94.1562 6.11919e-05
107.555 4.68221e-05
122.86 3.59108e-05
140.344 2.74522e-05
160.315 2.10482e-05
183.129 1.6142e-05
209.188 1.23324e-05
238.957 9.47569e-06
272.961 7.2061e-06
311.804 5.53489e-06
356.175 4.23811e-06
406.86 3.29856e-06
464.758 2.60433e-06
530.895 2.08838e-06
606.443 1.71895e-06
692.742 1.39999e-06
791.321 1.10094e-06
903.929 8.29495e-07
1032.56 5.43528e-07
1179.5 3.57483e-07
1347.35 1.11209e-07
1539.08 6.42148e-08
1758.09 -9.34778e-08
2008.28 -6.39486e-08
2294.06 -9.97345e-08
2620.51 -1.23137e-07
2993.42 -3.31544e-08
3419.4 -1.43873e-07
3905.99 -1.78473e-08
4461.83 -9.41179e-08
5096.76 -7.54942e-08
5822.05 3.91378e-09
6650.54 -1.2455e-07
7596.94 8.66168e-08
8678.01 -1.04536e-07
9912.92 8.87827e-08
11323.6 -3.35101e-08
12934.9 2.06101e-08
14775.6 -9.8773e-10
16878.3 7.15057e-10
19280.1 1.85612e-08
22023.7 -6.15834e-09
25157.8 2.45959e-08
28737.8 -1.3894e-08
32827.3 -2.01642e-09
37498.7 -8.81714e-09
42835 -1.10921e-08
48930.5 4.07657e-09
55893.5 3.55829e-09
63847.3 1.07018e-09
72933 3.60306e-09
83311.7 -2.39405e-09
95167.2 -2.64543e-09
108710 1.25246e-10
124180 4.4407e-11
141851 -3.00728e-10
162037 -1.11628e-09
185095 8.89064e-10
211435 -3.47248e-09
241523 -1.33311e-09
275892 -9.80591e-10
315153 -1.06057e-09
360000 -1.50714e-09


==> datafiles/kovp/BK-Pb85-run-006.dat <==
0 0.123419
1e-06 0.123419
1.1423e-06 0.123419
1.30486e-06 0.123419
1.49054e-06 0.123419
1.70265e-06 0.123419
1.94495e-06 0.123419
2.22172e-06 0.123419
2.53788e-06 0.123419
2.89903e-06 0.123419
3.31157e-06 0.123419
3.78282e-06 0.123419
4.32112e-06 0.123418
4.93603e-06 0.123418
5.63845e-06 0.123418
6.44082e-06 0.123418
7.35737e-06 0.123418
8.40435e-06 0.123418
9.60032e-06 0.123418
1.09665e-05 0.123418
1.2527e-05 0.123418
1.43097e-05 0.123417
1.6346e-05 0.123417
1.86721e-05 0.123417
2.13292e-05 0.123417
2.43644e-05 0.123416
2.78316e-05 0.123416
3.17921e-05 0.123416
3.63162e-05 0.123415
4.14842e-05 0.123415
4.73875e-05 0.123414
5.41309e-05 0.123414
6.18339e-05 0.123413
7.06331e-05 0.123412
8.06845e-05 0.123411
9.21661e-05 0.12341
0.000105282 0.123408
0.000120264 0.123407
0.000137378 0.123405
0.000156927 0.123403
0.000179258 0.123401
0.000204767 0.123399
0.000233906 0.123396
0.000267192 0.123392
0.000305214 0.123389
0.000348647 0.123384
0.000398261 0.123379
0.000454935 0.123374
0.000519674 0.123367
0.000593626 0.12336
0.000678101 0.123352
0.000774597 0.123342
0.000884824 0.123331
0.00101074 0.123319
0.00115457 0.123304
0.00131887 0.123288
0.00150655 0.12327
0.00172094 0.123248
0.00196583 0.123224
0.00224558 0.123196
0.00256513 0.123165
0.00293016 0.123129
0.00334713 0.123088
0.00382344 0.123041
0.00436752 0.122987
0.00498904 0.122926
0.005699 0.122856
0.00650998 0.122776
0.00743638 0.122685
0.0084946 0.122581
0.00970341 0.122462
0.0110842 0.122327
0.0126616 0.122173
0.0144634 0.121997
0.0165215 0.121797
0.0188726 0.121568
0.0215582 0.121309
0.0246261 0.121013
0.0281304 0.120676
0.0321335 0.120294
0.0367062 0.119859
0.0419296 0.119365
0.0478964 0.118805
0.0547122 0.11817
0.0624979 0.117451
0.0713916 0.116638
0.0815509 0.115719
0.0931558 0.114684
0.106412 0.113518
0.121555 0.112209
0.138853 0.110742
0.158612 0.109102
0.181183 0.107274
0.206966 0.105242
0.236418 0.102993
0.270061 0.100513
0.308492 0.0977908
0.352391 0.0948174
0.402538 0.0915876
0.45982 0.0881006
0.525254 0.0843609
0.6 0.0803794
0.685382 0.076174
0.782914 0.0717698
0.894326 0.0672
1.02159 0.0625044
1.16697 0.0577299
1.33303 0.0529278
1.52273 0.0481533
1.73942 0.043462
1.98694 0.0389086
2.26969 0.0345435
2.59267 0.0304115
2.96162 0.0265489
3.38307 0.0229833
3.86449 0.0197321
4.41442 0.0168034
5.04261 0.0141959
5.76019 0.0119006
6.57989 0.00990198
7.51623 0.00817966
8.58581 0.00671014
9.80761 0.00546812
11.2033 0.00442781
12.7975 0.00356389
14.6187 0.00285226
16.6989 0.00227054
19.0753 0.00179847
21.7897 0.001418
24.8905 0.00111339
28.4325 0.000871039
32.4785 0.00067928
37.1004 0.000528246
42.3799 0.000409786
48.4107 0.000317254
55.2997 0.00024529
63.169 0.00018944
72.1582 0.000146164
82.4266 0.000112741
94.1562 8.6887e-05
107.555 6.69588e-05
122.86 5.16493e-05
140.344 3.97592e-05
160.315 3.06528e-05
183.129 2.36336e-05
209.188 1.81846e-05
238.957 1.4035e-05
272.961 1.07669e-05
311.804 8.30152e-06
356.175 6.38528e-06
406.86 4.95424e-06
464.758 3.86737e-06
530.895 3.04355e-06
606.443 2.42671e-06
692.742 1.93553e-06
791.321 1.51189e-06
903.929 1.15529e-06
1032.56 8.23501e-07
1179.5 5.82469e-07
1347.35 3.27692e-07
1539.08 2.22035e-07
1758.09 6.34384e-08
2008.28 4.59491e-08
2294.06 -1.03448e-08
2620.51 -4.01072e-08
2993.42 2.54506e-09
3419.4 -8.12771e-08
3905.99 -2.62978e-09
4461.83 -5.97285e-08
5096.76 -5.50525e-08
5822.05 1.01621e-08
6650.54 -1.02087e-07
7596.94 7.87934e-08
8678.01 -9.01884e-08
9912.92 8.64948e-08
11323.6 -2.44235e-08
12934.9 2.39469e-08
14775.6 1.93903e-09
16878.3 1.38216e-09
19280.1 1.59461e-08
22023.7 -1.13509e-08
25157.8 2.77095e-08
28737.8 -1.70093e-08
32827.3 1.92166e-09
37498.7 -9.49463e-09
42835 -8.63409e-09
48930.5 4.5513e-09
55893.5 2.10932e-09
63847.3 2.90785e-09
72933 2.2987e-09
83311.7 -1.56833e-09
95167.2 -3.4788e-09
108710 -1.31763e-10
124180 1.83735e-10
141851 -1.92432e-10
162037 -7.97682e-10
185095 8.49374e-10
211435 -3.39212e-09
241523 -1.51422e-09
275892 -1.16773e-09
315153 -1.01479e-09
360000 -1.43559e-09


==> datafiles/kovp/BK-Pb85-run-007.dat <==
0 0.0985858
1e-06 0.0985858
1.1423e-06 0.0985858
1.30486e-06 0.0985858
1.49054e-06 0.0985858
1.70265e-06 0.0985858
1.94495e-06 0.0985857
2.22172e-06 0.0985857
2.53788e-06 0.0985857
2.89903e-06 0.0985857
3.31157e-06 0.0985856
3.78282e-06 0.0985856
4.32112e-06 0.0985856
4.93603e-06 0.0985855
5.63845e-06 0.0985855
6.44082e-06 0.0985854
7.35737e-06 0.0985854
8.40435e-06 0.0985853
9.60032e-06 0.0985852
1.09665e-05 0.0985851
1.2527e-05 0.098585
1.43097e-05 0.0985849
1.6346e-05 0.0985848
1.86721e-05 0.0985846
2.13292e-05 0.0985844
2.43644e-05 0.0985842
2.78316e-05 0.098584
3.17921e-05 0.0985837
3.63162e-05 0.0985834
4.14842e-05 0.0985831
4.73875e-05 0.0985827
5.41309e-05 0.0985822
6.18339e-05 0.0985817
7.06331e-05 0.0985811
8.06845e-05 0.0985805
9.21661e-05 0.0985797
0.000105282 0.0985788
0.000120264 0.0985778
0.000137378 0.0985767
0.000156927 0.0985753
0.000179258 0.0985738
0.000204767 0.0985721
0.000233906 0.0985702
0.000267192 0.098568
0.000305214 0.0985654
0.000348647 0.0985625
0.000398261 0.0985592
0.000454935 0.0985554
0.000519674 0.098551
0.000593626 0.0985461
0.000678101 0.0985404
0.000774597 0.098534
0.000884824 0.0985266
0.00101074 0.0985181
0.00115457 0.0985085
0.00131887 0.0984975
0.00150655 0.0984849
0.00172094 0.0984706
0.00196583 0.0984542
0.00224558 0.0984355
0.00256513 0.0984141
0.00293016 0.0983897
0.00334713 0.0983619
0.00382344 0.0983301
0.00436752 0.0982938
0.00498904 0.0982523
0.005699 0.098205
0.00650998 0.098151
0.00743638 0.0980893
0.0084946 0.098019
0.00970341 0.0979388
0.0110842 0.0978472
0.0126616 0.0977428
0.0144634 0.0976238
0.0165215 0.0974881
0.0188726 0.0973335
0.0215582 0.0971574
0.0246261 0.0969568
0.0281304 0.0967284
0.0321335 0.0964687
0.0367062 0.0961733
0.0419296 0.0958377
0.0478964 0.0954565
0.0547122 0.0950241
0.0624979 0.094534
0.0713916 0.093979
0.0815509 0.0933514
0.0931558 0.0926427
0.106412 0.0918435
0.121555 0.090944
0.138853 0.0899336
0.158612 0.0888011
0.181183 0.087535
0.206966 0.0861236
0.236418 0.0845552
0.270061 0.0828186
0.308492 0.0809033
0.352391 0.0788003
0.402538 0.0765025
0.45982 0.0740053
0.525254 0.0713076
0.6 0.0684121
0.685382 0.0653262
0.782914 0.0620627
0.894326 0.0586396
1.02159 0.0550809
1.16697 0.0514158
1.33303 0.0476785
1.52273 0.0439073
1.73942 0.0401428
1.98694 0.0364273
2.26969 0.0328021
2.59267 0.0293063
2.96162 0.0259752
3.38307 0.0228386
3.86449 0.01992
4.41442 0.0172361
5.04261 0.0147962
5.76019 0.0126032
6.57989 0.0106537
7.51623 0.00893904
8.58581 0.00744637
9.80761 0.00615983
11.2033 0.00506151
12.7975 0.00413244
14.6187 0.00335338
16.6989 0.00270554
19.0753 0.00217105
21.7897 0.00173341
24.8905 0.00137762
28.4325 0.00109034
32.4785 0.000859791
37.1004 0.000675753
42.3799 0.000529559
48.4107 0.000413965
55.2997 0.00032298
63.169 0.000251582
72.1582 0.000195695
82.4266 0.000152081
94.1562 0.000118059
107.555 9.16019e-05
122.86 7.10752e-05
140.344 5.50654e-05
160.315 4.26864e-05
183.129 3.30846e-05
209.188 2.56106e-05
238.957 1.9855e-05
272.961 1.53345e-05
311.804 1.18714e-05
356.175 9.17332e-06
406.86 7.12169e-06
464.758 5.54162e-06
530.895 4.32823e-06
606.443 3.4003e-06
692.742 2.68156e-06
791.321 2.08906e-06
903.929 1.6105e-06
1032.56 1.19995e-06
1179.5 8.84705e-07
1347.35 5.97176e-07
1539.08 4.27241e-07
1758.09 2.51562e-07
2008.28 1.84067e-07
2294.06 1.02114e-07
2620.51 5.7467e-08
2993.42 5.6852e-08
3419.4 -1.12884e-08
3905.99 2.49845e-08
4461.83 -1.95981e-08
5096.76 -2.83964e-08
5822.05 2.16185e-08
6650.54 -7.53267e-08
7596.94 7.3563e-08
8678.01 -7.18057e-08
9912.92 8.35431e-08
11323.6 -1.38357e-08
12934.9 2.67416e-08
14775.6 5.49381e-09
16878.3 2.72666e-09
19280.1 1.3745e-08
22023.7 -1.46611e-08
25157.8 2.98364e-08
28737.8 -1.89944e-08
32827.3 5.64558e-09
37498.7 -9.73973e-09
42835 -6.18392e-09
48930.5 4.94273e-09
55893.5 6.41762e-10
63847.3 4.61777e-09
72933 9.04755e-10
83311.7 -6.47421e-10
95167.2 -4.17166e-09
108710 -3.056e-10
124180 2.59494e-10
141851 -8.42969e-11
162037 -4.90993e-10
185095 7.42022e-10
211435 -3.19637e-09
241523 -1.65987e-09
275892 -1.33301e-09
315153 -9.73565e-10
360000 -1.34066e-09


==> datafiles/kovp/BK-Pb85-run-008.dat <==
0 0.0780036
1e-06 0.0780036
1.1423e-06 0.0780036
1.30486e-06 0.0780036
1.49054e-06 0.0780036
1.70265e-06 0.0780036
1.94495e-06 0.0780036
2.22172e-06 0.0780036
2.53788e-06 0.0780036
2.89903e-06 0.0780036
3.31157e-06 0.0780035
3.78282e-06 0.0780035
4.32112e-06 0.0780035
4.93603e-06 0.0780035
5.63845e-06 0.0780034
6.44082e-06 0.0780034
7.35737e-06 0.0780034
8.40435e-06 0.0780033
9.60032e-06 0.0780033
1.09665e-05 0.0780032
1.2527e-05 0.0780031
1.43097e-05 0.0780031
1.6346e-05 0.078003
1.86721e-05 0.0780029
2.13292e-05 0.0780028
2.43644e-05 0.0780026
2.78316e-05 0.0780025
3.17921e-05 0.0780023
3.63162e-05 0.0780021
4.14842e-05 0.0780019
4.73875e-05 0.0780016
5.41309e-05 0.0780013
6.18339e-05 0.078001
7.06331e-05 0.0780006
8.06845e-05 0.0780002
9.21661e-05 0.0779996
0.000105282 0.0779991
0.000120264 0.0779984
0.000137378 0.0779977
0.000156927 0.0779968
0.000179258 0.0779958
0.000204767 0.0779947
0.000233906 0.0779934
0.000267192 0.077992
0.000305214 0.0779903
0.000348647 0.0779884
0.000398261 0.0779862
0.000454935 0.0779837
0.000519674 0.0779809
0.000593626 0.0779776
0.000678101 0.0779739
0.000774597 0.0779697
0.000884824 0.0779648
0.00101074 0.0779593
0.00115457 0.077953
0.00131887 0.0779458
0.00150655 0.0779376
0.00172094 0.0779282
0.00196583 0.0779174
0.00224558 0.0779052
0.00256513 0.0778912
0.00293016 0.0778752
0.00334713 0.0778569
0.00382344 0.0778361
0.00436752 0.0778123
0.00498904 0.0777851
0.005699 0.0777541
0.00650998 0.0777186
0.00743638 0.0776782
0.0084946 0.0776321
0.00970341 0.0775794
0.0110842 0.0775194
0.0126616 0.0774509
0.0144634 0.0773727
0.0165215 0.0772836
0.0188726 0.077182
0.0215582 0.0770663
0.0246261 0.0769344
0.0281304 0.0767842
0.0321335 0.0766132
0.0367062 0.0764187
0.0419296 0.0761975
0.0478964 0.075946
0.0547122 0.0756605
0.0624979 0.0753365
0.0713916 0.0749692
0.0815509 0.0745532
0.0931558 0.0740827
0.106412 0.0735511
0.121555 0.0729516
0.138853 0.0722766
0.158612 0.0715179
0.181183 0.0706672
0.206966 0.0697157
0.236418 0.0686542
0.270061 0.0674738
0.308492 0.0661657
0.352391 0.0647215
0.402538 0.0631339
0.45982 0.061397
0.525254 0.0595065
0.6 0.0574605
0.685382 0.05526
0.782914 0.0529094
0.894326 0.0504168
1.02159 0.0477944
1.16697 0.0450585
1.33303 0.0422299
1.52273 0.0393328
1.73942 0.036395
1.98694 0.0334466
2.26969 0.030519
2.59267 0.027644
2.96162 0.024852
3.38307 0.0221713
3.86449 0.0196269
4.41442 0.0172393
5.04261 0.0150243
5.76019 0.0129925
6.57989 0.0111494
7.51623 0.00949554
8.58581 0.00802721
9.80761 0.00673704
11.2033 0.00561476
12.7975 0.00464794
14.6187 0.00382279
16.6989 0.00312481
19.0753 0.00253944
21.7897 0.00205249
24.8905 0.00165056
28.4325 0.00132122
32.4785 0.00105318
37.1004 0.000836351
42.3799 0.000661914
48.4107 0.000522314
55.2997 0.000411139
63.169 0.000322941
72.1582 0.000253199
82.4266 0.000198229
94.1562 0.000154975
107.555 0.000121045
122.86 9.44838e-05
140.344 7.36515e-05
160.315 5.74067e-05
183.129 4.47252e-05
209.188 3.48117e-05
238.957 2.71097e-05
272.961 2.10572e-05
311.804 1.637e-05
356.175 1.27078e-05
406.86 9.8893e-06
464.758 7.70102e-06
530.895 6.004e-06
606.443 4.69094e-06
692.742 3.68014e-06
791.321 2.86648e-06
903.929 2.22238e-06
1032.56 1.6945e-06
1179.5 1.28096e-06
1347.35 9.32876e-07
1539.08 6.9003e-07
1758.09 4.78842e-07
2008.28 3.56837e-07
2294.06 2.42537e-07
2620.51 1.73619e-07
2993.42 1.33053e-07
3419.4 6.84631e-08
3905.99 6.73359e-08
4461.83 2.77382e-08
5096.76 5.82559e-09
5822.05 3.94845e-08
6650.54 -4.38621e-08
7596.94 7.21186e-08
8678.01 -4.94116e-08
9912.92 8.08136e-08
11323.6 -1.75064e-09
12934.9 2.94011e-08
14775.6 9.83044e-09
16878.3 4.91902e-09
19280.1 1.22122e-08
22023.7 -1.58484e-08
25157.8 3.09969e-08
28737.8 -1.96526e-08
32827.3 9.01726e-09
37498.7 -9.4909e-09
42835 -3.78177e-09
48930.5 5.27493e-09
55893.5 -7.42734e-10
63847.3 6.14482e-09
72933 -5.05119e-10
83311.7 3.35852e-10
95167.2 -4.69124e-09
108710 -3.83438e-10
124180 2.70168e-10
141851 1.72511e-11
162037 -2.04827e-10
185095 5.67662e-10
211435 -2.88597e-09
241523 -1.7668e-09
275892 -1.46443e-09
315153 -9.38206e-10
360000 -1.22598e-09


==> datafiles/kovp/BK-Pb85-run-009.dat <==
0 0.0613877
1e-06 0.0613877
1.1423e-06 0.0613877
1.30486e-06 0.0613877
1.49054e-06 0.0613877
1.70265e-06 0.0613877
1.94495e-06 0.0613877
2.22172e-06 0.0613877
2.53788e-06 0.0613877
2.89903e-06 0.0613877
3.31157e-06 0.0613877
3.78282e-06 0.0613877
4.32112e-06 0.0613876
4.93603e-06 0.0613876
5.63845e-06 0.0613876
6.44082e-06 0.0613876
7.35737e-06 0.0613876
8.40435e-06 0.0613875
9.60032e-06 0.0613875
1.09665e-05 0.0613875
1.2527e-05 0.0613874
1.43097e-05 0.0613874
1.6346e-05 0.0613873
1.86721e-05 0.0613872
2.13292e-05 0.0613872
2.43644e-05 0.0613871
2.78316e-05 0.061387
3.17921e-05 0.0613869
3.63162e-05 0.0613867
4.14842e-05 0.0613866
4.73875e-05 0.0613864
5.41309e-05 0.0613862
6.18339e-05 0.061386
7.06331e-05 0.0613858
8.06845e-05 0.0613855
9.21661e-05 0.0613852
0.000105282 0.0613848
0.000120264 0.0613844
0.000137378 0.0613839
0.000156927 0.0613833
0.000179258 0.0613827
0.000204767 0.061382
0.000233906 0.0613812
0.000267192 0.0613802
0.000305214 0.0613792
0.000348647 0.0613779
0.000398261 0.0613765
0.000454935 0.061375
0.000519674 0.0613731
0.000593626 0.061371
0.000678101 0.0613687
0.000774597 0.0613659
0.000884824 0.0613628
0.00101074 0.0613593
0.00115457 0.0613552
0.00131887 0.0613506
0.00150655 0.0613453
0.00172094 0.0613393
0.00196583 0.0613324
0.00224558 0.0613245
0.00256513 0.0613156
0.00293016 0.0613053
0.00334713 0.0612936
0.00382344 0.0612802
0.00436752 0.0612649
0.00498904 0.0612475
0.005699 0.0612275
0.00650998 0.0612048
0.00743638 0.0611788
0.0084946 0.0611492
0.00970341 0.0611154
0.0110842 0.0610768
0.0126616 0.0610327
0.0144634 0.0609825
0.0165215 0.0609252
0.0188726 0.0608599
0.0215582 0.0607854
0.0246261 0.0607005
0.0281304 0.0606037
0.0321335 0.0604935
0.0367062 0.0603681
0.0419296 0.0602253
0.0478964 0.0600629
0.0547122 0.0598783
0.0624979 0.0596686
0.0713916 0.0594306
0.0815509 0.0591607
0.0931558 0.0588549
0.106412 0.0585089
0.121555 0.0581178
0.138853 0.0576765
0.158612 0.0571792
0.181183 0.05662
0.206966 0.0559925
0.236418 0.0552898
0.270061 0.0545052
0.308492 0.0536316
0.352391 0.0526621
0.402538 0.0515902
0.45982 0.0504097
0.525254 0.0491157
0.6 0.047704
0.685382 0.0461724
0.782914 0.0445204
0.894326 0.0427501
1.02159 0.0408661
1.16697 0.0388761
1.33303 0.0367909
1.52273 0.0346245
1.73942 0.032394
1.98694 0.030119
2.26969 0.0278215
2.59267 0.0255249
2.96162 0.0232533
3.38307 0.0210307
3.86449 0.0188797
4.41442 0.0168212
5.04261 0.014873
5.76019 0.0130498
6.57989 0.0113625
7.51623 0.00981822
8.58581 0.00842004
9.80761 0.00716764
11.2033 0.00605747
12.7975 0.00508336
14.6187 0.00423702
16.6989 0.00350864
19.0753 0.00288748
21.7897 0.0023624
24.8905 0.00192222
28.4325 0.00155613
32.4785 0.0012539
37.1004 0.00100607
42.3799 0.000804108
48.4107 0.000640486
55.2997 0.000508636
63.169 0.000402874
72.1582 0.000318374
82.4266 0.000251108
94.1562 0.000197704
107.555 0.000155442
122.86 0.000122075
140.344 9.57346e-05
160.315 7.50303e-05
183.129 5.8761e-05
209.188 4.59762e-05
238.957 3.59673e-05
272.961 2.8082e-05
311.804 2.19245e-05
356.175 1.70968e-05
406.86 1.33483e-05
464.758 1.04213e-05
530.895 8.13415e-06
606.443 6.35093e-06
692.742 4.97491e-06
791.321 3.88019e-06
903.929 3.02041e-06
1032.56 2.33182e-06
1179.5 1.78993e-06
1347.35 1.35096e-06
1539.08 1.02165e-06
1758.09 7.55094e-07
2008.28 5.71539e-07
2294.06 4.16307e-07
2620.51 3.13434e-07
2993.42 2.34181e-07
3419.4 1.61175e-07
3905.99 1.26677e-07
4461.83 8.40735e-08
5096.76 4.91135e-08
5822.05 6.51234e-08
6650.54 -7.43899e-09
7596.94 7.60015e-08
8678.01 -2.33391e-08
9912.92 7.96715e-08
11323.6 1.18093e-08
12934.9 3.25681e-08
14775.6 1.51392e-08
16878.3 8.17278e-09
19280.1 1.1656e-08
22023.7 -1.47836e-08
25157.8 3.13519e-08
28737.8 -1.88416e-08
32827.3 1.18918e-08
37498.7 -8.71647e-09
42835 -1.46163e-09
48930.5 5.60064e-09
55893.5 -1.91499e-09
63847.3 7.4389e-09
72933 -1.83123e-09
83311.7 1.3367e-09
95167.2 -5.01024e-09
108710 -3.57532e-10
124180 2.20527e-10
141851 1.04523e-10
162037 5.27539e-11
185095 3.33989e-10
211435 -2.47219e-09
241523 -1.83542e-09
275892 -1.54833e-09
315153 -9.09952e-10
360000 -1.09833e-09


==> datafiles/kovp/BK-Pb85-run-010.dat <==
0 0.0481938
1e-06 0.0481938
1.1423e-06 0.0481938
1.30486e-06 0.0481938
1.49054e-06 0.0481938
1.70265e-06 0.0481938
1.94495e-06 0.0481938
2.22172e-06 0.0481938
2.53788e-06 0.0481938
2.89903e-06 0.0481937
3.31157e-06 0.0481937
3.78282e-06 0.0481937
4.32112e-06 0.0481937
4.93603e-06 0.0481937
5.63845e-06 0.0481937
6.44082e-06 0.0481937
7.35737e-06 0.0481937
8.40435e-06 0.0481936
9.60032e-06 0.0481936
1.09665e-05 0.0481936
1.2527e-05 0.0481936
1.43097e-05 0.0481935
1.6346e-05 0.0481935
1.86721e-05 0.0481935
2.13292e-05 0.0481934
2.43644e-05 0.0481934
2.78316e-05 0.0481933
3.17921e-05 0.0481932
3.63162e-05 0.0481932
4.14842e-05 0.0481931
4.73875e-05 0.048193
5.41309e-05 0.0481928
6.18339e-05 0.0481927
7.06331e-05 0.0481925
8.06845e-05 0.0481924
9.21661e-05 0.0481922
0.000105282 0.0481919
0.000120264 0.0481917
0.000137378 0.0481913
0.000156927 0.048191
0.000179258 0.0481906
0.000204767 0.0481901
0.000233906 0.0481896
0.000267192 0.048189
0.000305214 0.0481884
0.000348647 0.0481876
0.000398261 0.0481867
0.000454935 0.0481857
0.000519674 0.0481845
0.000593626 0.0481832
0.000678101 0.0481817
0.000774597 0.04818
0.000884824 0.048178
0.00101074 0.0481758
0.00115457 0.0481732
0.00131887 0.0481703
0.00150655 0.0481669
0.00172094 0.0481631
0.00196583 0.0481587
0.00224558 0.0481537
0.00256513 0.0481481
0.00293016 0.0481415
0.00334713 0.0481341
0.00382344 0.0481256
0.00436752 0.048116
0.00498904 0.0481049
0.005699 0.0480923
0.00650998 0.0480778
0.00743638 0.0480614
0.0084946 0.0480426
0.00970341 0.0480211
0.0110842 0.0479967
0.0126616 0.0479687
0.0144634 0.0479368
0.0165215 0.0479005
0.0188726 0.047859
0.0215582 0.0478116
0.0246261 0.0477577
0.0281304 0.0476962
0.0321335 0.0476261
0.0367062 0.0475463
0.0419296 0.0474553
0.0478964 0.0473519
0.0547122 0.0472341
0.0624979 0.0471003
0.0713916 0.0469481
0.0815509 0.0467754
0.0931558 0.0465795
0.106412 0.0463574
0.121555 0.0461059
0.138853 0.0458215
0.158612 0.0455003
0.181183 0.0451382
0.206966 0.0447305
0.236418 0.0442726
0.270061 0.0437593
0.308492 0.0431854
0.352391 0.0425454
0.402538 0.041834
0.45982 0.041046
0.525254 0.0401763
0.6 0.0392207
0.685382 0.0381754
0.782914 0.037038
0.894326 0.0358071
1.02159 0.0344832
1.16697 0.0330686
1.33303 0.0315678
1.52273 0.0299875
1.73942 0.0283371
1.98694 0.026628
2.26969 0.0248741
2.59267 0.0230912
2.96162 0.0212965
3.38307 0.0195084
3.86449 0.0177452
4.41442 0.0160253
5.04261 0.0143657
5.76019 0.0127819
6.57989 0.0112869
7.51623 0.00989146
8.58581 0.0086031
9.80761 0.00742655
11.2033 0.00636362
12.7975 0.00541341
14.6187 0.00457268
16.6989 0.00383623
19.0753 0.00319735
21.7897 0.00264826
24.8905 0.00218055
28.4325 0.00178555
32.4785 0.0014546
37.1004 0.00117939
42.3799 0.000952111
48.4107 0.000765617
55.2997 0.000613504
63.169 0.000490085
72.1582 0.000390417
82.4266 0.000310265
94.1562 0.000246035
107.555 0.000194745
122.86 0.000153902
140.344 0.000121429
160.315 9.57029e-05
183.129 7.53494e-05
209.188 5.92609e-05
238.957 4.65768e-05
272.961 3.65456e-05
311.804 2.8657e-05
356.175 2.2447e-05
406.86 1.75901e-05
464.758 1.3779e-05
530.895 1.07831e-05
606.443 8.43376e-06
692.742 6.61099e-06
791.321 5.16797e-06
903.929 4.03618e-06
1032.56 3.13892e-06
1179.5 2.43268e-06
1347.35 1.86998e-06
1539.08 1.43518e-06
1758.09 1.092e-06
2008.28 8.36662e-07
2294.06 6.29803e-07
2620.51 4.83009e-07
2993.42 3.635e-07
3419.4 2.70949e-07
3905.99 2.0521e-07
4461.83 1.51709e-07
5096.76 1.03077e-07
5822.05 1.00033e-07
6650.54 3.43693e-08
7596.94 8.68374e-08
8678.01 6.1367e-09
9912.92 8.16969e-08
11323.6 2.69143e-08
12934.9 3.70722e-08
14775.6 2.16791e-08
16878.3 1.27158e-08
19280.1 1.24162e-08
22023.7 -1.14845e-08
25157.8 3.12003e-08
28737.8 -1.65036e-08
32827.3 1.41982e-08
37498.7 -7.39306e-09
42835 7.64779e-10
48930.5 5.987e-09
55893.5 -2.73709e-09
63847.3 8.47315e-09
72933 -2.95877e-09
83311.7 2.30389e-09
95167.2 -5.11083e-09
108710 -2.28534e-10
124180 1.24175e-10
141851 1.72467e-10
162037 2.74524e-10
185095 5.70575e-11
211435 -1.97655e-09
241523 -1.86887e-09
275892 -1.57261e-09
315153 -8.89707e-10
360000 -9.66308e-10


==> datafiles/kovp/BK-Pb85-run-011.dat <==
0 0.0378171
1e-06 0.0378171
1.1423e-06 0.0378171
1.30486e-06 0.0378171
1.49054e-06 0.0378171
1.70265e-06 0.0378171
1.94495e-06 0.0378171
2.22172e-06 0.0378171
2.53788e-06 0.0378171
2.89903e-06 0.0378171
3.31157e-06 0.0378171
3.78282e-06 0.0378171
4.32112e-06 0.0378171
4.93603e-06 0.0378171
5.63845e-06 0.0378171
6.44082e-06 0.037817
7.35737e-06 0.037817
8.40435e-06 0.037817
9.60032e-06 0.037817
1.09665e-05 0.037817
1.2527e-05 0.037817
1.43097e-05 0.037817
1.6346e-05 0.0378169
1.86721e-05 0.0378169
2.13292e-05 0.0378169
2.43644e-05 0.0378168
2.78316e-05 0.0378168
3.17921e-05 0.0378168
3.63162e-05 0.0378167
4.14842e-05 0.0378167
4.73875e-05 0.0378166
5.41309e-05 0.0378165
6.18339e-05 0.0378164
7.06331e-05 0.0378163
8.06845e-05 0.0378162
9.21661e-05 0.0378161
0.000105282 0.0378159
0.000120264 0.0378158
0.000137378 0.0378156
0.000156927 0.0378154
0.000179258 0.0378151
0.000204767 0.0378148
0.000233906 0.0378145
0.000267192 0.0378141
0.000305214 0.0378137
0.000348647 0.0378132
0.000398261 0.0378126
0.000454935 0.037812
0.000519674 0.0378113
0.000593626 0.0378105
0.000678101 0.0378095
0.000774597 0.0378084
0.000884824 0.0378072
0.00101074 0.0378058
0.00115457 0.0378042
0.00131887 0.0378023
0.00150655 0.0378002
0.00172094 0.0377978
0.00196583 0.0377951
0.00224558 0.0377919
0.00256513 0.0377883
0.00293016 0.0377842
0.00334713 0.0377796
0.00382344 0.0377742
0.00436752 0.0377681
0.00498904 0.0377612
0.005699 0.0377532
0.00650998 0.0377441
0.00743638 0.0377338
0.0084946 0.0377219
0.00970341 0.0377084
0.0110842 0.037693
0.0126616 0.0376754
0.0144634 0.0376553
0.0165215 0.0376324
0.0188726 0.0376062
0.0215582 0.0375764
0.0246261 0.0375423
0.0281304 0.0375035
0.0321335 0.0374592
0.0367062 0.0374088
0.0419296 0.0373513
0.0478964 0.0372859
0.0547122 0.0372113
0.0624979 0.0371265
0.0713916 0.0370301
0.0815509 0.0369204
0.0931558 0.0367959
0.106412 0.0366545
0.121555 0.0364942
0.138853 0.0363125
0.158612 0.036107
0.181183 0.0358747
0.206966 0.0356125
0.236418 0.0353171
0.270061 0.0349849
0.308492 0.034612
0.352391 0.0341945
0.402538 0.0337282
0.45982 0.033209
0.525254 0.0326326
0.6 0.0319951
0.685382 0.0312927
0.782914 0.0305224
0.894326 0.0296814
1.02159 0.0287682
1.16697 0.0277822
1.33303 0.0267242
1.52273 0.0255966
1.73942 0.0244033
1.98694 0.0231503
2.26969 0.0218452
2.59267 0.0204976
2.96162 0.0191187
3.38307 0.0177211
3.86449 0.0163184
4.41442 0.0149248
5.04261 0.0135546
5.76019 0.0122219
6.57989 0.0109395
7.51623 0.00971906
8.58581 0.00857021
9.80761 0.0075006
11.2033 0.00651563
12.7975 0.00561835
14.6187 0.00480962
16.6989 0.00408828
19.0753 0.00345137
21.7897 0.00289455
24.8905 0.00241234
28.4325 0.00199854
32.4785 0.0016465
37.1004 0.00134942
42.3799 0.00110062
48.4107 0.000893742
55.2997 0.00072285
63.169 0.000582528
72.1582 0.000467925
82.4266 0.00037478
94.1562 0.000299397
107.555 0.000238634
122.86 0.000189817
140.344 0.0001507
160.315 0.000119463
183.129 9.45725e-05
209.188 7.47705e-05
238.957 5.90515e-05
272.961 4.6561e-05
311.804 3.6675e-05
356.175 2.8856e-05
406.86 2.27015e-05
464.758 1.78489e-05
530.895 1.40149e-05
606.443 1.09934e-05
692.742 8.63441e-06
791.321 6.76885e-06
903.929 5.30292e-06
1032.56 4.14458e-06
1179.5 3.23255e-06
1347.35 2.51045e-06
1539.08 1.94585e-06
1758.09 1.50299e-06
2008.28 1.16215e-06
2294.06 8.90742e-07
2620.51 6.89394e-07
2993.42 5.25001e-07
3419.4 4.02695e-07
3905.99 3.05347e-07
4461.83 2.33513e-07
5096.76 1.69516e-07
5822.05 1.45858e-07
6650.54 8.23884e-08
7596.94 1.0617e-07
8678.01 3.90876e-08
9912.92 8.84583e-08
11323.6 4.38329e-08
12934.9 4.38396e-08
14775.6 2.97993e-08
16878.3 1.8793e-08
19280.1 1.48483e-08
22023.7 -6.09225e-09
25157.8 3.09579e-08
28737.8 -1.26695e-08
32827.3 1.59919e-08
37498.7 -5.49309e-09
42835 2.92037e-09
48930.5 6.50606e-09
55893.5 -3.08274e-09
63847.3 9.25485e-09
72933 -3.77292e-09
83311.7 3.18843e-09
95167.2 -4.98449e-09
108710 -6.31992e-12
124180 3.09808e-12
141851 2.22745e-10
162037 4.55105e-10
185095 -2.38863e-10
211435 -1.42845e-09
241523 -1.87152e-09
275892 -1.52947e-09
315153 -8.77714e-10
360000 -8.38717e-10


==> datafiles/kovp/BK-Pb85-run-012.dat <==
0 0.0296955
1e-06 0.0296955
1.1423e-06 0.0296955
1.30486e-06 0.0296955
1.49054e-06 0.0296955
1.70265e-06 0.0296955
1.94495e-06 0.0296955
2.22172e-06 0.0296955
2.53788e-06 0.0296955
2.89903e-06 0.0296955
3.31157e-06 0.0296955
3.78282e-06 0.0296955
4.32112e-06 0.0296955
4.93603e-06 0.0296955
5.63845e-06 0.0296955
6.44082e-06 0.0296955
7.35737e-06 0.0296955
8.40435e-06 0.0296955
9.60032e-06 0.0296955
1.09665e-05 0.0296955
1.2527e-05 0.0296955
1.43097e-05 0.0296955
1.6346e-05 0.0296954
1.86721e-05 0.0296954
2.13292e-05 0.0296954
2.43644e-05 0.0296954
2.78316e-05 0.0296954
3.17921e-05 0.0296953
3.63162e-05 0.0296953
4.14842e-05 0.0296953
4.73875e-05 0.0296952
5.41309e-05 0.0296952
6.18339e-05 0.0296951
7.06331e-05 0.0296951
8.06845e-05 0.029695
9.21661e-05 0.0296949
0.000105282 0.0296948
0.000120264 0.0296947
0.000137378 0.0296946
0.000156927 0.0296944
0.000179258 0.0296943
0.000204767 0.0296941
0.000233906 0.0296939
0.000267192 0.0296937
0.000305214 0.0296934
0.000348647 0.0296931
0.000398261 0.0296927
0.000454935 0.0296923
0.000519674 0.0296919
0.000593626 0.0296914
0.000678101 0.0296908
0.000774597 0.0296901
0.000884824 0.0296893
0.00101074 0.0296884
0.00115457 0.0296874
0.00131887 0.0296863
0.00150655 0.0296849
0.00172094 0.0296834
0.00196583 0.0296817
0.00224558 0.0296797
0.00256513 0.0296775
0.00293016 0.0296749
0.00334713 0.029672
0.00382344 0.0296686
0.00436752 0.0296648
0.00498904 0.0296604
0.005699 0.0296554
0.00650998 0.0296497
0.00743638 0.0296432
0.0084946 0.0296358
0.00970341 0.0296273
0.0110842 0.0296176
0.0126616 0.0296065
0.0144634 0.0295939
0.0165215 0.0295795
0.0188726 0.029563
0.0215582 0.0295443
0.0246261 0.0295228
0.0281304 0.0294984
0.0321335 0.0294705
0.0367062 0.0294388
0.0419296 0.0294026
0.0478964 0.0293613
0.0547122 0.0293143
0.0624979 0.0292607
0.0713916 0.0291998
0.0815509 0.0291304
0.0931558 0.0290516
0.106412 0.0289619
0.121555 0.0288602
0.138853 0.0287447
0.158612 0.0286138
0.181183 0.0284656
0.206966 0.0282979
0.236418 0.0281085
0.270061 0.0278949
0.308492 0.0276544
0.352391 0.0273841
0.402538 0.0270811
0.45982 0.026742
0.525254 0.0263638
0.6 0.0259431
0.685382 0.0254767
0.782914 0.0249615
0.894326 0.0243948
1.02159 0.0237743
1.16697 0.0230981
1.33303 0.0223653
1.52273 0.0215756
1.73942 0.0207302
1.98694 0.0198312
2.26969 0.0188821
2.59267 0.017888
2.96162 0.0168552
3.38307 0.0157917
3.86449 0.0147065
4.41442 0.0136096
5.04261 0.0125118
5.76019 0.0114243
6.57989 0.0103583
7.51623 0.00932439
8.58581 0.00833244
9.80761 0.0073911
11.2033 0.00650754
12.7975 0.00568726
14.6187 0.00493395
16.6989 0.00424955
19.0753 0.00363426
21.7897 0.00308677
24.8905 0.00260447
28.4325 0.00218367
32.4785 0.0018199
37.1004 0.00150818
42.3799 0.00124327
48.4107 0.00101988
55.2997 0.000832872
63.169 0.000677364
72.1582 0.000548836
82.4266 0.000443193
94.1562 0.000356792
107.555 0.000286452
122.86 0.000229414
140.344 0.000183319
160.315 0.000146206
183.129 0.000116406
209.188 9.25328e-05
238.957 7.34502e-05
272.961 5.82033e-05
311.804 4.60597e-05
356.175 3.6405e-05
406.86 2.87587e-05
464.758 2.26999e-05
530.895 1.78904e-05
606.443 1.40826e-05
692.742 1.1091e-05
791.321 8.72229e-06
903.929 6.85478e-06
1032.56 5.37863e-06
1179.5 4.21459e-06
1347.35 3.29429e-06
1539.08 2.57086e-06
1758.09 2.00306e-06
2008.28 1.55944e-06
2294.06 1.20828e-06
2620.51 9.40536e-07
2993.42 7.23742e-07
3419.4 5.61991e-07
3905.99 4.30031e-07
4461.83 3.32899e-07
5096.76 2.50556e-07
5822.05 2.04443e-07
6650.54 1.3795e-07
7596.94 1.35408e-07
8678.01 7.60938e-08
9912.92 1.01373e-07
11323.6 6.311e-08
12934.9 5.38037e-08
14775.6 3.99505e-08
16878.3 2.66889e-08
19280.1 1.93119e-08
22023.7 1.19697e-09
25157.8 3.11228e-08
28737.8 -7.43764e-09
32827.3 1.74708e-08
37498.7 -2.97989e-09
42835 5.06964e-09
48930.5 7.23177e-09
55893.5 -2.85456e-09
63847.3 9.82904e-09
72933 -4.17447e-09
83311.7 3.95413e-09
95167.2 -4.62925e-09
108710 2.92266e-10
124180 -1.14721e-10
141851 2.66379e-10
162037 5.92595e-10
185095 -5.23041e-10
211435 -8.61285e-10
241523 -1.84732e-09
275892 -1.41713e-09
315153 -8.73205e-10
360000 -7.23135e-10


==> datafiles/kovp/BK-Pb85-run-013.dat <==
0 0.02335
1e-06 0.02335
1.1423e-06 0.02335
1.30486e-06 0.02335
1.49054e-06 0.02335
1.70265e-06 0.02335
1.94495e-06 0.02335
2.22172e-06 0.02335
2.53788e-06 0.02335
2.89903e-06 0.02335
3.31157e-06 0.02335
3.78282e-06 0.02335
4.32112e-06 0.02335
4.93603e-06 0.02335
5.63845e-06 0.02335
6.44082e-06 0.02335
7.35737e-06 0.02335
8.40435e-06 0.02335
9.60032e-06 0.02335
1.09665e-05 0.02335
1.2527e-05 0.02335
1.43097e-05 0.0233499
1.6346e-05 0.0233499
1.86721e-05 0.0233499
2.13292e-05 0.0233499
2.43644e-05 0.0233499
2.78316e-05 0.0233499
3.17921e-05 0.0233499
3.63162e-05 0.0233498
4.14842e-05 0.0233498
4.73875e-05 0.0233498
5.41309e-05 0.0233498
6.18339e-05 0.0233497
7.06331e-05 0.0233497
8.06845e-05 0.0233497
9.21661e-05 0.0233496
0.000105282 0.0233495
0.000120264 0.0233495
0.000137378 0.0233494
0.000156927 0.0233493
0.000179258 0.0233492
0.000204767 0.0233491
0.000233906 0.023349
0.000267192 0.0233488
0.000305214 0.0233487
0.000348647 0.0233485
0.000398261 0.0233482
0.000454935 0.023348
0.000519674 0.0233477
0.000593626 0.0233474
0.000678101 0.023347
0.000774597 0.0233466
0.000884824 0.0233461
0.00101074 0.0233455
0.00115457 0.0233449
0.00131887 0.0233442
0.00150655 0.0233433
0.00172094 0.0233424
0.00196583 0.0233413
0.00224558 0.0233401
0.00256513 0.0233387
0.00293016 0.023337
0.00334713 0.0233352
0.00382344 0.0233331
0.00436752 0.0233307
0.00498904 0.0233279
0.005699 0.0233248
0.00650998 0.0233212
0.00743638 0.0233171
0.0084946 0.0233124
0.00970341 0.0233071
0.0110842 0.023301
0.0126616 0.0232941
0.0144634 0.0232861
0.0165215 0.0232771
0.0188726 0.0232667
0.0215582 0.0232549
0.0246261 0.0232414
0.0281304 0.023226
0.0321335 0.0232085
0.0367062 0.0231885
0.0419296 0.0231657
0.0478964 0.0231397
0.0547122 0.02311
0.0624979 0.0230762
0.0713916 0.0230377
0.0815509 0.0229939
0.0931558 0.022944
0.106412 0.0228873
0.121555 0.0228228
0.138853 0.0227495
0.158612 0.0226663
0.181183 0.0225719
0.206966 0.022465
0.236418 0.0223439
0.270061 0.0222071
0.308492 0.0220526
0.352391 0.0218784
0.402538 0.0216824
0.45982 0.0214624
0.525254 0.0212158
0.6 0.0209403
0.685382 0.0206332
0.782914 0.020292
0.894326 0.0199142
1.02159 0.0194974
1.16697 0.0190397
1.33303 0.0185393
1.52273 0.017995
1.73942 0.0174061
1.98694 0.0167729
2.26969 0.0160963
2.59267 0.0153785
2.96162 0.0146225
3.38307 0.0138326
3.86449 0.0130142
4.41442 0.0121736
5.04261 0.0113183
5.76019 0.0104563
6.57989 0.00959619
7.51623 0.0087467
8.58581 0.0079165
9.80761 0.0071138
11.2033 0.00634608
12.7975 0.00561979
14.6187 0.00494017
16.6989 0.00431112
19.0753 0.00373513
21.7897 0.0032133
24.8905 0.00274544
28.4325 0.00233017
32.4785 0.00196517
37.1004 0.00164734
42.3799 0.00137303
48.4107 0.00113829
55.2997 0.000938991
63.169 0.000771026
72.1582 0.000630431
82.4266 0.000513481
94.1562 0.000416751
107.555 0.000337162
122.86 0.000271981
140.344 0.000218821
160.315 0.000175641
183.129 0.000140687
209.188 0.000112472
238.957 8.97553e-05
272.961 7.14923e-05
311.804 5.6853e-05
356.175 4.51473e-05
406.86 3.58194e-05
464.758 2.83889e-05
530.895 2.24632e-05
606.443 1.77499e-05
692.742 1.40242e-05
791.321 1.10667e-05
903.929 8.72565e-06
1032.56 6.87105e-06
1179.5 5.40471e-06
1347.35 4.24425e-06
1539.08 3.32888e-06
1758.09 2.60837e-06
2008.28 2.0413e-06
2294.06 1.59287e-06
2620.51 1.24523e-06
2993.42 9.65967e-07
3419.4 7.5496e-07
3905.99 5.82963e-07
4461.83 4.53762e-07
5096.76 3.48774e-07
5822.05 2.77895e-07
6650.54 2.02903e-07
7596.94 1.75884e-07
8678.01 1.18274e-07
9912.92 1.21672e-07
11323.6 8.5597e-08
12934.9 6.78527e-08
14775.6 5.26899e-08
16878.3 3.67574e-08
19280.1 2.61633e-08
22023.7 1.02165e-08
25157.8 3.22344e-08
28737.8 -9.34238e-10
32827.3 1.89556e-08
37498.7 1.93426e-10
42835 7.3196e-09
48930.5 8.24219e-09
55893.5 -1.99375e-09
63847.3 1.02761e-08
72933 -4.09215e-09
83311.7 4.58805e-09
95167.2 -4.04608e-09
108710 6.48504e-10
124180 -1.98274e-10
141851 3.23849e-10
162037 6.90445e-10
185095 -7.61493e-10
211435 -3.07892e-10
241523 -1.79848e-09
275892 -1.24042e-09
315153 -8.74044e-10
360000 -6.24706e-10


==> datafiles/kovp/BK-Pb85-run-014.dat <==
0 0.0183912
1e-06 0.0183912
1.1423e-06 0.0183912
1.30486e-06 0.0183912
1.49054e-06 0.0183912
1.70265e-06 0.0183912
1.94495e-06 0.0183912
2.22172e-06 0.0183912
2.53788e-06 0.0183912
2.89903e-06 0.0183912
3.31157e-06 0.0183912
3.78282e-06 0.0183912
4.32112e-06 0.0183912
4.93603e-06 0.0183912
5.63845e-06 0.0183912
6.44082e-06 0.0183912
7.35737e-06 0.0183912
8.40435e-06 0.0183912
9.60032e-06 0.0183912
1.09665e-05 0.0183912
1.2527e-05 0.0183912
1.43097e-05 0.0183912
1.6346e-05 0.0183912
1.86721e-05 0.0183912
2.13292e-05 0.0183912
2.43644e-05 0.0183912
2.78316e-05 0.0183912
3.17921e-05 0.0183911
3.63162e-05 0.0183911
4.14842e-05 0.0183911
4.73875e-05 0.0183911
5.41309e-05 0.0183911
6.18339e-05 0.0183911
7.06331e-05 0.018391
8.06845e-05 0.018391
9.21661e-05 0.018391
0.000105282 0.0183909
0.000120264 0.0183909
0.000137378 0.0183909
0.000156927 0.0183908
0.000179258 0.0183907
0.000204767 0.0183907
0.000233906 0.0183906
0.000267192 0.0183905
0.000305214 0.0183904
0.000348647 0.0183903
0.000398261 0.0183901
0.000454935 0.01839
0.000519674 0.0183898
0.000593626 0.0183896
0.000678101 0.0183893
0.000774597 0.0183891
0.000884824 0.0183888
0.00101074 0.0183884
0.00115457 0.018388
0.00131887 0.0183876
0.00150655 0.018387
0.00172094 0.0183864
0.00196583 0.0183858
0.00224558 0.018385
0.00256513 0.0183841
0.00293016 0.0183831
0.00334713 0.0183819
0.00382344 0.0183806
0.00436752 0.0183791
0.00498904 0.0183773
0.005699 0.0183754
0.00650998 0.0183731
0.00743638 0.0183705
0.0084946 0.0183676
0.00970341 0.0183642
0.0110842 0.0183604
0.0126616 0.018356
0.0144634 0.018351
0.0165215 0.0183453
0.0188726 0.0183388
0.0215582 0.0183313
0.0246261 0.0183228
0.0281304 0.0183131
0.0321335 0.0183021
0.0367062 0.0182894
0.0419296 0.018275
0.0478964 0.0182586
0.0547122 0.0182399
0.0624979 0.0182185
0.0713916 0.0181942
0.0815509 0.0181664
0.0931558 0.0181349
0.106412 0.0180989
0.121555 0.018058
0.138853 0.0180115
0.158612 0.0179586
0.181183 0.0178985
0.206966 0.0178303
0.236418 0.017753
0.270061 0.0176655
0.308492 0.0175664
0.352391 0.0174544
0.402538 0.0173281
0.45982 0.0171858
0.525254 0.0170257
0.6 0.0168462
0.685382 0.0166451
0.782914 0.0164207
0.894326 0.0161708
1.02159 0.0158934
1.16697 0.0155867
1.33303 0.0152489
1.52273 0.0148783
1.73942 0.0144739
1.98694 0.0140347
2.26969 0.0135606
2.59267 0.0130517
2.96162 0.0125092
3.38307 0.011935
3.86449 0.0113317
4.41442 0.010703
5.04261 0.0100534
5.76019 0.00938815
6.57989 0.0087132
7.51623 0.00803505
8.58581 0.0073605
9.80761 0.00669645
11.2033 0.0060496
12.7975 0.00542624
14.6187 0.00483202
16.6989 0.00427172
19.0753 0.00374914
21.7897 0.00326697
24.8905 0.00282683
28.4325 0.00242923
32.4785 0.0020737
37.1004 0.00175893
42.3799 0.00148285
48.4107 0.0012429
55.2997 0.00103613
63.169 0.000859382
72.1582 0.000709429
82.4266 0.000583092
94.1562 0.000477334
107.555 0.000389323
122.86 0.000316473
140.344 0.000256465
160.315 0.000207263
183.129 0.000167081
209.188 0.000134381
238.957 0.00010785
272.961 8.63733e-05
311.804 6.90418e-05
356.175 5.50966e-05
406.86 4.39128e-05
464.758 3.49534e-05
530.895 2.77738e-05
606.443 2.20352e-05
692.742 1.74722e-05
791.321 1.38372e-05
903.929 1.09475e-05
1032.56 8.65075e-06
1179.5 6.8286e-06
1347.35 5.38313e-06
1539.08 4.23928e-06
1758.09 3.33575e-06
2008.28 2.62149e-06
2294.06 2.05601e-06
2620.51 1.61301e-06
2993.42 1.25901e-06
3419.4 9.88198e-07
3905.99 7.68687e-07
4461.83 6.00428e-07
5096.76 4.67271e-07
5822.05 3.68647e-07
6650.54 2.79557e-07
7596.94 2.28968e-07
8678.01 1.67215e-07
9912.92 1.50463e-07
11323.6 1.12431e-07
12934.9 8.68256e-08
14775.6 6.86804e-08
16878.3 4.94436e-08
19280.1 3.57542e-08
22023.7 2.0906e-08
25157.8 3.48321e-08
28737.8 6.73557e-09
32827.3 2.08472e-08
37498.7 4.08613e-09
42835 9.81563e-09
48930.5 9.62441e-09
55893.5 -4.79653e-10
63847.3 1.07058e-08
72933 -3.4882e-09
83311.7 5.10862e-09
95167.2 -3.23587e-09
108710 1.04864e-09
124180 -2.15886e-10
141851 4.22504e-10
162037 7.5898e-10
185095 -9.21055e-10
211435 2.03747e-10
241523 -1.72461e-09
275892 -1.01004e-09
315153 -8.76454e-10
360000 -5.45432e-10


==> datafiles/kovp/BK-Pb85-run-015.dat <==
0 0.0145113
1e-06 0.0145113
1.1423e-06 0.0145113
1.30486e-06 0.0145113
1.49054e-06 0.0145113
1.70265e-06 0.0145113
1.94495e-06 0.0145113
2.22172e-06 0.0145113
2.53788e-06 0.0145113
2.89903e-06 0.0145113
3.31157e-06 0.0145113
3.78282e-06 0.0145113
4.32112e-06 0.0145113
4.93603e-06 0.0145113
5.63845e-06 0.0145113
6.44082e-06 0.0145113
7.35737e-06 0.0145113
8.40435e-06 0.0145113
9.60032e-06 0.0145113
1.09665e-05 0.0145113
1.2527e-05 0.0145113
1.43097e-05 0.0145113
1.6346e-05 0.0145113
1.86721e-05 0.0145113
2.13292e-05 0.0145113
2.43644e-05 0.0145113
2.78316e-05 0.0145113
3.17921e-05 0.0145113
3.63162e-05 0.0145113
4.14842e-05 0.0145112
4.73875e-05 0.0145112
5.41309e-05 0.0145112
6.18339e-05 0.0145112
7.06331e-05 0.0145112
8.06845e-05 0.0145112
9.21661e-05 0.0145112
0.000105282 0.0145111
0.000120264 0.0145111
0.000137378 0.0145111
0.000156927 0.014511
0.000179258 0.014511
0.000204767 0.014511
0.000233906 0.0145109
0.000267192 0.0145108
0.000305214 0.0145108
0.000348647 0.0145107
0.000398261 0.0145106
0.000454935 0.0145105
0.000519674 0.0145104
0.000593626 0.0145103
0.000678101 0.0145101
0.000774597 0.01451
0.000884824 0.0145098
0.00101074 0.0145095
0.00115457 0.0145093
0.00131887 0.014509
0.00150655 0.0145087
0.00172094 0.0145083
0.00196583 0.0145079
0.00224558 0.0145074
0.00256513 0.0145068
0.00293016 0.0145062
0.00334713 0.0145054
0.00382344 0.0145046
0.00436752 0.0145036
0.00498904 0.0145025
0.005699 0.0145013
0.00650998 0.0144999
0.00743638 0.0144982
0.0084946 0.0144964
0.00970341 0.0144943
0.0110842 0.0144918
0.0126616 0.0144891
0.0144634 0.0144859
0.0165215 0.0144823
0.0188726 0.0144782
0.0215582 0.0144735
0.0246261 0.0144681
0.0281304 0.0144619
0.0321335 0.0144549
0.0367062 0.014447
0.0419296 0.0144378
0.0478964 0.0144274
0.0547122 0.0144156
0.0624979 0.014402
0.0713916 0.0143866
0.0815509 0.014369
0.0931558 0.014349
0.106412 0.0143262
0.121555 0.0143002
0.138853 0.0142706
0.158612 0.0142369
0.181183 0.0141986
0.206966 0.0141551
0.236418 0.0141057
0.270061 0.0140497
0.308492 0.0139862
0.352391 0.0139142
0.402538 0.0138329
0.45982 0.013741
0.525254 0.0136374
0.6 0.0135207
0.685382 0.0133896
0.782914 0.0132426
0.894326 0.0130782
1.02159 0.0128949
1.16697 0.0126909
1.33303 0.0124648
1.52273 0.0122151
1.73942 0.0119405
1.98694 0.0116398
2.26969 0.0113121
2.59267 0.0109569
2.96162 0.0105742
3.38307 0.0101644
3.86449 0.00972855
4.41442 0.00926831
5.04261 0.00878607
5.76019 0.00828492
6.57989 0.00776859
7.51623 0.00724144
8.58581 0.00670831
9.80761 0.00617441
11.2033 0.00564515
12.7975 0.00512591
14.6187 0.00462188
16.6989 0.00413787
19.0753 0.00367809
21.7897 0.00324606
24.8905 0.00284446
28.4325 0.00247514
32.4785 0.00213905
37.1004 0.00183632
42.3799 0.00156634
48.4107 0.00132786
55.2997 0.00111914
63.169 0.00093803
72.1582 0.00078217
82.4266 0.000649062
94.1562 0.000536191
107.555 0.000441113
122.86 0.000361506
140.344 0.000295225
160.315 0.000240325
183.129 0.000195062
209.188 0.000157899
238.957 0.000127496
272.961 0.000102699
311.804 8.25425e-05
356.175 6.62134e-05
406.86 5.30292e-05
464.758 4.24028e-05
530.895 3.38425e-05
606.443 2.6965e-05
692.742 2.14638e-05
791.321 1.70629e-05
903.929 1.35483e-05
1032.56 1.0744e-05
1179.5 8.51035e-06
1347.35 6.73276e-06
1539.08 5.32125e-06
1758.09 4.20208e-06
2008.28 3.31423e-06
2294.06 2.60976e-06
2620.51 2.05397e-06
2993.42 1.61103e-06
3419.4 1.26872e-06
3905.99 9.92516e-07
4461.83 7.77611e-07
5096.76 6.09683e-07
5822.05 4.79496e-07
6650.54 3.70618e-07
7596.94 2.96189e-07
8678.01 2.24859e-07
9912.92 1.88827e-07
11323.6 1.44978e-07
12934.9 1.11547e-07
14775.6 8.8684e-08
16878.3 6.52942e-08
19280.1 4.84394e-08
22023.7 3.33615e-08
25157.8 3.94233e-08
28737.8 1.55345e-08
32827.3 2.35776e-08
37498.7 8.77546e-09
42835 1.27338e-08
48930.5 1.14791e-08
55893.5 1.68059e-09
63847.3 1.12498e-08
72933 -2.35626e-09
83311.7 5.56921e-09
95167.2 -2.19741e-09
108710 1.49075e-09
124180 -1.36359e-10
141851 5.92214e-10
162037 8.16066e-10
185095 -9.7346e-10
211435 6.53964e-10
241523 -1.6225e-09
275892 -7.40693e-10
315153 -8.74949e-10
360000 -4.8401e-10


==> datafiles/kovp/BK-Pb85-run-016.dat <==
0 0.0114701
1e-06 0.0114701
1.1423e-06 0.0114701
1.30486e-06 0.0114701
1.49054e-06 0.0114701
1.70265e-06 0.0114701
1.94495e-06 0.0114701
2.22172e-06 0.0114701
2.53788e-06 0.0114701
2.89903e-06 0.0114701
3.31157e-06 0.0114701
3.78282e-06 0.0114701
4.32112e-06 0.0114701
4.93603e-06 0.0114701
5.63845e-06 0.0114701
6.44082e-06 0.0114701
7.35737e-06 0.0114701
8.40435e-06 0.0114701
9.60032e-06 0.0114701
1.09665e-05 0.0114701
1.2527e-05 0.0114701
1.43097e-05 0.0114701
1.6346e-05 0.0114701
1.86721e-05 0.0114701
2.13292e-05 0.0114701
2.43644e-05 0.0114701
2.78316e-05 0.0114701
3.17921e-05 0.0114701
3.63162e-05 0.0114701
4.14842e-05 0.0114701
4.73875e-05 0.0114701
5.41309e-05 0.0114701
6.18339e-05 0.0114701
7.06331e-05 0.01147
8.06845e-05 0.01147
9.21661e-05 0.01147
0.000105282 0.01147
0.000120264 0.01147
0.000137378 0.01147
0.000156927 0.0114699
0.000179258 0.0114699
0.000204767 0.0114699
0.000233906 0.0114699
0.000267192 0.0114698
0.000305214 0.0114698
0.000348647 0.0114697
0.000398261 0.0114697
0.000454935 0.0114696
0.000519674 0.0114695
0.000593626 0.0114695
0.000678101 0.0114694
0.000774597 0.0114693
0.000884824 0.0114691
0.00101074 0.011469
0.00115457 0.0114688
0.00131887 0.0114687
0.00150655 0.0114684
0.00172094 0.0114682
0.00196583 0.0114679
0.00224558 0.0114676
0.00256513 0.0114673
0.00293016 0.0114669
0.00334713 0.0114664
0.00382344 0.0114659
0.00436752 0.0114653
0.00498904 0.0114646
0.005699 0.0114638
0.00650998 0.0114629
0.00743638 0.0114618
0.0084946 0.0114607
0.00970341 0.0114593
0.0110842 0.0114578
0.0126616 0.011456
0.0144634 0.011454
0.0165215 0.0114517
0.0188726 0.0114491
0.0215582 0.0114461
0.0246261 0.0114427
0.0281304 0.0114388
0.0321335 0.0114344
0.0367062 0.0114293
0.0419296 0.0114235
0.0478964 0.0114169
0.0547122 0.0114094
0.0624979 0.0114008
0.0713916 0.011391
0.0815509 0.0113798
0.0931558 0.011367
0.106412 0.0113525
0.121555 0.0113359
0.138853 0.0113171
0.158612 0.0112956
0.181183 0.0112711
0.206966 0.0112433
0.236418 0.0112117
0.270061 0.0111758
0.308492 0.011135
0.352391 0.0110888
0.402538 0.0110364
0.45982 0.0109771
0.525254 0.0109101
0.6 0.0108344
0.685382 0.0107491
0.782914 0.0106532
0.894326 0.0105454
1.02159 0.0104248
1.16697 0.0102899
1.33303 0.0101396
1.52273 0.00997263
1.73942 0.00978779
1.98694 0.00958395
2.26969 0.00936009
2.59267 0.00911537
2.96162 0.00884921
3.38307 0.00856131
3.86449 0.00825175
4.41442 0.00792105
5.04261 0.00757019
5.76019 0.00720071
6.57989 0.00681467
7.51623 0.00641469
8.58581 0.0060039
9.80761 0.00558586
11.2033 0.00516453
12.7975 0.00474407
14.6187 0.00432875
16.6989 0.00392279
19.0753 0.00353017
21.7897 0.00315452
24.8905 0.00279898
28.4325 0.00246608
32.4785 0.00215769
37.1004 0.00187501
42.3799 0.00161855
48.4107 0.0013882
55.2997 0.00118329
63.169 0.00100269
72.1582 0.000844905
82.4266 0.000708204
94.1562 0.00059069
107.555 0.000490404
122.86 0.000405399
140.344 0.0003338
160.315 0.000273841
183.129 0.000223898
209.188 0.000182496
238.957 0.000148318
272.961 0.000120211
311.804 9.7185e-05
356.175 7.83919e-05
406.86 6.31087e-05
464.758 5.07089e-05
530.895 4.06624e-05
606.443 3.25455e-05
692.742 2.60136e-05
791.321 2.07627e-05
903.929 1.65491e-05
1032.56 1.31721e-05
1179.5 1.04708e-05
1347.35 8.31286e-06
1539.08 6.59275e-06
1758.09 5.22351e-06
2008.28 4.13358e-06
2294.06 3.26633e-06
2620.51 2.5785e-06
2993.42 2.03071e-06
3419.4 1.60386e-06
3905.99 1.26036e-06
4461.83 9.90354e-07
5096.76 7.80112e-07
5822.05 6.13601e-07
6650.54 4.79104e-07
7596.94 3.79331e-07
8678.01 2.93389e-07
9912.92 2.37935e-07
11323.6 1.84758e-07
12934.9 1.42882e-07
14775.6 1.13552e-07
16878.3 8.4957e-08
19280.1 6.45951e-08
22023.7 4.78516e-08
25157.8 4.6468e-08
28737.8 2.55279e-08
32827.3 2.75684e-08
37498.7 1.43655e-08
42835 1.62721e-08
48930.5 1.39233e-08
55893.5 4.46944e-09
63847.3 1.20535e-08
72933 -7.12024e-10
83311.7 6.05625e-09
95167.2 -9.26211e-10
108710 1.98975e-09
124180 7.10669e-11
141851 8.60798e-10
162037 8.86745e-10
185095 -8.98484e-10
211435 1.03361e-09
241523 -1.48631e-09
275892 -4.4854e-10
315153 -8.62514e-10
360000 -4.36155e-10


==> datafiles/kovp/BK-Pb85-run-017.dat <==
0 0.00908164
1e-06 0.00908164
1.1423e-06 0.00908164
1.30486e-06 0.00908164
1.49054e-06 0.00908164
1.70265e-06 0.00908164
1.94495e-06 0.00908163
2.22172e-06 0.00908163
2.53788e-06 0.00908163
2.89903e-06 0.00908163
3.31157e-06 0.00908163
3.78282e-06 0.00908163
4.32112e-06 0.00908163
4.93603e-06 0.00908163
5.63845e-06 0.00908163
6.44082e-06 0.00908163
7.35737e-06 0.00908163
8.40435e-06 0.00908163
9.60032e-06 0.00908163
1.09665e-05 0.00908163
1.2527e-05 0.00908163
1.43097e-05 0.00908163
1.6346e-05 0.00908162
1.86721e-05 0.00908162
2.13292e-05 0.00908162
2.43644e-05 0.00908162
2.78316e-05 0.00908162
3.17921e-05 0.00908161
3.63162e-05 0.00908161
4.14842e-05 0.00908161
4.73875e-05 0.0090816
5.41309e-05 0.0090816
6.18339e-05 0.00908159
7.06331e-05 0.00908159
8.06845e-05 0.00908158
9.21661e-05 0.00908157
0.000105282 0.00908156
0.000120264 0.00908155
0.000137378 0.00908154
0.000156927 0.00908152
0.000179258 0.00908151
0.000204767 0.00908149
0.000233906 0.00908147
0.000267192 0.00908145
0.000305214 0.00908142
0.000348647 0.00908139
0.000398261 0.00908135
0.000454935 0.00908131
0.000519674 0.00908127
0.000593626 0.00908121
0.000678101 0.00908115
0.000774597 0.00908109
0.000884824 0.00908101
0.00101074 0.00908092
0.00115457 0.00908082
0.00131887 0.0090807
0.00150655 0.00908057
0.00172094 0.00908041
0.00196583 0.00908024
0.00224558 0.00908004
0.00256513 0.00907981
0.00293016 0.00907956
0.00334713 0.00907926
0.00382344 0.00907892
0.00436752 0.00907854
0.00498904 0.00907809
0.005699 0.00907759
0.00650998 0.00907701
0.00743638 0.00907636
0.0084946 0.00907561
0.00970341 0.00907475
0.0110842 0.00907377
0.0126616 0.00907265
0.0144634 0.00907137
0.0165215 0.00906992
0.0188726 0.00906825
0.0215582 0.00906635
0.0246261 0.00906418
0.0281304 0.0090617
0.0321335 0.00905887
0.0367062 0.00905563
0.0419296 0.00905194
0.0478964 0.00904773
0.0547122 0.00904293
0.0624979 0.00903744
0.0713916 0.00903119
0.0815509 0.00902405
0.0931558 0.00901591
0.106412 0.00900663
0.121555 0.00899605
0.138853 0.00898399
0.158612 0.00897025
0.181183 0.0089546
0.206966 0.00893679
0.236418 0.00891652
0.270061 0.00889347
0.308492 0.00886727
0.352391 0.00883752
0.402538 0.00880375
0.45982 0.00876547
0.525254 0.00872211
0.6 0.00867305
0.685382 0.00861763
0.782914 0.0085551
0.894326 0.00848466
1.02159 0.00840548
1.16697 0.00831665
1.33303 0.00821722
1.52273 0.00810623
1.73942 0.00798268
1.98694 0.0078456
2.26969 0.00769407
2.59267 0.0075272
2.96162 0.00734425
3.38307 0.00714463
3.86449 0.00692795
4.41442 0.00669409
5.04261 0.00644323
5.76019 0.00617591
6.57989 0.00589307
7.51623 0.00559607
8.58581 0.00528672
9.80761 0.00496722
11.2033 0.00464019
12.7975 0.00430856
14.6187 0.00397553
16.6989 0.00364442
19.0753 0.0033186
21.7897 0.00300133
24.8905 0.00269566
28.4325 0.00240431
32.4785 0.00212957
37.1004 0.00187325
42.3799 0.00163662
48.4107 0.0014204
55.2997 0.00122483
63.169 0.00104963
72.1582 0.000894148
82.4266 0.000757387
94.1562 0.000638106
107.555 0.000534897
122.86 0.000446258
140.344 0.000370663
160.315 0.000306609
183.129 0.000252659
209.188 0.000207466
238.957 0.000169794
272.961 0.000138532
311.804 0.000112701
356.175 9.1448e-05
406.86 7.40297e-05
464.758 5.97962e-05
530.895 4.81904e-05
606.443 3.87562e-05
692.742 3.11163e-05
791.321 2.49413e-05
903.929 1.99604e-05
1032.56 1.59492e-05
1179.5 1.27256e-05
1347.35 1.01394e-05
1539.08 8.06928e-06
1758.09 6.41459e-06
2008.28 5.09268e-06
2294.06 4.03744e-06
2620.51 3.19682e-06
2993.42 2.52683e-06
3419.4 2.0011e-06
3905.99 1.57849e-06
4461.83 1.24395e-06
5096.76 9.83021e-07
5822.05 7.74449e-07
6650.54 6.08276e-07
7596.94 4.80468e-07
8678.01 3.75137e-07
9912.92 2.99121e-07
11323.6 2.33385e-07
12934.9 1.81781e-07
14775.6 1.44216e-07
16878.3 1.09173e-07
19280.1 8.46443e-08
22023.7 6.48052e-08
25157.8 5.63821e-08
28737.8 3.69001e-08
32827.3 3.32074e-08
37498.7 2.09971e-08
42835 2.06432e-08
48930.5 1.70911e-08
55893.5 7.87884e-09
63847.3 1.3269e-08
72933 1.42095e-09
83311.7 6.68215e-09
95167.2 5.86647e-10
108710 2.57939e-09
124180 4.37462e-10
141851 1.25085e-09
162037 1.00199e-09
185095 -6.85398e-10
211435 1.34496e-09
241523 -1.30832e-09
275892 -1.48197e-10
315153 -8.31052e-10
360000 -3.95267e-10


==> datafiles/kovp/BK-Pb85-run-018.dat <==
0 0.00720206
1e-06 0.00720206
1.1423e-06 0.00720206
1.30486e-06 0.00720206
1.49054e-06 0.00720206
1.70265e-06 0.00720206
1.94495e-06 0.00720206
2.22172e-06 0.00720206
2.53788e-06 0.00720205
2.89903e-06 0.00720205
3.31157e-06 0.00720205
3.78282e-06 0.00720205
4.32112e-06 0.00720205
4.93603e-06 0.00720205
5.63845e-06 0.00720205
6.44082e-06 0.00720205
7.35737e-06 0.00720205
8.40435e-06 0.00720205
9.60032e-06 0.00720205
1.09665e-05 0.00720205
1.2527e-05 0.00720205
1.43097e-05 0.00720205
1.6346e-05 0.00720205
1.86721e-05 0.00720205
2.13292e-05 0.00720205
2.43644e-05 0.00720204
2.78316e-05 0.00720204
3.17921e-05 0.00720204
3.63162e-05 0.00720204
4.14842e-05 0.00720204
4.73875e-05 0.00720203
5.41309e-05 0.00720203
6.18339e-05 0.00720203
7.06331e-05 0.00720202
8.06845e-05 0.00720202
9.21661e-05 0.00720201
0.000105282 0.00720201
0.000120264 0.007202
0.000137378 0.00720199
0.000156927 0.00720198
0.000179258 0.00720197
0.000204767 0.00720196
0.000233906 0.00720195
0.000267192 0.00720193
0.000305214 0.00720192
0.000348647 0.0072019
0.000398261 0.00720188
0.000454935 0.00720185
0.000519674 0.00720182
0.000593626 0.00720179
0.000678101 0.00720175
0.000774597 0.0072017
0.000884824 0.00720165
0.00101074 0.0072016
0.00115457 0.00720153
0.00131887 0.00720146
0.00150655 0.00720137
0.00172094 0.00720128
0.00196583 0.00720116
0.00224558 0.00720104
0.00256513 0.00720089
0.00293016 0.00720073
0.00334713 0.00720054
0.00382344 0.00720032
0.00436752 0.00720007
0.00498904 0.00719979
0.005699 0.00719947
0.00650998 0.0071991
0.00743638 0.00719868
0.0084946 0.0071982
0.00970341 0.00719766
0.0110842 0.00719703
0.0126616 0.00719631
0.0144634 0.0071955
0.0165215 0.00719457
0.0188726 0.0071935
0.0215582 0.00719229
0.0246261 0.0071909
0.0281304 0.00718931
0.0321335 0.0071875
0.0367062 0.00718544
0.0419296 0.00718308
0.0478964 0.00718038
0.0547122 0.00717731
0.0624979 0.0071738
0.0713916 0.0071698
0.0815509 0.00716523
0.0931558 0.00716001
0.106412 0.00715407
0.121555 0.00714729
0.138853 0.00713955
0.158612 0.00713074
0.181183 0.0071207
0.206966 0.00710926
0.236418 0.00709623
0.270061 0.0070814
0.308492 0.00706454
0.352391 0.00704536
0.402538 0.00702357
0.45982 0.00699883
0.525254 0.00697076
0.6 0.00693896
0.685382 0.00690294
0.782914 0.00686222
0.894326 0.00681624
1.02159 0.00676439
1.16697 0.00670604
1.33303 0.00664048
1.52273 0.00656701
1.73942 0.00648485
1.98694 0.00639324
2.26969 0.0062914
2.59267 0.00617856
2.96162 0.006054
3.38307 0.00591707
3.86449 0.00576722
4.41442 0.00560405
5.04261 0.00542732
5.76019 0.00523702
6.57989 0.00503342
7.51623 0.00481705
8.58581 0.00458879
9.80761 0.00434984
11.2033 0.00410177
12.7975 0.00384645
14.6187 0.00358605
16.6989 0.00332297
19.0753 0.00305977
21.7897 0.00279912
24.8905 0.00254363
28.4325 0.00229584
32.4785 0.00205803
37.1004 0.00183223
42.3799 0.0016201
48.4107 0.00142288
55.2997 0.00124143
63.169 0.00107614
72.1582 0.000927059
82.4266 0.000793842
94.1562 0.000675875
107.555 0.000572304
122.86 0.000482106
140.344 0.000404154
160.315 0.000337265
183.129 0.00028025
209.188 0.00023195
238.957 0.00019126
272.961 0.000157158
311.804 0.000128718
356.175 0.000105111
406.86 8.56008e-05
464.758 6.95335e-05
530.895 5.634e-05
606.443 4.55432e-05
692.742 3.67413e-05
791.321 2.95844e-05
903.929 2.37787e-05
1032.56 1.90789e-05
1179.5 1.52827e-05
1347.35 1.22229e-05
1539.08 9.76249e-06
1758.09 7.78716e-06
2008.28 6.20291e-06
2294.06 4.9337e-06
2620.51 3.91852e-06
2993.42 3.10787e-06
3419.4 2.46781e-06
3905.99 1.95325e-06
4461.83 1.54381e-06
5096.76 1.22308e-06
5822.05 9.65775e-07
6650.54 7.61557e-07
7596.94 6.01951e-07
8678.01 4.72532e-07
9912.92 3.73917e-07
11323.6 2.92524e-07
12934.9 2.29319e-07
14775.6 1.8168e-07
16878.3 1.38766e-07
19280.1 1.09083e-07
22023.7 8.47811e-08
25157.8 6.95568e-08
28737.8 4.99528e-08
32827.3 4.08447e-08
37498.7 2.88553e-08
42835 2.60696e-08
48930.5 2.11332e-08
55893.5 1.19279e-08
63847.3 1.50487e-08
72933 4.02705e-09
83311.7 7.575e-09
95167.2 2.35619e-09
108710 3.311e-09
124180 9.95084e-10
141851 1.77899e-09
162037 1.19697e-09
185095 -3.32325e-10
211435 1.60143e-09
241523 -1.07974e-09
275892 1.50002e-10
315153 -7.71953e-10
360000 -3.53208e-10


==> datafiles/kovp/BK-Pb85-run-019.dat <==
0 0.00572016
1e-06 0.00572016
1.1423e-06 0.00572016
1.30486e-06 0.00572016
1.49054e-06 0.00572016
1.70265e-06 0.00572016
1.94495e-06 0.00572016
2.22172e-06 0.00572016
2.53788e-06 0.00572016
2.89903e-06 0.00572016
3.31157e-06 0.00572016
3.78282e-06 0.00572016
4.32112e-06 0.00572016
4.93603e-06 0.00572016
5.63845e-06 0.00572016
6.44082e-06 0.00572016
7.35737e-06 0.00572016
8.40435e-06 0.00572016
9.60032e-06 0.00572016
1.09665e-05 0.00572016
1.2527e-05 0.00572016
1.43097e-05 0.00572016
1.6346e-05 0.00572016
1.86721e-05 0.00572016
2.13292e-05 0.00572016
2.43644e-05 0.00572015
2.78316e-05 0.00572015
3.17921e-05 0.00572015
3.63162e-05 0.00572015
4.14842e-05 0.00572015
4.73875e-05 0.00572015
5.41309e-05 0.00572015
6.18339e-05 0.00572014
7.06331e-05 0.00572014
8.06845e-05 0.00572014
9.21661e-05 0.00572013
0.000105282 0.00572013
0.000120264 0.00572013
0.000137378 0.00572012
0.000156927 0.00572012
0.000179258 0.00572011
0.000204767 0.0057201
0.000233906 0.00572009
0.000267192 0.00572008
0.000305214 0.00572007
0.000348647 0.00572006
0.000398261 0.00572005
0.000454935 0.00572003
0.000519674 0.00572001
0.000593626 0.00571999
0.000678101 0.00571996
0.000774597 0.00571994
0.000884824 0.0057199
0.00101074 0.00571987
0.00115457 0.00571983
0.00131887 0.00571978
0.00150655 0.00571972
0.00172094 0.00571966
0.00196583 0.00571959
0.00224558 0.00571951
0.00256513 0.00571942
0.00293016 0.00571931
0.00334713 0.00571919
0.00382344 0.00571905
0.00436752 0.00571889
0.00498904 0.00571871
0.005699 0.0057185
0.00650998 0.00571827
0.00743638 0.005718
0.0084946 0.00571769
0.00970341 0.00571734
0.0110842 0.00571694
0.0126616 0.00571648
0.0144634 0.00571596
0.0165215 0.00571536
0.0188726 0.00571468
0.0215582 0.0057139
0.0246261 0.005713
0.0281304 0.00571199
0.0321335 0.00571083
0.0367062 0.0057095
0.0419296 0.00570799
0.0478964 0.00570626
0.0547122 0.00570428
0.0624979 0.00570203
0.0713916 0.00569946
0.0815509 0.00569653
0.0931558 0.00569318
0.106412 0.00568936
0.121555 0.005685
0.138853 0.00568003
0.158612 0.00567436
0.181183 0.00566789
0.206966 0.00566053
0.236418 0.00565213
0.270061 0.00564258
0.308492 0.00563169
0.352391 0.00561931
0.402538 0.00560522
0.45982 0.00558921
0.525254 0.00557103
0.6 0.00555039
0.685382 0.00552698
0.782914 0.00550046
0.894326 0.00547046
1.02159 0.00543654
1.16697 0.00539827
1.33303 0.00535515
1.52273 0.00530666
1.73942 0.00525223
1.98694 0.00519129
2.26969 0.00512322
2.59267 0.00504741
2.96162 0.00496324
3.38307 0.00487013
3.86449 0.00476752
4.41442 0.00465493
5.04261 0.00453196
5.76019 0.00439835
6.57989 0.00425398
7.51623 0.00409893
8.58581 0.00393348
9.80761 0.00375819
11.2033 0.00357384
12.7975 0.00338151
14.6187 0.00318252
16.6989 0.00297847
19.0753 0.00277114
21.7897 0.00256248
24.8905 0.00235458
28.4325 0.0021495
32.4785 0.0019493
37.1004 0.0017559
42.3799 0.00157103
48.4107 0.00139617
55.2997 0.00123249
63.169 0.00108085
72.1582 0.000941781
82.4266 0.000815479
94.1562 0.000701858
107.555 0.00060057
122.86 0.000511059
140.344 0.000432605
160.315 0.000364377
183.129 0.000305474
209.188 0.000254967
238.957 0.000211931
272.961 0.000175474
311.804 0.000144761
356.175 0.000119022
406.86 9.75558e-05
464.758 7.97278e-05
530.895 6.49747e-05
606.443 5.28127e-05
692.742 4.28267e-05
791.321 3.46534e-05
903.929 2.79824e-05
1032.56 2.25511e-05
1179.5 1.814e-05
1347.35 1.45664e-05
1539.08 1.16785e-05
1758.09 9.34905e-06
2008.28 7.47285e-06
2294.06 5.96377e-06
2620.51 4.7519e-06
2993.42 3.78153e-06
3419.4 3.0109e-06
3905.99 2.39078e-06
4461.83 1.89527e-06
5096.76 1.50499e-06
5822.05 1.19144e-06
6650.54 9.42448e-07
7596.94 7.46347e-07
8678.01 5.88052e-07
9912.92 4.6405e-07
11323.6 3.63874e-07
12934.9 2.867e-07
14775.6 2.27014e-07
16878.3 1.74636e-07
19280.1 1.38503e-07
22023.7 1.08432e-07
25157.8 8.63861e-08
28737.8 6.50893e-08
32827.3 5.08041e-08
37498.7 3.81727e-08
42835 3.27823e-08
48930.5 2.62161e-08
55893.5 1.66751e-08
63847.3 1.75408e-08
72933 7.11284e-09
83311.7 8.86747e-09
95167.2 4.4061e-09
108710 4.2496e-09
124180 1.77805e-09
141851 2.4578e-09
162037 1.50916e-09
185095 1.56417e-10
211435 1.8264e-09
241523 -7.9155e-10
275892 4.4215e-10
315153 -6.7663e-10
360000 -3.00981e-10


==> datafiles/kovp/BK-Pb85-run-020.dat <==
0 0.00454976
1e-06 0.00454976
1.1423e-06 0.00454976
1.30486e-06 0.00454976
1.49054e-06 0.00454976
1.70265e-06 0.00454976
1.94495e-06 0.00454976
2.22172e-06 0.00454976
2.53788e-06 0.00454976
2.89903e-06 0.00454976
3.31157e-06 0.00454976
3.78282e-06 0.00454976
4.32112e-06 0.00454976
4.93603e-06 0.00454976
5.63845e-06 0.00454976
6.44082e-06 0.00454976
7.35737e-06 0.00454976
8.40435e-06 0.00454976
9.60032e-06 0.00454976
1.09665e-05 0.00454976
1.2527e-05 0.00454976
1.43097e-05 0.00454976
1.6346e-05 0.00454975
1.86721e-05 0.00454975
2.13292e-05 0.00454975
2.43644e-05 0.00454975
2.78316e-05 0.00454975
3.17921e-05 0.00454975
3.63162e-05 0.00454975
4.14842e-05 0.00454975
4.73875e-05 0.00454975
5.41309e-05 0.00454975
6.18339e-05 0.00454975
7.06331e-05 0.00454974
8.06845e-05 0.00454974
9.21661e-05 0.00454974
0.000105282 0.00454974
0.000120264 0.00454974
0.000137378 0.00454973
0.000156927 0.00454973
0.000179258 0.00454972
0.000204767 0.00454972
0.000233906 0.00454971
0.000267192 0.00454971
0.000305214 0.0045497
0.000348647 0.00454969
0.000398261 0.00454968
0.000454935 0.00454967
0.000519674 0.00454966
0.000593626 0.00454965
0.000678101 0.00454963
0.000774597 0.00454961
0.000884824 0.00454959
0.00101074 0.00454957
0.00115457 0.00454954
0.00131887 0.00454951
0.00150655 0.00454948
0.00172094 0.00454944
0.00196583 0.00454939
0.00224558 0.00454934
0.00256513 0.00454928
0.00293016 0.00454921
0.00334713 0.00454913
0.00382344 0.00454904
0.00436752 0.00454894
0.00498904 0.00454882
0.005699 0.00454869
0.00650998 0.00454854
0.00743638 0.00454837
0.0084946 0.00454817
0.00970341 0.00454794
0.0110842 0.00454768
0.0126616 0.00454739
0.0144634 0.00454705
0.0165215 0.00454667
0.0188726 0.00454623
0.0215582 0.00454573
0.0246261 0.00454515
0.0281304 0.0045445
0.0321335 0.00454375
0.0367062 0.0045429
0.0419296 0.00454192
0.0478964 0.00454081
0.0547122 0.00453954
0.0624979 0.00453809
0.0713916 0.00453643
0.0815509 0.00453454
0.0931558 0.00453238
0.106412 0.00452992
0.121555 0.00452711
0.138853 0.0045239
0.158612 0.00452025
0.181183 0.00451608
0.206966 0.00451132
0.236418 0.0045059
0.270061 0.00449972
0.308492 0.00449269
0.352391 0.00448467
0.402538 0.00447555
0.45982 0.00446517
0.525254 0.00445337
0.6 0.00443996
0.685382 0.00442474
0.782914 0.00440746
0.894326 0.00438788
1.02159 0.00436571
1.16697 0.00434063
1.33303 0.00431231
1.52273 0.00428036
1.73942 0.0042444
1.98694 0.00420399
2.26969 0.00415869
2.59267 0.00410801
2.96162 0.00405147
3.38307 0.00398859
3.86449 0.00391888
4.41442 0.00384189
5.04261 0.00375721
5.76019 0.00366446
6.57989 0.0035634
7.51623 0.00345384
8.58581 0.00333576
9.80761 0.0032093
11.2033 0.00307476
12.7975 0.00293266
14.6187 0.00278372
16.6989 0.00262887
19.0753 0.00246926
21.7897 0.00230621
24.8905 0.00214119
28.4325 0.00197579
32.4785 0.00181165
37.1004 0.00165041
42.3799 0.00149365
48.4107 0.00134283
55.2997 0.00119922
63.169 0.00106389
72.1582 0.000937677
82.4266 0.000821139
94.1562 0.00071459
107.555 0.000618098
122.86 0.000531512
140.344 0.000454495
160.315 0.000386563
183.129 0.000327116
209.188 0.00027548
238.957 0.000230942
272.961 0.000192773
311.804 0.000160265
356.175 0.000132738
406.86 0.000109555
464.758 9.01224e-05
530.895 7.39044e-05
606.443 6.04271e-05
692.742 4.92753e-05
791.321 4.00818e-05
903.929 3.25276e-05
1032.56 2.63385e-05
1179.5 2.12822e-05
1347.35 1.71628e-05
1539.08 1.38159e-05
1758.09 1.11027e-05
2008.28 8.90709e-06
2294.06 7.13349e-06
2620.51 5.7033e-06
2993.42 4.5541e-06
3419.4 3.63639e-06
3905.99 2.89666e-06
4461.83 2.30331e-06
5096.76 1.83328e-06
5822.05 1.4553e-06
6650.54 1.15442e-06
7596.94 9.16351e-07
8678.01 7.24194e-07
9912.92 5.71397e-07
11323.6 4.49157e-07
12934.9 3.55243e-07
14775.6 2.81353e-07
16878.3 2.17747e-07
19280.1 1.73596e-07
22023.7 1.36476e-07
25157.8 1.07294e-07
28737.8 8.2792e-08
32827.3 6.34024e-08
37498.7 4.92279e-08
42835 4.10225e-08
48930.5 3.25226e-08
55893.5 2.22237e-08
63847.3 2.0887e-08
72933 1.07171e-08
83311.7 1.06878e-08
95167.2 6.77162e-09
108710 5.46887e-09
124180 2.8228e-09
141851 3.29972e-09
162037 1.97666e-09
185095 7.74421e-10
211435 2.05135e-09
241523 -4.34892e-10
275892 7.31935e-10
315153 -5.36836e-10
360000 -2.29164e-10


==> datafiles/kovp/BK-Pb85-run-021.dat <==
0 0.00362387
1e-06 0.00362387
1.1423e-06 0.00362387
1.30486e-06 0.00362387
1.49054e-06 0.00362387
1.70265e-06 0.00362387
1.94495e-06 0.00362387
2.22172e-06 0.00362387
2.53788e-06 0.00362387
2.89903e-06 0.00362387
3.31157e-06 0.00362387
3.78282e-06 0.00362387
4.32112e-06 0.00362387
4.93603e-06 0.00362387
5.63845e-06 0.00362387
6.44082e-06 0.00362387
7.35737e-06 0.00362387
8.40435e-06 0.00362387
9.60032e-06 0.00362387
1.09665e-05 0.00362387
1.2527e-05 0.00362387
1.43097e-05 0.00362387
1.6346e-05 0.00362387
1.86721e-05 0.00362387
2.13292e-05 0.00362387
2.43644e-05 0.00362387
2.78316e-05 0.00362387
3.17921e-05 0.00362387
3.63162e-05 0.00362387
4.14842e-05 0.00362387
4.73875e-05 0.00362387
5.41309e-05 0.00362387
6.18339e-05 0.00362386
7.06331e-05 0.00362386
8.06845e-05 0.00362386
9.21661e-05 0.00362386
0.000105282 0.00362386
0.000120264 0.00362386
0.000137378 0.00362386
0.000156927 0.00362385
0.000179258 0.00362385
0.000204767 0.00362385
0.000233906 0.00362384
0.000267192 0.00362384
0.000305214 0.00362384
0.000348647 0.00362383
0.000398261 0.00362382
0.000454935 0.00362382
0.000519674 0.00362381
0.000593626 0.0036238
0.000678101 0.00362379
0.000774597 0.00362378
0.000884824 0.00362377
0.00101074 0.00362375
0.00115457 0.00362373
0.00131887 0.00362371
0.00150655 0.00362369
0.00172094 0.00362366
0.00196583 0.00362363
0.00224558 0.0036236
0.00256513 0.00362356
0.00293016 0.00362352
0.00334713 0.00362347
0.00382344 0.00362341
0.00436752 0.00362334
0.00498904 0.00362327
0.005699 0.00362318
0.00650998 0.00362309
0.00743638 0.00362297
0.0084946 0.00362285
0.00970341 0.0036227
0.0110842 0.00362253
0.0126616 0.00362234
0.0144634 0.00362213
0.0165215 0.00362188
0.0188726 0.00362159
0.0215582 0.00362127
0.0246261 0.0036209
0.0281304 0.00362048
0.0321335 0.00361999
0.0367062 0.00361944
0.0419296 0.00361881
0.0478964 0.00361809
0.0547122 0.00361727
0.0624979 0.00361634
0.0713916 0.00361527
0.0815509 0.00361404
0.0931558 0.00361265
0.106412 0.00361106
0.121555 0.00360924
0.138853 0.00360717
0.158612 0.0036048
0.181183 0.0036021
0.206966 0.00359903
0.236418 0.00359552
0.270061 0.00359152
0.308492 0.00358695
0.352391 0.00358176
0.402538 0.00357584
0.45982 0.0035691
0.525254 0.00356143
0.6 0.00355271
0.685382 0.00354279
0.782914 0.00353153
0.894326 0.00351874
1.02159 0.00350424
1.16697 0.00348782
1.33303 0.00346922
1.52273 0.00344821
1.73942 0.00342449
1.98694 0.00339776
2.26969 0.00336769
2.59267 0.00333393
2.96162 0.00329613
3.38307 0.00325389
3.86449 0.00320683
4.41442 0.00315457
5.04261 0.00309673
5.76019 0.00303296
6.57989 0.00296295
7.51623 0.00288645
8.58581 0.00280328
9.80761 0.00271335
11.2033 0.0026167
12.7975 0.00251348
14.6187 0.00240402
16.6989 0.0022888
19.0753 0.00216845
21.7897 0.00204379
24.8905 0.0019158
28.4325 0.00178556
32.4785 0.00165428
37.1004 0.00152325
42.3799 0.00139376
48.4107 0.00126708
55.2997 0.00114443
63.169 0.00102689
72.1582 0.000915408
82.4266 0.000810744
94.1562 0.000713465
107.555 0.000623935
122.86 0.000542322
140.344 0.00046861
160.315 0.000402623
183.129 0.000344051
209.188 0.000292477
238.957 0.000247409
272.961 0.000208306
311.804 0.000174608
356.175 0.000145754
406.86 0.000121193
464.758 0.000100401
530.895 8.28861e-05
606.443 6.82029e-05
692.742 5.59512e-05
791.321 4.57714e-05
903.929 3.7345e-05
1032.56 3.03939e-05
1179.5 2.46782e-05
1347.35 1.9993e-05
1539.08 1.61642e-05
1758.09 1.30433e-05
2008.28 1.0505e-05
2294.06 8.4448e-06
2620.51 6.77618e-06
2993.42 5.42988e-06
3419.4 4.34892e-06
3905.99 3.4755e-06
4461.83 2.77233e-06
5096.76 2.21207e-06
5822.05 1.76099e-06
6650.54 1.40078e-06
7596.94 1.11467e-06
8678.01 8.83415e-07
9912.92 6.97923e-07
11323.6 5.50107e-07
12934.9 4.36361e-07
14775.6 3.45887e-07
16878.3 2.69123e-07
19280.1 2.15154e-07
22023.7 1.6967e-07
25157.8 1.32754e-07
28737.8 1.036e-07
32827.3 7.89699e-08
37498.7 6.23411e-08
42835 5.10445e-08
48930.5 4.02521e-08
55893.5 2.87218e-08
63847.3 2.5224e-08
72933 1.49153e-08
83311.7 1.31545e-08
95167.2 9.50229e-09
108710 7.0463e-09
124180 4.1684e-09
141851 4.32179e-09
162037 2.63681e-09
185095 1.51788e-09
211435 2.31368e-09
241523 -1.0005e-12
275892 1.0307e-09
315153 -3.44663e-10
360000 -1.28051e-10


==> datafiles/kovr-satscale22.dat <==
pT xg Qs
0.35 0.000193905527134 1.2806383778303116
0.4 0.000221606316725 1.2714923696492253
0.45 0.000249307106315 1.2628330265432315
0.5 0.000277007895906 1.254049943974547
0.55 0.000304708685496 1.2448493291635587
0.6 0.000332409475087 1.2351000754957189
0.65 0.000360110264678 1.224807222393251
0.7 0.000387811054268 1.214250924149142
0.75 0.000415511843859 1.2036986067995326
0.8 0.000443212633449 1.1933271858768062
0.85 0.00047091342304 1.183252939179414
0.9 0.000498614212631 1.1735509470822023
0.95 0.000526315002221 1.1642679719596187
1.0 0.000554015791812 1.1554311488296576
1.05 0.000581716581402 1.1470539418942207
1.09 0.000603877213075 1.1406859826028977
1.2 0.000664818950174 1.1246882402712883
1.29 0.000714680371437 1.1131982386978576
1.4 0.000775622108536 1.1009935026097748
1.45 0.000803322898127 1.0960759916830727
1.49 0.000825483529799 1.0924113046539183
1.55 0.000858724477308 1.0873455005528392
1.6 0.000886425266899 1.0835034211456644
1.69 0.000936286688162 1.077407260701271
1.8 0.000997228425261 1.0711947568740747
1.89 0.00104708984652 1.0669194356045801
2.0 0.00110803158362 1.0624678479024157
2.13 0.00118005363656 1.0580560468563982
2.2 0.00121883474199 1.0559783581782773
2.3 0.00127423632117 1.0532942822277902
2.4 0.00132963790035 1.050878188209246
2.5 0.00138503947953 1.0486695225894804
2.55 0.00141274026912 1.0476272160945983
2.6 0.00144044105871 1.0466190612131723
2.7 0.00149584263789 1.0446866418607004
2.8 0.00155124421707 1.042839398279835
2.9 0.00160664579625 1.0410503734151582
3.0 0.00166204737544 1.039297422135358
3.1 0.00171744895462 1.0375623369428337
3.2 0.0017728505338 1.035830146847208
3.33 0.00184487258673 1.0335626800162463
3.4 0.00188365369216 1.032327463573149


==> datafiles/kovr-satscale32.dat <==
pT xg Qs
0.25 5.0952754973e-05 1.4797162857838497
0.3 6.11433059675e-05 1.4391222578711307
0.35 7.13338569621e-05 1.4071075959475532
0.4 8.15244079567e-05 1.3815335528164898
0.45 9.17149589513e-05 1.3609376296064695
0.5 0.000101905509946 1.3442810905255627
0.55 0.000112096060941 1.3308026727305666
0.6 0.000122286611935 1.319929699491566
0.65 0.00013247716293 1.311188811305689
0.7 0.000142667713924 1.3040517930518625
0.75 0.000152858264919 1.2980845497535098
0.8 0.000163048815913 1.2929726901854677
0.85 0.000173239366908 1.28848518717357
0.9 0.000183429917903 1.2844501879196548
0.95 0.000193620468897 1.2807385648141862
1.0 0.000203811019892 1.2772524996894676
1.05 0.000214001570886 1.2739174177918577
1.09 0.000222154011682 1.2713192017158155
1.2 0.00024457322387 1.2643099229859227
1.29 0.00026291621566 1.2585568005973848
1.4 0.000285335427849 1.2513361436857717
1.49 0.000303678419639 1.2452008626099653
1.6 0.000326097631827 1.2373730733904218
1.69 0.000344440623617 1.230684046485172
1.8 0.000366859835805 1.2222472609065838
1.89 0.000385202827596 1.215248079631402
2.0 0.000407622039784 1.206692095153779
2.13 0.00043411747237 1.1967044122298127
2.2 0.000448384243762 1.191421084377541
2.3 0.000468765345751 1.184021602498202
2.4 0.00048914644774 1.1768216998881713
2.5 0.00050952754973 1.1698418238087454
2.55 0.000519718100724 1.1664389788893663
2.6 0.000529908651719 1.1630959755702073
2.7 0.000550289753708 1.1565932212535603
2.8 0.000570670855697 1.1503388414905962
2.9 0.000591051957686 1.1443352124624282
3.0 0.000611433059675 1.1385824849566795
3.1 0.000631814161665 1.1330791104664635
3.2 0.000652195263654 1.1278222505731959
3.31 0.000674614475842 1.1223198608623262
3.4 0.000692957467632 1.1180321203570025


==> datafiles/ktsplit/lhc.mixed.10.dat <==
0.	0.00006252254563760595
0.032724923474893676	0.00006251487628156839
0.06544984694978735	0.00006256484239556756
0.09817477042468103	0.0000625802436065072
0.1308996938995747	0.0000639077940898803
0.1636246173744684	0.00006383804631746327
0.19634954084936207	0.00006397914340009859
0.2617993877991494	0.0000648252409669374
0.3272492347489368	0.00006567946928514736
0.39269908169872414	0.00006666457527187145
0.45814892864851153	0.00007055968549084787
0.5235987755982988	0.00007655756846586126
0.6544984694978736	0.00008483761384907308
0.7853981633974483	0.00010600216184897375
0.9162978572970231	0.00012319660282361292
1.0471975511965976	0.0001590419702937724
1.3089969389957472	0.00025100665557716695
1.5707963267948966	0.00041082931994524264
1.8325957145940461	0.0007317561333284042
2.0943951023931953	0.0013333514769417096
2.2252947962927703	0.0018351981769765234
2.356194490192345	0.0025659350264306095
2.4870941840919194	0.0035549811479335955
2.6179938779914944	0.0049626651637301265
2.6834437249412817	0.005926195414278908
2.748893571891069	0.007134135436770771
2.8143434188408563	0.008342788224982559
2.8797932657906435	0.009584298966550392
2.945243112740431	0.010599490895899495
2.9779680362153247	0.01063360540582568
3.0106929596902186	0.01086652337018714
3.043417883165112	0.010607124909610724
3.076142806640006	0.010225250311185888
3.1088677301148997	0.009855477787643908
3.141592653589793	0.009795136478781585
3.174317577064687	0.009855477787643908
3.2070425005395804	0.010225250311185888
3.2397674240144743	0.010607124909610724
3.272492347489368	0.01086652337018714
3.305217270964261	0.01063360540582568
3.3379421944391554	0.010599490895899495
3.4033920413889422	0.009584298966550392
3.46884188833873	0.008342788224982559
3.5342917352885173	0.007134135436770771
3.5997415822383045	0.005926195414278908
3.6651914291880923	0.0049626651637301265
3.7960911230876664	0.0035549811479335955
3.9269908169872414	0.0025659350264306095
4.057890510886816	0.0018351981769765234
4.1887902047863905	0.0013333514769417096
4.4505895925855405	0.0007317561333284042
4.71238898038469	0.00041082931994524264
4.974188368183839	0.00025100665557716695
5.235987755982989	0.0001590419702937724
5.366887449882563	0.00012319660282361292
5.497787143782138	0.00010600216184897375
5.6286868376817125	0.00008483761384907308
5.759586531581287	0.00007655756846586126
5.825036378531075	0.00007055968549084787
5.890486225480862	0.00006666457527187145
5.955936072430649	0.00006567946928514736
6.021385919380437	0.0000648252409669374
6.086835766330224	0.00006397914340009859
6.119560689805118	0.00006383804631746327
6.152285613280012	0.0000639077940898803
6.1850105367549055	0.0000625802436065072
6.217735460229799	0.00006256484239556756
6.250460383704692	0.00006251487628156839
6.283185307179586	0.00006252254563760595

==> datafiles/ktsplit/lhc.mixed.11.dat <==
0.	0.01223384073640548
0.032724923474893676	0.012221884805716402
0.06544984694978735	0.012188883702820848
0.09817477042468103	0.012132382828309808
0.1308996938995747	0.012074629807391775
0.1636246173744684	0.011989403501773724
0.19634954084936207	0.011882124458202912
0.2617993877991494	0.011689414805326594
0.3272492347489368	0.011369378727757645
0.39269908169872414	0.011019757983311307
0.45814892864851153	0.010709601465896718
0.5235987755982988	0.01042484358725138
0.6544984694978736	0.009746397381205063
0.7853981633974483	0.009144216123920919
0.9162978572970231	0.008766696381332026
1.0471975511965976	0.008392000873682814
1.3089969389957472	0.008014626957462214
1.5707963267948966	0.007845398510953139
1.8325957145940461	0.008077156369164736
2.0943951023931953	0.008487969669736847
2.2252947962927703	0.008675901682788263
2.356194490192345	0.008914061530592921
2.4870941840919194	0.009063448554833101
2.6179938779914944	0.0090422726984796
2.6834437249412817	0.008859017088303361
2.748893571891069	0.008526295053213987
2.8143434188408563	0.0082122619061332
2.8797932657906435	0.007832273751837683
2.945243112740431	0.007414460553291237
2.9779680362153247	0.007314500383478218
3.0106929596902186	0.007190512923464613
3.043417883165112	0.007094530586569491
3.076142806640006	0.007042930894334326
3.1088677301148997	0.0070246813912381734
3.141592653589793	0.006983642253893823
3.174317577064687	0.0070246813912381734
3.2070425005395804	0.007042930894334326
3.2397674240144743	0.007094530586569491
3.272492347489368	0.007190512923464613
3.305217270964261	0.007314500383478218
3.3379421944391554	0.007414460553291237
3.4033920413889422	0.007832273751837683
3.46884188833873	0.0082122619061332
3.5342917352885173	0.008526295053213987
3.5997415822383045	0.008859017088303361
3.6651914291880923	0.0090422726984796
3.7960911230876664	0.009063448554833101
3.9269908169872414	0.008914061530592921
4.057890510886816	0.008675901682788263
4.1887902047863905	0.008487969669736847
4.4505895925855405	0.008077156369164736
4.71238898038469	0.007845398510953139
4.974188368183839	0.008014626957462214
5.235987755982989	0.008392000873682814
5.366887449882563	0.008766696381332026
5.497787143782138	0.009144216123920919
5.6286868376817125	0.009746397381205063
5.759586531581287	0.01042484358725138
5.825036378531075	0.010709601465896718
5.890486225480862	0.011019757983311307
5.955936072430649	0.011369378727757645
6.021385919380437	0.011689414805326594
6.086835766330224	0.011882124458202912
6.119560689805118	0.011989403501773724
6.152285613280012	0.012074629807391775
6.1850105367549055	0.012132382828309808
6.217735460229799	0.012188883702820848
6.250460383704692	0.012221884805716402
6.283185307179586	0.01223384073640548

==> datafiles/ktsplit/lhc.mixed.12.dat <==
0.	0.04144412730202309
0.032724923474893676	0.04120090079612546
0.06544984694978735	0.04048998004921944
0.09817477042468103	0.039376598009094106
0.1308996938995747	0.037923569554954344
0.1636246173744684	0.036271940257736716
0.19634954084936207	0.03450562425270989
0.2617993877991494	0.030863533529862763
0.3272492347489368	0.027472324931970667
0.39269908169872414	0.02443463303170356
0.45814892864851153	0.021711051606654777
0.5235987755982988	0.01931513338153674
0.6544984694978736	0.015591309291210859
0.7853981633974483	0.012798340210437213
0.9162978572970231	0.010576163761771059
1.0471975511965976	0.008925115438582706
1.3089969389957472	0.0065188169180713735
1.5707963267948966	0.0050454149296922865
1.8325957145940461	0.003885663769696228
2.0943951023931953	0.0030288957803444334
2.2252947962927703	0.0027165728222382545
2.356194490192345	0.0023555149681504816
2.4870941840919194	0.0020956785285303433
2.6179938779914944	0.0019031943765957268
2.6834437249412817	0.0018428178399590557
2.748893571891069	0.001779678188989371
2.8143434188408563	0.0017323529748217398
2.8797932657906435	0.0017012625590283807
2.945243112740431	0.0016657720066051867
2.9779680362153247	0.001654895221899444
3.0106929596902186	0.0016451747971117855
3.043417883165112	0.0016421644925487618
3.076142806640006	0.0016387967296855631
3.1088677301148997	0.0016370976796818864
3.141592653589793	0.0016366662012997158
3.174317577064687	0.0016370976796818864
3.2070425005395804	0.0016387967296855631
3.2397674240144743	0.0016421644925487618
3.272492347489368	0.0016451747971117855
3.305217270964261	0.001654895221899444
3.3379421944391554	0.0016657720066051867
3.4033920413889422	0.0017012625590283807
3.46884188833873	0.0017323529748217398
3.5342917352885173	0.001779678188989371
3.5997415822383045	0.0018428178399590557
3.6651914291880923	0.0019031943765957268
3.7960911230876664	0.0020956785285303433
3.9269908169872414	0.0023555149681504816
4.057890510886816	0.0027165728222382545
4.1887902047863905	0.0030288957803444334
4.4505895925855405	0.003885663769696228
4.71238898038469	0.0050454149296922865
4.974188368183839	0.0065188169180713735
5.235987755982989	0.008925115438582706
5.366887449882563	0.010576163761771059
5.497787143782138	0.012798340210437213
5.6286868376817125	0.015591309291210859
5.759586531581287	0.01931513338153674
5.825036378531075	0.021711051606654777
5.890486225480862	0.02443463303170356
5.955936072430649	0.027472324931970667
6.021385919380437	0.030863533529862763
6.086835766330224	0.03450562425270989
6.119560689805118	0.036271940257736716
6.152285613280012	0.037923569554954344
6.1850105367549055	0.039376598009094106
6.217735460229799	0.04048998004921944
6.250460383704692	0.04120090079612546
6.283185307179586	0.04144412730202309

==> datafiles/ktsplit/lhc.mixed.13.dat <==
0.	0.0017661775646224337
0.032724923474893676	0.0017293572852171834
0.06544984694978735	0.001625892419619155
0.09817477042468103	0.0014769305572160459
0.1308996938995747	0.0013164144484094074
0.1636246173744684	0.001157424434669669
0.19634954084936207	0.0010160561223817254
0.2617993877991494	0.0007634332569845813
0.3272492347489368	0.0005968498847485713
0.39269908169872414	0.00046646577281384845
0.45814892864851153	0.0003742750534337311
0.5235987755982988	0.0003054592790197106
0.6544984694978736	0.0002027780530438024
0.7853981633974483	0.00014411094367969268
0.9162978572970231	0.00009818256559798008
1.0471975511965976	0.00007011281798445027
1.3089969389957472	0.000038452661279340616
1.5707963267948966	0.00002112648606703858
1.8325957145940461	0.0000132432210697975
2.0943951023931953	9.556408681370022e-6
2.2252947962927703	8.315068073718358e-6
2.356194490192345	7.52519475222673e-6
2.4870941840919194	6.196205354068249e-6
2.6179938779914944	5.431674159932934e-6
2.6834437249412817	5.291946992040446e-6
2.748893571891069	4.987343582553079e-6
2.8143434188408563	4.847538399562273e-6
2.8797932657906435	4.763908746080327e-6
2.945243112740431	4.666229499949313e-6
2.9779680362153247	4.65091678339001e-6
3.0106929596902186	4.636364934284377e-6
3.043417883165112	4.585138799423432e-6
3.076142806640006	4.576360237828333e-6
3.1088677301148997	4.571239911042045e-6
3.141592653589793	4.559782807759812e-6
3.174317577064687	4.571239911042045e-6
3.2070425005395804	4.576360237828333e-6
3.2397674240144743	4.585138799423432e-6
3.272492347489368	4.636364934284377e-6
3.305217270964261	4.65091678339001e-6
3.3379421944391554	4.666229499949313e-6
3.4033920413889422	4.763908746080327e-6
3.46884188833873	4.847538399562273e-6
3.5342917352885173	4.987343582553079e-6
3.5997415822383045	5.291946992040446e-6
3.6651914291880923	5.431674159932934e-6
3.7960911230876664	6.196205354068249e-6
3.9269908169872414	7.52519475222673e-6
4.057890510886816	8.315068073718358e-6
4.1887902047863905	9.556408681370022e-6
4.4505895925855405	0.0000132432210697975
4.71238898038469	0.00002112648606703858
4.974188368183839	0.000038452661279340616
5.235987755982989	0.00007011281798445027
5.366887449882563	0.00009818256559798008
5.497787143782138	0.00014411094367969268
5.6286868376817125	0.0002027780530438024
5.759586531581287	0.0003054592790197106
5.825036378531075	0.0003742750534337311
5.890486225480862	0.00046646577281384845
5.955936072430649	0.0005968498847485713
6.021385919380437	0.0007634332569845813
6.086835766330224	0.0010160561223817254
6.119560689805118	0.001157424434669669
6.152285613280012	0.0013164144484094074
6.1850105367549055	0.0014769305572160459
6.217735460229799	0.001625892419619155
6.250460383704692	0.0017293572852171834
6.283185307179586	0.0017661775646224337

==> datafiles/ktsplit/lhc.mixed.14.dat <==
0.	0.
0.032724923474893676	0.
0.06544984694978735	0.
0.09817477042468103	0.
0.1308996938995747	0.
0.1636246173744684	0.
0.19634954084936207	0.
0.2617993877991494	0.
0.3272492347489368	0.
0.39269908169872414	0.
0.45814892864851153	0.
0.5235987755982988	0.
0.6544984694978736	0.
0.7853981633974483	0.
0.9162978572970231	0.
1.0471975511965976	0.
1.3089969389957472	0.
1.5707963267948966	0.
1.8325957145940461	0.
2.0943951023931953	0.
2.2252947962927703	0.
2.356194490192345	0.
2.4870941840919194	0.
2.6179938779914944	0.
2.6834437249412817	0.
2.748893571891069	0.
2.8143434188408563	0.
2.8797932657906435	0.
2.945243112740431	0.
2.9779680362153247	0.
3.0106929596902186	0.
3.043417883165112	0.
3.076142806640006	0.
3.1088677301148997	0.
3.141592653589793	0.
3.174317577064687	0.
3.2070425005395804	0.
3.2397674240144743	0.
3.272492347489368	0.
3.305217270964261	0.
3.3379421944391554	0.
3.4033920413889422	0.
3.46884188833873	0.
3.5342917352885173	0.
3.5997415822383045	0.
3.6651914291880923	0.
3.7960911230876664	0.
3.9269908169872414	0.
4.057890510886816	0.
4.1887902047863905	0.
4.4505895925855405	0.
4.71238898038469	0.
4.974188368183839	0.
5.235987755982989	0.
5.366887449882563	0.
5.497787143782138	0.
5.6286868376817125	0.
5.759586531581287	0.
5.825036378531075	0.
5.890486225480862	0.
5.955936072430649	0.
6.021385919380437	0.
6.086835766330224	0.
6.119560689805118	0.
6.152285613280012	0.
6.1850105367549055	0.
6.217735460229799	0.
6.250460383704692	0.
6.283185307179586	0.

==> datafiles/ktsplit/lhc.mixed.7.dat <==
0.	0.
0.032724923474893676	0.
0.06544984694978735	0.
0.09817477042468103	0.
0.1308996938995747	0.
0.1636246173744684	0.
0.19634954084936207	0.
0.2617993877991494	0.
0.3272492347489368	0.
0.39269908169872414	0.
0.45814892864851153	0.
0.5235987755982988	0.
0.6544984694978736	0.
0.7853981633974483	0.
0.9162978572970231	0.
1.0471975511965976	0.
1.3089969389957472	0.
1.5707963267948966	0.
1.8325957145940461	0.
2.0943951023931953	0.
2.2252947962927703	0.
2.356194490192345	0.
2.4870941840919194	0.
2.6179938779914944	0.
2.6834437249412817	0.
2.748893571891069	0.
2.8143434188408563	0.
2.8797932657906435	0.
2.945243112740431	0.
2.9779680362153247	0.
3.0106929596902186	0.
3.043417883165112	0.
3.076142806640006	1.7293526801569878e-7
3.1088677301148997	4.731368053725242e-6
3.141592653589793	0.0000421355646407855
3.174317577064687	4.731368053725242e-6
3.2070425005395804	1.7293526801569878e-7
3.2397674240144743	0.
3.272492347489368	0.
3.305217270964261	0.
3.3379421944391554	0.
3.4033920413889422	0.
3.46884188833873	0.
3.5342917352885173	0.
3.5997415822383045	0.
3.6651914291880923	0.
3.7960911230876664	0.
3.9269908169872414	0.
4.057890510886816	0.
4.1887902047863905	0.
4.4505895925855405	0.
4.71238898038469	0.
4.974188368183839	0.
5.235987755982989	0.
5.366887449882563	0.
5.497787143782138	0.
5.6286868376817125	0.
5.759586531581287	0.
5.825036378531075	0.
5.890486225480862	0.
5.955936072430649	0.
6.021385919380437	0.
6.086835766330224	0.
6.119560689805118	0.
6.152285613280012	0.
6.1850105367549055	0.
6.217735460229799	0.
6.250460383704692	0.
6.283185307179586	0.

==> datafiles/ktsplit/lhc.mixed.8.dat <==
0.	0.
0.032724923474893676	0.
0.06544984694978735	0.
0.09817477042468103	0.
0.1308996938995747	0.
0.1636246173744684	0.
0.19634954084936207	0.
0.2617993877991494	0.
0.3272492347489368	0.
0.39269908169872414	0.
0.45814892864851153	0.
0.5235987755982988	0.
0.6544984694978736	0.
0.7853981633974483	0.
0.9162978572970231	0.
1.0471975511965976	0.
1.3089969389957472	0.
1.5707963267948966	0.
1.8325957145940461	0.
2.0943951023931953	0.
2.2252947962927703	0.
2.356194490192345	0.
2.4870941840919194	0.
2.6179938779914944	0.
2.6834437249412817	0.
2.748893571891069	0.
2.8143434188408563	0.
2.8797932657906435	8.413240464024522e-8
2.945243112740431	5.032410240285409e-6
2.9779680362153247	0.000019286418677569056
3.0106929596902186	0.00005134874610963188
3.043417883165112	0.00013955516941116332
3.076142806640006	0.0003579897105187112
3.1088677301148997	0.0010410619610219446
3.141592653589793	0.0007818294614767831
3.174317577064687	0.0010410619610219446
3.2070425005395804	0.0003579897105187112
3.2397674240144743	0.00013955516941116332
3.272492347489368	0.00005134874610963188
3.305217270964261	0.000019286418677569056
3.3379421944391554	5.032410240285409e-6
3.4033920413889422	8.413240464024522e-8
3.46884188833873	0.
3.5342917352885173	0.
3.5997415822383045	0.
3.6651914291880923	0.
3.7960911230876664	0.
3.9269908169872414	0.
4.057890510886816	0.
4.1887902047863905	0.
4.4505895925855405	0.
4.71238898038469	0.
4.974188368183839	0.
5.235987755982989	0.
5.366887449882563	0.
5.497787143782138	0.
5.6286868376817125	0.
5.759586531581287	0.
5.825036378531075	0.
5.890486225480862	0.
5.955936072430649	0.
6.021385919380437	0.
6.086835766330224	0.
6.119560689805118	0.
6.152285613280012	0.
6.1850105367549055	0.
6.217735460229799	0.
6.250460383704692	0.
6.283185307179586	0.

==> datafiles/ktsplit/lhc.mixed.9.dat <==
0.	0.
0.032724923474893676	0.
0.06544984694978735	0.
0.09817477042468103	0.
0.1308996938995747	0.
0.1636246173744684	0.
0.19634954084936207	0.
0.2617993877991494	0.
0.3272492347489368	0.
0.39269908169872414	0.
0.45814892864851153	0.
0.5235987755982988	0.
0.6544984694978736	0.
0.7853981633974483	0.
0.9162978572970231	0.
1.0471975511965976	0.
1.3089969389957472	0.
1.5707963267948966	0.
1.8325957145940461	0.
2.0943951023931953	0.
2.2252947962927703	4.163609611671927e-7
2.356194490192345	4.683188977667179e-6
2.4870941840919194	0.000025235822180041444
2.6179938779914944	0.00010416630934733042
2.6834437249412817	0.00020447559239491906
2.748893571891069	0.0003705533651642379
2.8143434188408563	0.0006965778494620071
2.8797932657906435	0.0012830234731053176
2.945243112740431	0.0024302380071942625
2.9779680362153247	0.0034689386569481204
3.0106929596902186	0.004374161779909579
3.043417883165112	0.005667578622896837
3.076142806640006	0.006671490202403595
3.1088677301148997	0.006391131974807438
3.141592653589793	0.005978258989902644
3.174317577064687	0.006391131974807438
3.2070425005395804	0.006671490202403595
3.2397674240144743	0.005667578622896837
3.272492347489368	0.004374161779909579
3.305217270964261	0.0034689386569481204
3.3379421944391554	0.0024302380071942625
3.4033920413889422	0.0012830234731053176
3.46884188833873	0.0006965778494620071
3.5342917352885173	0.0003705533651642379
3.5997415822383045	0.00020447559239491906
3.6651914291880923	0.00010416630934733042
3.7960911230876664	0.000025235822180041444
3.9269908169872414	4.683188977667179e-6
4.057890510886816	4.163609611671927e-7
4.1887902047863905	0.
4.4505895925855405	0.
4.71238898038469	0.
4.974188368183839	0.
5.235987755982989	0.
5.366887449882563	0.
5.497787143782138	0.
5.6286868376817125	0.
5.759586531581287	0.
5.825036378531075	0.
5.890486225480862	0.
5.955936072430649	0.
6.021385919380437	0.
6.086835766330224	0.
6.119560689805118	0.
6.152285613280012	0.
6.1850105367549055	0.
6.217735460229799	0.
6.250460383704692	0.
6.283185307179586	0.

==> datafiles/ktsplit/rhic.mixed.10.dat <==
0.	0.002826494151881108
0.032724923474893676	0.0028168101524070244
0.06544984694978735	0.0027873006930408837
0.09817477042468103	0.0027400149521032294
0.1308996938995747	0.0026781620337492495
0.1636246173744684	0.0026028254244249978
0.19634954084936207	0.002517926921850981
0.2617993877991494	0.0023290246131860556
0.3272492347489368	0.002132314849289187
0.39269908169872414	0.0019417001636106931
0.45814892864851153	0.0017651000584629616
0.5235987755982988	0.0016074926614887224
0.6544984694978736	0.0013463378131329878
0.7853981633974483	0.0011487533059395363
0.9162978572970231	0.0010023224410656288
1.0471975511965976	0.0008944347888861579
1.3089969389957472	0.0007589881309746183
1.5707963267948966	0.0006865094472043855
1.8325957145940461	0.0006412217457201422
2.0943951023931953	0.0005829364456195179
2.2252947962927703	0.0005366978179501305
2.356194490192345	0.0004774420236647073
2.4870941840919194	0.00040729353870077857
2.6179938779914944	0.00034019663633206546
2.6834437249412817	0.00031515796316826145
2.748893571891069	0.00029361664100289217
2.8143434188408563	0.00027909774899385366
2.8797932657906435	0.0002676214654447256
2.945243112740431	0.0002582144846966858
2.9779680362153247	0.0002546916219771018
3.0106929596902186	0.0002518091290205942
3.043417883165112	0.0002502049061198941
3.076142806640006	0.00024956225092109265
3.1088677301148997	0.00024846684008716653
3.141592653589793	0.00024835788667249334
3.174317577064687	0.00024846684008716653
3.2070425005395804	0.00024956225092109265
3.2397674240144743	0.0002502049061198941
3.272492347489368	0.0002518091290205942
3.305217270964261	0.0002546916219771018
3.3379421944391554	0.0002582144846966858
3.4033920413889422	0.0002676214654447256
3.46884188833873	0.00027909774899385366
3.5342917352885173	0.00029361664100289217
3.5997415822383045	0.00031515796316826145
3.6651914291880923	0.00034019663633206546
3.7960911230876664	0.00040729353870077857
3.9269908169872414	0.0004774420236647073
4.057890510886816	0.0005366978179501305
4.1887902047863905	0.0005829364456195179
4.4505895925855405	0.0006412217457201422
4.71238898038469	0.0006865094472043855
4.974188368183839	0.0007589881309746183
5.235987755982989	0.0008944347888861579
5.366887449882563	0.0010023224410656288
5.497787143782138	0.0011487533059395363
5.6286868376817125	0.0013463378131329878
5.759586531581287	0.0016074926614887224
5.825036378531075	0.0017651000584629616
5.890486225480862	0.0019417001636106931
5.955936072430649	0.002132314849289187
6.021385919380437	0.0023290246131860556
6.086835766330224	0.002517926921850981
6.119560689805118	0.0026028254244249978
6.152285613280012	0.0026781620337492495
6.1850105367549055	0.0027400149521032294
6.217735460229799	0.0027873006930408837
6.250460383704692	0.0028168101524070244
6.283185307179586	0.002826494151881108

==> datafiles/ktsplit/rhic.mixed.11.dat <==
0.	0.00037994349697611016
0.032724923474893676	0.0003764011627559769
0.06544984694978735	0.00036704602279014233
0.09817477042468103	0.0003521712296959504
0.1308996938995747	0.0003321168857738015
0.1636246173744684	0.0003100337939777336
0.19634954084936207	0.0002864139486277496
0.2617993877991494	0.00024072983413184207
0.3272492347489368	0.0001997107948764845
0.39269908169872414	0.00016496751406689007
0.45814892864851153	0.00013630834551254083
0.5235987755982988	0.00011148451043676349
0.6544984694978736	0.00007460477084361515
0.7853981633974483	0.00005053243549480538
0.9162978572970231	0.0000339837491213835
1.0471975511965976	0.000022663849147976235
1.3089969389957472	9.427150167605726e-6
1.5707963267948966	3.6038237795701824e-6
1.8325957145940461	1.4520422504744447e-6
2.0943951023931953	6.105600335247782e-7
2.2252947962927703	4.183364078029869e-7
2.356194490192345	2.8271952020003407e-7
2.4870941840919194	2.0627333847404227e-7
2.6179938779914944	1.5820852386279298e-7
2.6834437249412817	1.394974592817542e-7
2.748893571891069	1.2093873314963094e-7
2.8143434188408563	1.1409571033118575e-7
2.8797932657906435	1.0840398739980367e-7
2.945243112740431	1.0346040970241314e-7
2.9779680362153247	1.0056459641287396e-7
3.0106929596902186	9.918733458520991e-8
3.043417883165112	9.798783043028564e-8
3.076142806640006	9.634613383655658e-8
3.1088677301148997	9.593279321983022e-8
3.141592653589793	9.592752598042343e-8
3.174317577064687	9.593279321983022e-8
3.2070425005395804	9.634613383655658e-8
3.2397674240144743	9.798783043028564e-8
3.272492347489368	9.918733458520991e-8
3.305217270964261	1.0056459641287396e-7
3.3379421944391554	1.0346040970241314e-7
3.4033920413889422	1.0840398739980367e-7
3.46884188833873	1.1409571033118575e-7
3.5342917352885173	1.2093873314963094e-7
3.5997415822383045	1.394974592817542e-7
3.6651914291880923	1.5820852386279298e-7
3.7960911230876664	2.0627333847404227e-7
3.9269908169872414	2.8271952020003407e-7
4.057890510886816	4.183364078029869e-7
4.1887902047863905	6.105600335247782e-7
4.4505895925855405	1.4520422504744447e-6
4.71238898038469	3.6038237795701824e-6
4.974188368183839	9.427150167605726e-6
5.235987755982989	0.000022663849147976235
5.366887449882563	0.0000339837491213835
5.497787143782138	0.00005053243549480538
5.6286868376817125	0.00007460477084361515
5.759586531581287	0.00011148451043676349
5.825036378531075	0.00013630834551254083
5.890486225480862	0.00016496751406689007
5.955936072430649	0.0001997107948764845
6.021385919380437	0.00024072983413184207
6.086835766330224	0.0002864139486277496
6.119560689805118	0.0003100337939777336
6.152285613280012	0.0003321168857738015
6.1850105367549055	0.0003521712296959504
6.217735460229799	0.00036704602279014233
6.250460383704692	0.0003764011627559769
6.283185307179586	0.00037994349697611016

==> datafiles/ktsplit/rhic.mixed.12.dat <==
0.	0.
0.032724923474893676	0.
0.06544984694978735	0.
0.09817477042468103	0.
0.1308996938995747	0.
0.1636246173744684	0.
0.19634954084936207	0.
0.2617993877991494	0.
0.3272492347489368	0.
0.39269908169872414	0.
0.45814892864851153	0.
0.5235987755982988	0.
0.6544984694978736	0.
0.7853981633974483	0.
0.9162978572970231	0.
1.0471975511965976	0.
1.3089969389957472	0.
1.5707963267948966	0.
1.8325957145940461	0.
2.0943951023931953	0.
2.2252947962927703	0.
2.356194490192345	0.
2.4870941840919194	0.
2.6179938779914944	0.
2.6834437249412817	0.
2.748893571891069	0.
2.8143434188408563	0.
2.8797932657906435	0.
2.945243112740431	0.
2.9779680362153247	0.
3.0106929596902186	0.
3.043417883165112	0.
3.076142806640006	0.
3.1088677301148997	0.
3.141592653589793	0.
3.174317577064687	0.
3.2070425005395804	0.
3.2397674240144743	0.
3.272492347489368	0.
3.305217270964261	0.
3.3379421944391554	0.
3.4033920413889422	0.
3.46884188833873	0.
3.5342917352885173	0.
3.5997415822383045	0.
3.6651914291880923	0.
3.7960911230876664	0.
3.9269908169872414	0.
4.057890510886816	0.
4.1887902047863905	0.
4.4505895925855405	0.
4.71238898038469	0.
4.974188368183839	0.
5.235987755982989	0.
5.366887449882563	0.
5.497787143782138	0.
5.6286868376817125	0.
5.759586531581287	0.
5.825036378531075	0.
5.890486225480862	0.
5.955936072430649	0.
6.021385919380437	0.
6.086835766330224	0.
6.119560689805118	0.
6.152285613280012	0.
6.1850105367549055	0.
6.217735460229799	0.
6.250460383704692	0.
6.283185307179586	0.

==> datafiles/ktsplit/rhic.mixed.13.dat <==
0.	0.
0.032724923474893676	0.
0.06544984694978735	0.
0.09817477042468103	0.
0.1308996938995747	0.
0.1636246173744684	0.
0.19634954084936207	0.
0.2617993877991494	0.
0.3272492347489368	0.
0.39269908169872414	0.
0.45814892864851153	0.
0.5235987755982988	0.
0.6544984694978736	0.
0.7853981633974483	0.
0.9162978572970231	0.
1.0471975511965976	0.
1.3089969389957472	0.
1.5707963267948966	0.
1.8325957145940461	0.
2.0943951023931953	0.
2.2252947962927703	0.
2.356194490192345	0.
2.4870941840919194	0.
2.6179938779914944	0.
2.6834437249412817	0.
2.748893571891069	0.
2.8143434188408563	0.
2.8797932657906435	0.
2.945243112740431	0.
2.9779680362153247	0.
3.0106929596902186	0.
3.043417883165112	0.
3.076142806640006	0.
3.1088677301148997	0.
3.141592653589793	0.
3.174317577064687	0.
3.2070425005395804	0.
3.2397674240144743	0.
3.272492347489368	0.
3.305217270964261	0.
3.3379421944391554	0.
3.4033920413889422	0.
3.46884188833873	0.
3.5342917352885173	0.
3.5997415822383045	0.
3.6651914291880923	0.
3.7960911230876664	0.
3.9269908169872414	0.
4.057890510886816	0.
4.1887902047863905	0.
4.4505895925855405	0.
4.71238898038469	0.
4.974188368183839	0.
5.235987755982989	0.
5.366887449882563	0.
5.497787143782138	0.
5.6286868376817125	0.
5.759586531581287	0.
5.825036378531075	0.
5.890486225480862	0.
5.955936072430649	0.
6.021385919380437	0.
6.086835766330224	0.
6.119560689805118	0.
6.152285613280012	0.
6.1850105367549055	0.
6.217735460229799	0.
6.250460383704692	0.
6.283185307179586	0.

==> datafiles/ktsplit/rhic.mixed.14.dat <==
0.	0.
0.032724923474893676	0.
0.06544984694978735	0.
0.09817477042468103	0.
0.1308996938995747	0.
0.1636246173744684	0.
0.19634954084936207	0.
0.2617993877991494	0.
0.3272492347489368	0.
0.39269908169872414	0.
0.45814892864851153	0.
0.5235987755982988	0.
0.6544984694978736	0.
0.7853981633974483	0.
0.9162978572970231	0.
1.0471975511965976	0.
1.3089969389957472	0.
1.5707963267948966	0.
1.8325957145940461	0.
2.0943951023931953	0.
2.2252947962927703	0.
2.356194490192345	0.
2.4870941840919194	0.
2.6179938779914944	0.
2.6834437249412817	0.
2.748893571891069	0.
2.8143434188408563	0.
2.8797932657906435	0.
2.945243112740431	0.
2.9779680362153247	0.
3.0106929596902186	0.
3.043417883165112	0.
3.076142806640006	0.
3.1088677301148997	0.
3.141592653589793	0.
3.174317577064687	0.
3.2070425005395804	0.
3.2397674240144743	0.
3.272492347489368	0.
3.305217270964261	0.
3.3379421944391554	0.
3.4033920413889422	0.
3.46884188833873	0.
3.5342917352885173	0.
3.5997415822383045	0.
3.6651914291880923	0.
3.7960911230876664	0.
3.9269908169872414	0.
4.057890510886816	0.
4.1887902047863905	0.
4.4505895925855405	0.
4.71238898038469	0.
4.974188368183839	0.
5.235987755982989	0.
5.366887449882563	0.
5.497787143782138	0.
5.6286868376817125	0.
5.759586531581287	0.
5.825036378531075	0.
5.890486225480862	0.
5.955936072430649	0.
6.021385919380437	0.
6.086835766330224	0.
6.119560689805118	0.
6.152285613280012	0.
6.1850105367549055	0.
6.217735460229799	0.
6.250460383704692	0.
6.283185307179586	0.

==> datafiles/ktsplit/rhic.mixed.7.dat <==
0.	0.
0.032724923474893676	0.
0.06544984694978735	0.
0.09817477042468103	0.
0.1308996938995747	0.
0.1636246173744684	0.
0.19634954084936207	0.
0.2617993877991494	0.
0.3272492347489368	0.
0.39269908169872414	0.
0.45814892864851153	0.
0.5235987755982988	0.
0.6544984694978736	0.
0.7853981633974483	0.
0.9162978572970231	0.
1.0471975511965976	0.
1.3089969389957472	0.
1.5707963267948966	0.
1.8325957145940461	0.
2.0943951023931953	0.
2.2252947962927703	0.
2.356194490192345	0.
2.4870941840919194	0.
2.6179938779914944	0.
2.6834437249412817	0.
2.748893571891069	0.
2.8143434188408563	0.
2.8797932657906435	0.
2.945243112740431	4.103412317560466e-9
2.9779680362153247	2.6729272637347133e-7
3.0106929596902186	2.0116228434571567e-6
3.043417883165112	8.11410272965602e-6
3.076142806640006	0.000017940840075693675
3.1088677301148997	0.00002090107488108959
3.141592653589793	0.000016632534686741015
3.174317577064687	0.00002090107488108959
3.2070425005395804	0.000017940840075693675
3.2397674240144743	8.11410272965602e-6
3.272492347489368	2.0116228434571567e-6
3.305217270964261	2.6729272637347133e-7
3.3379421944391554	4.103412317560466e-9
3.4033920413889422	0.
3.46884188833873	0.
3.5342917352885173	0.
3.5997415822383045	0.
3.6651914291880923	0.
3.7960911230876664	0.
3.9269908169872414	0.
4.057890510886816	0.
4.1887902047863905	0.
4.4505895925855405	0.
4.71238898038469	0.
4.974188368183839	0.
5.235987755982989	0.
5.366887449882563	0.
5.497787143782138	0.
5.6286868376817125	0.
5.759586531581287	0.
5.825036378531075	0.
5.890486225480862	0.
5.955936072430649	0.
6.021385919380437	0.
6.086835766330224	0.
6.119560689805118	0.
6.152285613280012	0.
6.1850105367549055	0.
6.217735460229799	0.
6.250460383704692	0.
6.283185307179586	0.

==> datafiles/ktsplit/rhic.mixed.8.dat <==
0.	0.
0.032724923474893676	0.
0.06544984694978735	0.
0.09817477042468103	0.
0.1308996938995747	0.
0.1636246173744684	0.
0.19634954084936207	0.
0.2617993877991494	0.
0.3272492347489368	0.
0.39269908169872414	0.
0.45814892864851153	0.
0.5235987755982988	0.
0.6544984694978736	0.
0.7853981633974483	0.
0.9162978572970231	0.
1.0471975511965976	0.
1.3089969389957472	0.
1.5707963267948966	0.
1.8325957145940461	0.
2.0943951023931953	0.
2.2252947962927703	0.
2.356194490192345	0.
2.4870941840919194	1.3129147404031461e-9
2.6179938779914944	5.48446411300657e-6
2.6834437249412817	0.000022839729556515226
2.748893571891069	0.00006522163114225137
2.8143434188408563	0.0001467895411642448
2.8797932657906435	0.0002853235367280776
2.945243112740431	0.00044546918147756864
2.9779680362153247	0.0004906038803634275
3.0106929596902186	0.0005037960116573062
3.043417883165112	0.0004694559593551849
3.076142806640006	0.0004289949574436991
3.1088677301148997	0.000404879861679755
3.141592653589793	0.00039877299940959494
3.174317577064687	0.000404879861679755
3.2070425005395804	0.0004289949574436991
3.2397674240144743	0.0004694559593551849
3.272492347489368	0.0005037960116573062
3.305217270964261	0.0004906038803634275
3.3379421944391554	0.00044546918147756864
3.4033920413889422	0.0002853235367280776
3.46884188833873	0.0001467895411642448
3.5342917352885173	0.00006522163114225137
3.5997415822383045	0.000022839729556515226
3.6651914291880923	5.48446411300657e-6
3.7960911230876664	1.3129147404031461e-9
3.9269908169872414	0.
4.057890510886816	0.
4.1887902047863905	0.
4.4505895925855405	0.
4.71238898038469	0.
4.974188368183839	0.
5.235987755982989	0.
5.366887449882563	0.
5.497787143782138	0.
5.6286868376817125	0.
5.759586531581287	0.
5.825036378531075	0.
5.890486225480862	0.
5.955936072430649	0.
6.021385919380437	0.
6.086835766330224	0.
6.119560689805118	0.
6.152285613280012	0.
6.1850105367549055	0.
6.217735460229799	0.
6.250460383704692	0.
6.283185307179586	0.

==> datafiles/ktsplit/rhic.mixed.9.dat <==
0.	4.423384472581066e-8
0.032724923474893676	4.4200697347786996e-8
0.06544984694978735	4.410171184829576e-8
0.09817477042468103	4.3938246622830227e-8
0.1308996938995747	4.371252760284765e-8
0.1636246173744684	5.5439068489085214e-8
0.19634954084936207	5.5002236420926096e-8
0.2617993877991494	7.240129061230622e-8
0.3272492347489368	8.043297486320878e-8
0.39269908169872414	1.0508799557750982e-7
0.45814892864851153	1.6116069259211483e-7
0.5235987755982988	2.679349609086084e-7
0.6544984694978736	5.370636689647511e-7
0.7853981633974483	1.0370329811155536e-6
0.9162978572970231	2.3160072832374837e-6
1.0471975511965976	4.914202897044442e-6
1.3089969389957472	0.00001709222500130036
1.5707963267948966	0.000054060618360894946
1.8325957145940461	0.00014841327787959446
2.0943951023931953	0.0003765440256689751
2.2252947962927703	0.0005794295357111651
2.356194490192345	0.0008657159672630478
2.4870941840919194	0.0012505970261922853
2.6179938779914944	0.0017131254542061287
2.6834437249412817	0.0019367438460011432
2.748893571891069	0.0021179560480860055
2.8143434188408563	0.002208350995997126
2.8797932657906435	0.0021585911508866917
2.945243112740431	0.0019818128910402658
2.9779680362153247	0.0018909446591213392
3.0106929596902186	0.001814300977699859
3.043417883165112	0.001774469970104799
3.076142806640006	0.0017433454160112598
3.1088677301148997	0.00172210226919168
3.141592653589793	0.0017167342935181216
3.174317577064687	0.00172210226919168
3.2070425005395804	0.0017433454160112598
3.2397674240144743	0.001774469970104799
3.272492347489368	0.001814300977699859
3.305217270964261	0.0018909446591213392
3.3379421944391554	0.0019818128910402658
3.4033920413889422	0.0021585911508866917
3.46884188833873	0.002208350995997126
3.5342917352885173	0.0021179560480860055
3.5997415822383045	0.0019367438460011432
3.6651914291880923	0.0017131254542061287
3.7960911230876664	0.0012505970261922853
3.9269908169872414	0.0008657159672630478
4.057890510886816	0.0005794295357111651
4.1887902047863905	0.0003765440256689751
4.4505895925855405	0.00014841327787959446
4.71238898038469	0.000054060618360894946
4.974188368183839	0.00001709222500130036
5.235987755982989	4.914202897044442e-6
5.366887449882563	2.3160072832374837e-6
5.497787143782138	1.0370329811155536e-6
5.6286868376817125	5.370636689647511e-7
5.759586531581287	2.679349609086084e-7
5.825036378531075	1.6116069259211483e-7
5.890486225480862	1.0508799557750982e-7
5.955936072430649	8.043297486320878e-8
6.021385919380437	7.240129061230622e-8
6.086835766330224	5.5002236420926096e-8
6.119560689805118	5.5439068489085214e-8
6.152285613280012	4.371252760284765e-8
6.1850105367549055	4.3938246622830227e-8
6.217735460229799	4.410171184829576e-8
6.250460383704692	4.4200697347786996e-8
6.283185307179586	4.423384472581066e-8

==> datafiles/lhc.404085.p13089.dat <==
0.	0.011258738297776362
0.2617993877991494	0.009761429951307805
0.5235987755982988	0.007637228373275574
0.7853981633974483	0.006156178369865119
1.0471975511965976	0.005242204726599512
1.3089969389957472	0.0047371915495994085
1.5707963267948966	0.004551019286240949
1.8325957145940461	0.00466226553978995
2.0943951023931953	0.005127814221122041
2.2252947962927703	0.005546446162865616
2.356194490192345	0.006150900847020589
2.4870941840919194	0.0070374940505430845
2.6179938779914944	0.008404895060231583
2.6834437249412817	0.009396210571423173
2.748893571891069	0.010729263099848606
2.8143434188408563	0.012603919333572576
2.8797932657906435	0.015390179824328217
2.945243112740431	0.019804281830685465
2.9779680362153247	0.02302943346252859
3.0106929596902186	0.027257865241301648
3.043417883165112	0.03261017652447248
3.076142806640006	0.038265076080635424
3.1088677301148997	0.0406081727587717
3.141592653589793	0.03738489844175465
3.174317577064687	0.0406081727587717
3.2070425005395804	0.038265076080635424
3.2397674240144743	0.03261017652447248
3.272492347489368	0.027257865241301648
3.305217270964261	0.02302943346252859
3.3379421944391554	0.019804281830685465
3.4033920413889422	0.015390179824328217
3.46884188833873	0.012603919333572576
3.5342917352885173	0.010729263099848606
3.5997415822383045	0.009396210571423173
3.6651914291880923	0.008404895060231583
3.7960911230876664	0.0070374940505430845
3.9269908169872414	0.006150900847020589
4.057890510886816	0.005546446162865616
4.1887902047863905	0.005127814221122041
4.4505895925855405	0.00466226553978995
4.71238898038469	0.004551019286240949
4.974188368183839	0.0047371915495994085
5.235987755982989	0.005242204726599512
5.497787143782138	0.006156178369865119
5.759586531581287	0.007637228373275574
6.021385919380437	0.009761429951307805
6.283185307179586	0.011258738297776362

==> datafiles/lhc.404085.p19817.dat <==
0.	0.03576393213420313
0.2617993877991494	0.03066847527708791
0.5235987755982988	0.02349114714033231
0.7853981633974483	0.01848016291551509
1.0471975511965976	0.015307106270843576
1.3089969389957472	0.013390582463841998
1.5707963267948966	0.012368317646994335
1.8325957145940461	0.012062549465711971
2.0943951023931953	0.012441587313286345
2.2252947962927703	0.012919794434351565
2.356194490192345	0.013634228930320517
2.4870941840919194	0.014645482727364196
2.6179938779914944	0.016053661359603424
2.6834437249412817	0.0169559345610732
2.748893571891069	0.018029985574452838
2.8143434188408563	0.019318058585238766
2.8797932657906435	0.02087468829447959
2.945243112740431	0.022758938322571316
2.9779680362153247	0.0238316881943649
3.0106929596902186	0.02496868060672006
3.043417883165112	0.026086656094453917
3.076142806640006	0.026933161132611603
3.1088677301148997	0.026900708152441024
3.141592653589793	0.026015950623177433
3.174317577064687	0.026900708152441024
3.2070425005395804	0.026933161132611603
3.2397674240144743	0.026086656094453917
3.272492347489368	0.02496868060672006
3.305217270964261	0.0238316881943649
3.3379421944391554	0.022758938322571316
3.4033920413889422	0.02087468829447959
3.46884188833873	0.019318058585238766
3.5342917352885173	0.018029985574452838
3.5997415822383045	0.0169559345610732
3.6651914291880923	0.016053661359603424
3.7960911230876664	0.014645482727364196
3.9269908169872414	0.013634228930320517
4.057890510886816	0.012919794434351565
4.1887902047863905	0.012441587313286345
4.4505895925855405	0.012062549465711971
4.71238898038469	0.012368317646994335
4.974188368183839	0.013390582463841998
5.235987755982989	0.015307106270843576
5.497787143782138	0.01848016291551509
5.759586531581287	0.02349114714033231
6.021385919380437	0.03066847527708791
6.283185307179586	0.03576393213420313

==> datafiles/lhc.404085.p24755.dat <==
0.	3.559275077487391e-6
0.2617993877991494	3.900615012878566e-6
0.5235987755982988	5.118150680503687e-6
0.7853981633974483	7.968895558463192e-6
1.0471975511965976	0.000014515222271698157
1.3089969389957472	0.00003036987792293344
1.5707963267948966	0.0000714583861173
1.8325957145940461	0.0001848594036166829
2.0943951023931953	0.0005145912640904814
2.2252947962927703	0.0008769966560050134
2.356194490192345	0.0015125649341381452
2.4870941840919194	0.002646801694187924
2.6179938779914944	0.004730055514424003
2.6834437249412817	0.006384043836181014
2.748893571891069	0.00867970358026239
2.8143434188408563	0.011897979633718959
2.8797932657906435	0.016415051819630853
2.945243112740431	0.022570385015534176
2.9779680362153247	0.026208539873287563
3.0106929596902186	0.029914166830591064
3.043417883165112	0.03311775943327082
3.076142806640006	0.034815799312556656
3.1088677301148997	0.033788410007122176
3.141592653589793	0.03218491728204844
3.174317577064687	0.033788410007122176
3.2070425005395804	0.034815799312556656
3.2397674240144743	0.03311775943327082
3.272492347489368	0.029914166830591064
3.305217270964261	0.026208539873287563
3.3379421944391554	0.022570385015534176
3.4033920413889422	0.016415051819630853
3.46884188833873	0.011897979633718959
3.5342917352885173	0.00867970358026239
3.5997415822383045	0.006384043836181014
3.6651914291880923	0.004730055514424003
3.7960911230876664	0.002646801694187924
3.9269908169872414	0.0015125649341381452
4.057890510886816	0.0008769966560050134
4.1887902047863905	0.0005145912640904814
4.4505895925855405	0.0001848594036166829
4.71238898038469	0.0000714583861173
4.974188368183839	0.00003036987792293344
5.235987755982989	0.000014515222271698157
5.497787143782138	7.968895558463192e-6
5.759586531581287	5.118150680503687e-6
6.021385919380437	3.900615012878566e-6
6.283185307179586	3.559275077487391e-6

==> datafiles/lhc.404085.p2584.dat <==
0.	0.02325488990627979
0.2617993877991494	0.015665794414263197
0.5235987755982988	0.009787743702214208
0.7853981633974483	0.00681528362350358
1.0471975511965976	0.005232292018940256
1.3089969389957472	0.004377656739106622
1.5707963267948966	0.003963505850119489
1.8325957145940461	0.003872565224226479
2.0943951023931953	0.004092959827849215
2.2252947962927703	0.004346956142328371
2.356194490192345	0.004735820664525754
2.4870941840919194	0.005323494973543422
2.6179938779914944	0.006243306814003009
2.6834437249412817	0.006911975438263816
2.748893571891069	0.007807300824451292
2.8143434188408563	0.009051163996142485
2.8797932657906435	0.01085632674005017
2.945243112740431	0.01360863629871906
2.9779680362153247	0.015547748833726822
3.0106929596902186	0.018012639684992268
3.043417883165112	0.021012890463269776
3.076142806640006	0.02402081897102977
3.1088677301148997	0.02518934508420458
3.141592653589793	0.02364586561587487
3.174317577064687	0.02518934508420458
3.2070425005395804	0.02402081897102977
3.2397674240144743	0.021012890463269776
3.272492347489368	0.018012639684992268
3.305217270964261	0.015547748833726822
3.3379421944391554	0.01360863629871906
3.4033920413889422	0.01085632674005017
3.46884188833873	0.009051163996142485
3.5342917352885173	0.007807300824451292
3.5997415822383045	0.006911975438263816
3.6651914291880923	0.006243306814003009
3.7960911230876664	0.005323494973543422
3.9269908169872414	0.004735820664525754
4.057890510886816	0.004346956142328371
4.1887902047863905	0.004092959827849215
4.4505895925855405	0.003872565224226479
4.71238898038469	0.003963505850119489
4.974188368183839	0.004377656739106622
5.235987755982989	0.005232292018940256
5.497787143782138	0.00681528362350358
5.759586531581287	0.009787743702214208
6.021385919380437	0.015665794414263197
6.283185307179586	0.02325488990627979

==> datafiles/lhc.404085.p28301.dat <==
0.	0.028425197702457876
0.2617993877991494	0.01960290729249771
0.5235987755982988	0.012477994630605553
0.7853981633974483	0.00879010632185589
1.0471975511965976	0.00680734984307756
1.3089969389957472	0.005737940647869516
1.5707963267948966	0.0052303100613540045
1.8325957145940461	0.005140656860732225
2.0943951023931953	0.005454297017031891
2.2252947962927703	0.005793310991561152
2.356194490192345	0.006295189601495987
2.4870941840919194	0.0070203155314919165
2.6179938779914944	0.008076559137402501
2.6834437249412817	0.008786622861709545
2.748893571891069	0.009668689472811404
2.8143434188408563	0.010782117491871112
2.8797932657906435	0.012212840647764686
2.945243112740431	0.014078980050382531
2.9779680362153247	0.015214815192165384
3.0106929596902186	0.01648425122588407
3.043417883165112	0.017804686218163918
3.076142806640006	0.018873046267228653
3.1088677301148997	0.018997247211385446
3.141592653589793	0.01824433924467607
3.174317577064687	0.018997247211385446
3.2070425005395804	0.018873046267228653
3.2397674240144743	0.017804686218163918
3.272492347489368	0.01648425122588407
3.305217270964261	0.015214815192165384
3.3379421944391554	0.014078980050382531
3.4033920413889422	0.012212840647764686
3.46884188833873	0.010782117491871112
3.5342917352885173	0.009668689472811404
3.5997415822383045	0.008786622861709545
3.6651914291880923	0.008076559137402501
3.7960911230876664	0.0070203155314919165
3.9269908169872414	0.006295189601495987
4.057890510886816	0.005793310991561152
4.1887902047863905	0.005454297017031891
4.4505895925855405	0.005140656860732225
4.71238898038469	0.0052303100613540045
4.974188368183839	0.005737940647869516
5.235987755982989	0.00680734984307756
5.497787143782138	0.00879010632185589
5.759586531581287	0.012477994630605553
6.021385919380437	0.01960290729249771
6.283185307179586	0.028425197702457876

==> datafiles/lhc.404085.p4612.dat <==
0.	0.07131891677553147
0.2617993877991494	0.046926998567898164
0.5235987755982988	0.028521383496039852
0.7853981633974483	0.01935849543349703
1.0471975511965976	0.014463848594172763
1.3089969389957472	0.011725713045985853
1.5707963267948966	0.010215738720643068
1.8325957145940461	0.009507508922301415
2.0943951023931953	0.009424362299570537
2.2252947962927703	0.009607516621155754
2.356194490192345	0.00995539520241813
2.4870941840919194	0.010495842073521137
2.6179938779914944	0.01127777718440706
2.6834437249412817	0.011783548854784298
2.748893571891069	0.012385012849119475
2.8143434188408563	0.01310188462757431
2.8797932657906435	0.013958287689558297
2.945243112740431	0.01497708154129715
2.9779680362153247	0.01554730489647552
3.0106929596902186	0.016142815031599624
3.043417883165112	0.016716771449180812
3.076142806640006	0.017137343829673756
3.1088677301148997	0.017117737074404036
3.141592653589793	0.01670911350961491
3.174317577064687	0.017117737074404036
3.2070425005395804	0.017137343829673756
3.2397674240144743	0.016716771449180812
3.272492347489368	0.016142815031599624
3.305217270964261	0.01554730489647552
3.3379421944391554	0.01497708154129715
3.4033920413889422	0.013958287689558297
3.46884188833873	0.01310188462757431
3.5342917352885173	0.012385012849119475
3.5997415822383045	0.011783548854784298
3.6651914291880923	0.01127777718440706
3.7960911230876664	0.010495842073521137
3.9269908169872414	0.00995539520241813
4.057890510886816	0.009607516621155754
4.1887902047863905	0.009424362299570537
4.4505895925855405	0.009507508922301415
4.71238898038469	0.010215738720643068
4.974188368183839	0.011725713045985853
5.235987755982989	0.014463848594172763
5.497787143782138	0.01935849543349703
5.759586531581287	0.028521383496039852
6.021385919380437	0.046926998567898164
6.283185307179586	0.07131891677553147

==> datafiles/lhc.404085.p6263.dat <==
0.	0.014110344522941352
0.2617993877991494	0.012358436502763179
0.5235987755982988	0.009814103990836003
0.7853981633974483	0.008009536454394298
1.0471975511965976	0.006892573022329617
1.3089969389957472	0.006288146629211258
1.5707963267948966	0.006095374127336065
1.8325957145940461	0.0062968378478901925
2.0943951023931953	0.006973796017589584
2.2252947962927703	0.007559084741724331
2.356194490192345	0.008383306659533738
2.4870941840919194	0.009551380842713154
2.6179938779914944	0.01125238223817717
2.6834437249412817	0.01240656607104944
2.748893571891069	0.013857505591451196
2.8143434188408563	0.015720419114334746
2.8797932657906435	0.018170556753209787
2.945243112740431	0.021465914141116812
2.9779680362153247	0.02352770672117171
3.0106929596902186	0.025885183564438433
3.043417883165112	0.02841072632604568
3.076142806640006	0.030545826947183254
3.1088677301148997	0.030833977815458758
3.141592653589793	0.02922749051681683
3.174317577064687	0.030833977815458758
3.2070425005395804	0.030545826947183254
3.2397674240144743	0.02841072632604568
3.272492347489368	0.025885183564438433
3.305217270964261	0.02352770672117171
3.3379421944391554	0.021465914141116812
3.4033920413889422	0.018170556753209787
3.46884188833873	0.015720419114334746
3.5342917352885173	0.013857505591451196
3.5997415822383045	0.01240656607104944
3.6651914291880923	0.01125238223817717
3.7960911230876664	0.009551380842713154
3.9269908169872414	0.008383306659533738
4.057890510886816	0.007559084741724331
4.1887902047863905	0.006973796017589584
4.4505895925855405	0.0062968378478901925
4.71238898038469	0.006095374127336065
4.974188368183839	0.006288146629211258
5.235987755982989	0.006892573022329617
5.497787143782138	0.008009536454394298
5.759586531581287	0.009814103990836003
6.021385919380437	0.012358436502763179
6.283185307179586	0.014110344522941352

==> datafiles/lhc.404085.p7033.dat <==
0.	0.000012070002531686218
0.2617993877991494	0.000012878340597625657
0.5235987755982988	0.000015668976871150658
0.7853981633974483	0.00002180249345615071
1.0471975511965976	0.00003467241851747927
1.3089969389957472	0.00006252069516560675
1.5707963267948966	0.0001257885024858311
1.8325957145940461	0.00027619968316597223
2.0943951023931953	0.0006464323589439543
2.2252947962927703	0.0010061065691284123
2.356194490192345	0.001579840940742931
2.4870941840919194	0.0025041084670439045
2.6179938779914944	0.004018488326710805
2.6834437249412817	0.005119473717297271
2.748893571891069	0.006552422381840182
2.8143434188408563	0.008434214633977305
2.8797932657906435	0.01091150527476424
2.945243112740431	0.014084186888242249
2.9779680362153247	0.015876802847962643
3.0106929596902186	0.017649664231933322
3.043417883165112	0.01913509793080522
3.076142806640006	0.019884693746965363
3.1088677301148997	0.01939700573880005
3.141592653589793	0.01867392741804453
3.174317577064687	0.01939700573880005
3.2070425005395804	0.019884693746965363
3.2397674240144743	0.01913509793080522
3.272492347489368	0.017649664231933322
3.305217270964261	0.015876802847962643
3.3379421944391554	0.014084186888242249
3.4033920413889422	0.01091150527476424
3.46884188833873	0.008434214633977305
3.5342917352885173	0.006552422381840182
3.5997415822383045	0.005119473717297271
3.6651914291880923	0.004018488326710805
3.7960911230876664	0.0025041084670439045
3.9269908169872414	0.001579840940742931
4.057890510886816	0.0010061065691284123
4.1887902047863905	0.0006464323589439543
4.4505895925855405	0.00027619968316597223
4.71238898038469	0.0001257885024858311
4.974188368183839	0.00006252069516560675
5.235987755982989	0.00003467241851747927
5.497787143782138	0.00002180249345615071
5.759586531581287	0.000015668976871150658
6.021385919380437	0.000012878340597625657
6.283185307179586	0.000012070002531686218

==> datafiles/lhcvsmu-pPb-rcBKL01.Y591.summary.dat <==
pT Y mu2factor lomean lostddev loerrbound nlomean nlostddev nloerrbound
2 5.91 0.25 5.2706257e-03 0 2.4374828e-07 -3.3311529e-03 5.4017811e-05 4.2748745e-05
2 5.91 0.50 3.7511086e-03 0 1.6029677e-07 -2.2486943e-03 3.1047280e-05 2.9859053e-05
2 5.91 10 1.1806957e-03 0 3.0172837e-08 7.1215886e-05 9.4015378e-06 8.7406571e-06
2 5.91 1 2.7131229e-03 0 1.0395543e-07 -1.2909271e-03 3.0271691e-05 2.0572120e-05
2 5.91 2 2.0414000e-03 0 6.9819741e-08 -6.6066771e-04 2.6621349e-05 1.6202953e-05
2 5.91 4 1.5830429e-03 0 4.7649139e-08 -2.6540857e-04 1.4944022e-05 1.1494360e-05
2 5.91 6 1.3838386e-03 0 3.9046946e-08 -1.0112459e-04 1.4019206e-05 9.4537610e-06
2 5.91 8 1.2649929e-03 0 3.3851553e-08 1.2453804e-05 7.7824970e-06 9.5435991e-06


==> datafiles/pdfdataQ210.csv <==
0.0001 10 11.709 0.90985 0.89073 0.885953 0.8861156
0.00010471285480508996 10 11.621495865338032 0.9025299518044894 0.88320563556741 0.8782588271609577 0.8784261971908802
0.00010964781961431851 10 11.534158500364784 0.895258157973171 0.8757282811564022 0.8706067983181166 0.8707789595907286
0.0001148153621496883 10 11.447001887893052 0.8880349986715637 0.8682984839827388 0.8629968921576673 0.8631738947097443
0.00012022644346174131 10 11.360040010735636 0.8808608540651863 0.8609167912621826 0.8554290873658005 0.8556110100581265
0.00012589254117941674 10 11.273286851705336 0.8737361043195582 0.8535837502104963 0.8479033626287071 0.8480903131460747
0.00013182567385564074 10 11.186756393614957 0.8666611296001983 0.8462999080434426 0.8404196966325782 0.8406118114837883
0.00013803842646028852 10 11.10046261927729 0.8596363100726251 0.8390658119767839 0.8329780680636039 0.8331755125814662
0.0001445439770745928 10 11.014419511505135 0.8526620259023577 0.8318820092262827 0.825578455607975 0.8257814239493078
0.00015135612484362088 10 10.928641053111303 0.8457386572549159 0.8247490470077025 0.8182208379518833 0.8184295530975129
0.00015848931924611142 10 10.843141226908584 0.8388665842958178 0.8176674725368053 0.8109051937815185 0.8111199075362804
0.00016595869074375615 10 10.75793401570978 0.8320461871905828 0.8106378330293538 0.8036315017830716 0.8038524947758096
0.00017378008287493763 10 10.673033402327691 0.8252778461047297 0.8036606757011108 0.7963997406427337 0.7966273223263
0.00018197008586099826 10 10.58845336957512 0.8185619412037776 0.7967365477678391 0.7892098890466953 0.7894443976979509
0.00019054607179632481 10 10.504207900264863 0.8118988526532452 0.7898659964453009 0.7820619256811472 0.7823037284009613
0.00019952623149688788 10 10.42031097720972 0.8052889606186519 0.783049568949259 0.7749558292322801 0.7752053219455307
0.00020892961308540387 10 10.33670798605347 0.7987304319949678 0.7762846445431797 0.7678917767114181 0.7681492426313178
0.00021877616239495518 10 10.253330852666837 0.7922210952799209 0.7695681139837098 0.7608699582293369 0.7611355401219158
0.00022908676527677723 10 10.170195949299137 0.7857615591879388 0.7629008450730306 0.7538903047857962 0.75416417922784
0.000239883291901949 10 10.087319851574195 0.7793524390622553 0.7562837150985315 0.7469527467745347 0.7472351245732289
0.00025118864315095795 10 10.004719135115844 0.7729943502461041 0.7497176013476028 0.7400572145892907 0.7403483407822218
0.00026302679918953814 10 9.92241037554792 0.7666879080827198 0.7432033811076353 0.7332036386238039 0.7335037924789581
0.0002754228703338166 10 9.840410148494247 0.7604337279153359 0.7367419316660183 0.7263919492718123 0.7267014442875765
0.00028840315031266055 10 9.75873502957866 0.7542324250871864 0.7303341303101422 0.7196220769270549 0.7199412608322159
0.0003019951720402016 10 9.677401594424985 0.7480846149415051 0.723980854327397 0.7128939519832704 0.7132232067370156
0.00031622776601683794 10 9.59642641865706 0.7419909128215264 0.7176829810051731 0.7062075048341979 0.7065472466261146
0.0003311311214825911 10 9.515826077898708 0.7359519340704836 0.7114413876308602 0.6995626658735756 0.6999133451236516
0.0003467368504525317 10 9.435617147773762 0.7299682940316109 0.7052569514918484 0.6929593654951425 0.6933214668537658
0.0003630780547701014 10 9.355816203906056 0.7240406080481423 0.6991305498755281 0.6863975340926374 0.6867715764405964
0.00038018939632056124 10 9.27643982191942 0.7181694914633119 0.6930630600692894 0.6798771020597992 0.6802636385082825
0.00039810717055349735 10 9.197504577437678 0.7123555596203531 0.687055359360522 0.6733979997903662 0.6737976176809626
0.0004168693834703355 10 9.118978071307325 0.7065968007882689 0.6811047360371794 0.6669604055637237 0.6673736671485082
0.0004365158322401661 10 9.040802471879331 0.7008903344144192 0.6752072251581901 0.6605646005269389 0.6609919865542289
0.0004570881896148752 10 8.962989893796449 0.6952373610943398 0.6693643932425727 0.6542104946145919 0.6546524720362634
0.00047863009232263854 10 8.885553090683947 0.6896391171599694 0.6635778554355309 0.6478979944508222 0.6483550171207693
0.0005011872336272725 10 8.8085048161671 0.6840968389432468 0.6578492268822689 0.6416270066597691 0.6420995153339035
0.0005248074602497723 10 8.731857823871179 0.6786117627761107 0.6521801227279904 0.6353974378655721 0.6358858602018234
0.0005495408738576248 10 8.655624867421453 0.6731851249904994 0.6465721581178991 0.62920919469237 0.6297139452506857
0.0005754399373371566 10 8.579818700443198 0.6678181619183521 0.6410269481971991 0.6230621837643026 0.6235836640066478
0.0006025595860743581 10 8.504451848052222 0.6625120808824023 0.635546067000997 0.6169563165346352 0.6174949109386624
0.000630957344480193 10 8.429504815781078 0.6572642105076546 0.6301256585061176 0.6108920954458963 0.6114477388205327
0.0006606934480075965 10 8.35496391381829 0.6520732376687802 0.6247640137840672 0.6048696143033016 0.6054422639061807
0.0006918309709189362 10 8.280836776935956 0.6469406848855319 0.6194634883763253 0.5988884571181264 0.5994785325479614
0.0007244359600749898 10 8.207131039906164 0.6418680746776615 0.6142264378243699 0.5929482079016453 0.5935565910982286
0.0007585775750291835 10 8.133854337501006 0.6368569295649213 0.6090552176696802 0.5870484506651331 0.5876764859093371
0.0007943282347242813 10 8.061014304492579 0.6319087720670638 0.6039521834537347 0.5811887694198651 0.5818382633336414
0.0008317637711026709 10 7.988616062720389 0.6270222230705702 0.5989161056322985 0.5753691567059646 0.5760420600519348
0.0008709635899560805 10 7.91665378822933 0.6221947451090878 0.5939435766855444 0.5695900855441003 0.570287901230913
0.0009120108393559096 10 7.845119195912698 0.6174296227141787 0.5890378188447766 0.5638514487819927 0.5645755194299957
0.0009549925860214359 10 7.774004021319814 0.6127302447298227 0.5842021779896951 0.5581531268053798 0.5589046429270642
0.001 10 7.7033 0.6081000000000001 0.5794400000000001 0.5524950000000001 0.5532750000000001
0.0010471285480508996 10 7.633026075954246 0.6035343392313312 0.5747473049018523 0.5468778436904664 0.5476868004852375
0.0010964781961431851 10 7.563201249503449 0.5990277737760953 0.5701190396284346 0.5413022913580168 0.5421403736419923
0.0011481536214968829 10 7.4938173406767845 0.5945822834467603 0.565556940419981 0.5357680106233264 0.5366356268823188
0.001202264434617413 10 7.424866169503438 0.590199848055795 0.5610627435167261 0.5302746691070714 0.5311724676182722
0.0012589254117941675 10 7.356339556012588 0.5858824474156673 0.5566381851589042 0.5248219344299278 0.5257508032619068
0.0013182567385564075 10 7.288229320233417 0.5816320613388457 0.5522850015867496 0.5194094742125711 0.5203705412252777
0.0013803842646028853 10 7.220527282195102 0.5774506696377985 0.5480049290404967 0.5140369560756773 0.5150315889204392
0.001445439770745928 10 7.153225261926826 0.5733402521249938 0.5437997037603797 0.5087040476399222 0.5097338537594464
0.0015135612484362072 10 7.086315079457773 0.5693027886129002 0.5396710619866332 0.5034104165259816 0.5044772431543539
0.001584893192461114 10 7.019788554817117 0.5653402589139858 0.5356207399594912 0.4981557303545313 0.4992616645172163
0.0016595869074375598 10 6.953637508034043 0.5614546428407189 0.5316504739191883 0.4929396567462473 0.4940870252600884
0.0017378008287493763 10 6.8878537591377285 0.5576479202055677 0.5277620001059586 0.48776186332180504 0.4889532327950248
0.0018197008586099826 10 6.822429128157359 0.5539220708210009 0.5239570547600367 0.48262201770188085 0.48386019453408047
0.0019054607179632482 10 6.757355435122111 0.5502790744994863 0.5202373741216569 0.4775197875071502 0.47880781788931
0.001995262314968879 10 6.692624500061167 0.5467209110534925 0.5166046944310534 0.47245484035828905 0.47379601027276796
0.0020892961308540407 10 6.628294616204091 0.5432385745238476 0.5130534825289126 0.4674290737956227 0.46882543313170016
0.002187761623949552 10 6.564429866867743 0.5398212539086682 0.5095764352166544 0.4624446578965186 0.463896813321257
0.0022908676527677745 10 6.501008299602234 0.5364718653934439 0.5061749990636729 0.4575009219569832 0.45900990159701954
0.00239883291901949 10 6.4380077598135586 0.5331933579787679 0.5028506419513445 0.4525971885465666 0.45416444642136844
0.002511886431509582 10 6.3754060929077045 0.5299886806652333 0.4996048317610457 0.447732780234819 0.4493601962566842
0.0026302679918953813 10 6.313181144290672 0.5268607824534334 0.496439036374153 0.4429070195912908 0.44459689956534776
0.002754228703338166 10 6.251310759368445 0.523812612343961 0.49335472367204247 0.43811922918553176 0.43987430480973905
0.0028840315031266055 10 6.189772783547015 0.5208471193374092 0.49035336153609066 0.4333687315870918 0.43519216045223885
0.003019951720402016 10 6.12854506223238 0.5179672524343715 0.48743641784767394 0.4286548493655216 0.4305502149552278
0.0031622776601683794 10 6.067605440830531 0.5151759606354406 0.4846053604881688 0.423976905090371 0.42594821678108646
0.003311311214825911 10 6.006931764747455 0.5124761929412097 0.4818616573389515 0.41933422133119 0.42138591439219514
0.0034673685045253167 10 5.946501879389146 0.509870898352272 0.47920677628139835 0.41472612065752873 0.4168630562509344
0.003630780547701014 10 5.886293630161599 0.5073630258692204 0.4766421851968859 0.4101519256389375 0.41237939081968494
0.0038018939632056127 10 5.826284862470804 0.5049555244926484 0.47416935196679055 0.4056109588449664 0.4079346665608274
0.003981071705534973 10 5.766453421722752 0.5026513432231486 0.47178974447248856 0.40110254284516533 0.403528631936742
0.004168693834703355 10 5.706880782148114 0.5004415282597987 0.4695016023176948 0.39662937053113667 0.39916221201026914
0.004365158322401661 10 5.647678856618965 0.4983128980264331 0.4673008096586653 0.39219504675801264 0.3948366774344908
0.004570881896148752 10 5.588796024380411 0.49627056836733163 0.46518741020332827 0.3877978059584105 0.390551442097137
0.00478630092322638 10 5.530179243701515 0.49431981618322735 0.4631614877777578 0.3834358361205913 0.3863059037521638
0.005011872336272725 10 5.471775472851339 0.4924659183748531 0.46122312620802763 0.3791073252328161 0.38209946015352697
0.005248074602497723 10 5.413531670098953 0.4907141518429422 0.45937240932021217 0.37481046128334666 0.37793150905518336
0.005495408738576248 10 5.35539479371342 0.4890697934882275 0.45760942094038526 0.37054343226044395 0.3738014482110886
0.005754399373371567 10 5.297311801963804 0.4875381202114421 0.45593424489462103 0.36630442615236936 0.36970867537519914
0.0060255958607435805 10 5.239230897515634 0.4861242943055755 0.4543469855301449 0.3620916730017237 0.3656526038231114
0.00630957344480193 10 5.181266669551919 0.48481796343137706 0.4528500247821607 0.35790903534832086 0.36163469333446296
0.006606934480075964 10 5.123475454779958 0.4836135041720754 0.4514432278382735 0.35375843869667956 0.3576555807322948
0.006918309709189363 10 5.065791952799201 0.4825163642329865 0.45012413218112 0.3496377043650671 0.35371436570491394
0.007244359600749906 10 5.008150863209093 0.4815319913194266 0.44889027529333647 0.34554465367175036 0.3498101479406264
0.007585775750291836 10 4.950486885609089 0.48066583313671185 0.44773919465755946 0.3414771079349972 0.34594202712773947
0.00794328234724282 10 4.892734719598632 0.4799233373901584 0.4466684277564253 0.3374328884730746 0.3421091029545593
0.008317637711026709 10 4.834929212488035 0.47930190025537195 0.4456806541803485 0.33341377701252833 0.33831175129310953
0.008709635899560805 10 4.777165264373793 0.47879377853935795 0.4447802354106715 0.32942329467905995 0.3345512206061947
0.009120108393559097 10 4.7193519816882405 0.4784059312691008 0.4439609356356918 0.32545713573452945 0.3308264727878468
0.009549925860214359 10 4.661395011280575 0.47814559342813623 0.44321633158795326 0.32151085317586614 0.3271364263988529
0.01 10 4.6032 0.47802 0.44254 0.31758 0.32348
0.010471285480508996 10 4.544837995839974 0.4780239237646073 0.4419400890812958 0.3136685797987201 0.31985817648124665
0.01096478196143185 10 4.48639634382276 0.47815074784601047 0.4414237560967154 0.30978094881903717 0.316272018605755
0.01148153621496883 10 4.427805136340775 0.47840562274395143 0.4409830913619199 0.30591318904071385 0.31272056474411886
0.012022644346174132 10 4.368994465786436 0.47879369895817214 0.44061018519257 0.30206138244351266 0.3092028532669316
0.012589254117941675 10 4.309894424552164 0.47932012698841436 0.4402971279043268 0.2982216110071963 0.30571792254478714
0.013182567385564075 10 4.250435105030373 0.4799900573344201 0.4400360098128511 0.2943899567115273 0.30226481094827884
0.013803842646028852 10 4.190546599613483 0.4808086404959311 0.4398189212338039 0.2905625015362683 0.2988425568480005
0.01445439770745928 10 4.130233832898235 0.48177580145601 0.4396503833502249 0.286741355380808 0.29545210264840793
0.015135612484362087 10 4.069656624727978 0.4828803745462775 0.4395568693618595 0.2829393571909914 0.29209749814872954
0.01584893192461114 10 4.008776269987585 0.48412476648441694 0.4395278721531632 0.27915150273720574 0.2887768588128609
0.016595869074375613 10 3.947539723975579 0.48551237633853633 0.439550378886414 0.2753715754815753 0.2854879079574647
0.017378008287493762 10 3.885893941990479 0.4870466031767439 0.43961137672389006 0.27159335888622416 0.2822283688992033
0.018197008586099843 10 3.8237858793308104 0.48873084606714784 0.4396978528278692 0.2678106364132766 0.2789959649547391
0.019054607179632484 10 3.7611624912950936 0.4905685040778561 0.4397967943606297 0.26401719152485686 0.27578841944073473
0.01995262314968881 10 3.6979707331818488 0.49256297627697715 0.4398951884844494 0.260206807683089 0.2726034556738526
0.020892961308540386 10 3.634219499090293 0.4947150667163086 0.4400136699406067 0.2563893974057896 0.2694462748131685
0.02187761623949552 10 3.5699687546424568 0.49702187120000835 0.4401795517834839 0.25257804621767455 0.2663227420165153
0.022908676527677724 10 3.50522477443416 0.49948182581115186 0.4403787694443301 0.24876598879003575 0.2632290512575201
0.023988329190194897 10 3.439993676614307 0.5020933720916569 0.44059715865042265 0.24494641198106204 0.2601613737786258
0.025118864315095794 10 3.3742815793317984 0.5048549515834414 0.44082055512903906 0.24111250264894185 0.2571158808222753
0.026302679918953815 10 3.3080946007355405 0.507765005828423 0.44103479460745676 0.23725744765186385 0.25408874363091155
0.02754228703338166 10 3.2414388589744356 0.5108219763685197 0.4412257128129531 0.23337443384801693 0.25107613344697743
0.028840315031266057 10 3.174320472197387 0.5140243047456492 0.4413791454728056 0.22945664809558963 0.2480742215129159
0.03019951720402016 10 3.1067425156378667 0.5173708267355384 0.4414818711165841 0.2254977009868807 0.24507958682581726
0.03162277660168379 10 3.038556240101971 0.5208804600859913 0.44157430795271796 0.2215155514985503 0.2421107715068641
0.03311311214825911 10 2.9697736408399007 0.5245525428916776 0.441667032628541 0.21751547413123756 0.23916967361859878
0.034673685045253165 10 2.9005301418569496 0.5283706527558677 0.4417360748903127 0.2134873512779747 0.2362425579813553
0.03630780547701014 10 2.830961167158416 0.5323183672818316 0.44175746448429254 0.20942106533179417 0.23331568941546807
0.038018939632056124 10 2.7612021407495932 0.5363792640728399 0.44170723115673993 0.2053064986857283 0.23037533274127103
0.039810717055349734 10 2.6913884866357805 0.5405369207321625 0.44156140465391436 0.2011335337328095 0.22740775277909855
0.04168693834703355 10 2.6213475379963236 0.5448162413355201 0.4413367242196701 0.1969033649332398 0.22443062635877226
0.04365158322401661 10 2.55078071033077 0.5492570303605837 0.4410735037115556 0.1926276839784723 0.22147438602271666
0.04570881896148752 10 2.479852074647777 0.553835710937975 0.4407555324848024 0.18830509782573812 0.21852223856365594
0.04786300923226385 10 2.4087298221209403 0.5585281476642939 0.4403660759270124 0.1839340794703131 0.21555697045161304
0.05011872336272725 10 2.3375821439238504 0.5633102051361406 0.43988839942578756 0.17951310190747288 0.21256136815661086
0.052480746024977286 10 2.2665772312301042 0.5681577479501145 0.4393057683687299 0.1750406381324932 0.20951821814867247
0.05495408738576248 10 2.1958832752132946 0.573046640702816 0.4386014481434415 0.17051516114065002 0.20641030689782078
0.05754399373371572 10 2.1256684670470163 0.5779527479908446 0.4377587041375242 0.16593514392721898 0.20322042087407877
0.06025595860743581 10 2.0560965424377793 0.5828527259678062 0.436761255836056 0.16129896575813296 0.1999318646825559
0.06309573444801936 10 1.986746068616358 0.5878243968644206 0.4356522644827769 0.156595159680876 0.19659485226070322
0.06606934480075957 10 1.917439443670859 0.5928929366889096 0.43444937907145587 0.1518256112951385 0.19322743378015478
0.06918309709189363 10 1.8484418703950845 0.598002923997263 0.4331249815713767 0.14700322199650478 0.18979537723887882
0.07244359600749899 10 1.7800185515828357 0.60309893734547 0.4316514539518231 0.14214089318055922 0.18626445063484365
0.07585775750291836 10 1.7124346900279188 0.6081255552895204 0.4300011781820789 0.1372515262428866 0.18260042196601778
0.07943282347242814 10 1.6459554885241339 0.6130273563854037 0.42814653623142784 0.1323480225790712 0.17876905923036945
0.08317637711026708 10 1.5805109380237352 0.6178381884944181 0.42610239244086534 0.1274150014655968 0.17478135595281985
0.08709635899560805 10 1.51575661852326 0.6226410438799078 0.4239089559577591 0.12242884331142667 0.17068289112241225
0.09120108393559097 10 1.451914599269689 0.627349993382201 0.4215275251276841 0.11742497820954267 0.16644097599943347
0.09549925860214359 10 1.3892180148872066 0.6318759933169984 0.41891792984398335 0.1124398743692866 0.1620214118649429
0.1 10 1.3279 0.6361300000000001 0.41604 0.1075100000000001 0.15739000000000003
0.10471285480508996 10 1.2678895918109263 0.6401854587198051 0.41292500891434675 0.10260933595966815 0.1525525452533108
0.1096478196143185 10 1.2090404626643916 0.6440963961617844 0.40959740426716823 0.09771559225122128 0.14753069755803494
0.1148153621496883 10 1.1514726998969094 0.6477446407367963 0.4060067774941056 0.09287083080142045 0.14231402582191288
0.12022644346174131 10 1.0953063908449945 0.6510120208556991 0.40210272003080005 0.08811711353702689 0.13689209895268517
0.12589254117941676 10 1.0406585374537025 0.6537854727573257 0.39783683182394136 0.0834950497933068 0.13125415646413113
0.13182567385564073 10 0.9874697472286514 0.6562024996604063 0.3932612672709332 0.07896964435614218 0.12538255951363192
0.13803842646028852 10 0.9357024678687226 0.6582415343714996 0.38837163821439696 0.07453824955383137 0.1192974453841053
0.1445439770745928 10 0.8854027258112841 0.6597204138037276 0.3831014932437438 0.07024155738064197 0.11303428523659143
0.15135612484362088 10 0.8366156297451888 0.6604666910090009 0.377387581181497 0.06611890852508995 0.1066257036838793
0.15848931924611143 10 0.7893411042700433 0.6606178196055281 0.37127228588303246 0.062158064264667745 0.10002341489860667
0.16595869074375613 10 0.7435552440729968 0.6601010198112208 0.3647385262074949 0.058352745380745974 0.09326785565668155
0.17378008287493762 10 0.6992431212280975 0.6586721619573596 0.3577143965476062 0.05471666306677436 0.08645413929151613
0.18197008586099844 10 0.6564081872074558 0.6562803912559741 0.35017974910019756 0.051260050568544324 0.07959243166931906
0.19054607179632482 10 0.6150509845930342 0.6529953275679933 0.3421580160302321 0.047974821349183405 0.0726610704507582
0.19952623149688808 10 0.575128009870572 0.6485367008672489 0.3335874189321965 0.04484707183215131 0.06580801654535678
0.2089296130854041 10 0.5366331287157642 0.6428547636598456 0.32445283873499287 0.04188134754611994 0.05905599805845119
0.21877616239495518 10 0.49956360642438 0.6359457695282966 0.31475921718080213 0.039067708768617315 0.05241184253629344
0.22908676527677724 10 0.46387366552928705 0.627549653487367 0.30446275373285453 0.03636888350534295 0.046023869272976636
0.239883291901949 10 0.4295725918132433 0.6177204078304012 0.29356852818156054 0.03379477387753482 0.03985744600101365
0.25118864315095796 10 0.3966282768952241 0.6062690789382978 0.2820666994227536 0.03130640981176391 0.0340414576457628
0.26302679918953814 10 0.3650289981310205 0.5931411415506231 0.26994735168047596 0.02889491751043527 0.02861128046436645
0.2754228703338166 10 0.3347719200935019 0.5782739938483306 0.25722601140723134 0.026541957489524703 0.02361142213968731
0.28840315031266056 10 0.305852787553582 0.5615923397006514 0.24389650614857414 0.024227873702327596 0.019086511957545765
0.3019951720402016 10 0.27825887389227905 0.5430928422410093 0.23000942984177164 0.021955065068248736 0.015065328005832768
0.31622776601683794 10 0.251978911492594 0.522744843690507 0.21558514028146256 0.01971988238743505 0.01158281449302992
0.3311311214825911 10 0.2270202616198137 0.5005881259645457 0.20068825909614846 0.017520900725419397 0.00862183423658544
0.34673685045253166 10 0.20338444435524033 0.47664057589190445 0.1853466256486413 0.015360058168050583 0.006178512392784663
0.3630780547701014 10 0.18108063329319254 0.45103341060947233 0.1696858724865242 0.013272595441566115 0.004222309082921344
0.38018939632056126 10 0.16011268453677804 0.42389069444119193 0.15381022519879997 0.011275176335235504 0.002711935542068694
0.3981071705534973 10 0.1404850269810595 0.3953433029792137 0.13782942988351077 0.009386374001762787 0.0016057799271317064
0.41686938347033553 10 0.12220497852929821 0.36564138082706227 0.12193095178299573 0.007635033670833069 0.0008297365701810666
0.4365158322401661 10 0.10527808454579726 0.33501516094208367 0.106279333752143 0.006058147029732341 0.0003371551313761795
0.4570881896148752 10 0.08970888368656214 0.30374047592457937 0.091068368796061 0.004670202974422222 0.00006084331418355904
0.47863009232263853 10 0.07549961720657716 0.27214842427322095 0.07652156411128412 0.003477594252398075 -0.00007232867505706231
0.5011872336272725 10 0.06264704626669318 0.2405953245147343 0.06286057961896462 0.002494080289503986 -0.0001097055988306811
0.5248074602497729 10 0.051143292867804196 0.2094546479763717 0.0503018195266157 0.001705470459845343 -0.00009518909759462929
0.5495408738576248 10 0.04096941944173051 0.17914826625681735 0.03903696745511008 0.001119134331388577 -0.00006161829557863041
0.5754399373371573 10 0.03210312305461095 0.15008065647599414 0.029218598251618173 0.0006939975956641586 -0.000027511952343010904
0.6025595860743581 10 0.024504154483508962 0.1226834809907053 0.02095361010148651 0.0003979851351594149 -3.3658964481396436e-6
0.6309573444801936 10 0.01812500225472436 0.09739538010733761 0.014271652384892497 0.00021781924011302078 7.510062533088585e-6
0.6606934480075964 10 0.012901370204971795 0.0745950029199545 0.009128095032788806 0.00010222720560425225 0.000010353178086820736
0.6918309709189363 10 0.008756588202236423 0.05464380126021827 0.005402899150004789 0.00004426504428985123 7.8097702749403e-6
0.7244359600749899 10 0.0055919618597502895 0.03782111009565559 0.002895657350848095 0.00001533625278032219 3.663255261373774e-6
0.7585775750291835 10 0.0032944091192157595 0.024297550590229835 0.0013593116856808235 3.0816691022408915e-6 4.6339626301114545e-7
0.7943282347242814 10 0.001740674169818759 0.014094949328980273 0.0005366893116908295 1.7827325978110597e-7 -9.951353464160949e-7
0.8317637711026709 10 0.0007817717563925854 0.0070432162110830995 0.0001612000427610622 -1.1383768222838e-6 -1.0841406510508564e-6
0.8709635899560806 10 0.000273515367720941 0.0027857679911267065 0.00003275042995532105 -6.494636257525083e-7 -5.969930956515704e-7
0.9120108393559097 10 0.00005997702464598447 0.0007161738100357913 2.8828732259653284e-6 -1.8580706016824676e-7 -1.687779499984201e-7
0.9549925860214359 10 4.441308115286439e-6 0.00006170929606778432 2.2237559641570434e-8 9.055675292914036e-9 9.145962015961385e-9
1. 10 0. -1.6940658945086007e-21 6.617444900424222e-24 1.6940658945086007e-21 0.

==> datafiles/pdfdataQ2100.csv <==
0.0001 100 34.574 1.6802 1.6599 1.65269 1.6530303
0.00010471285480508996 100 34.10955582864561 1.6615975944591004 1.6410998206033387 1.6336415402462723 1.6340005620763882
0.00010964781961431851 100 33.64992054007571 1.6431741193518992 1.6224714463989895 1.6147644670696946 1.6151361927950092
0.0001148153621496883 100 33.195037730966206 1.6249279934708079 1.6040142314410994 1.5960567048308414 1.5964359518333924
0.00012022644346174131 100 32.74485099799303 1.6068576356082396 1.5857275297838174 1.577516177890289 1.577898598869069
0.00012589254117941674 100 32.299303937832114 1.588961464556607 1.5676106954812916 1.5591408106086135 1.5595228935795702
0.00013182567385564074 100 31.8583401471594 1.5712378991083231 1.5496630825876707 1.540928527346391 1.5413075956424267
0.00013803842646028852 100 31.421903222650798 1.5536853580557997 1.5318840451571019 1.522877252464196 1.5232514647351683
0.0001445439770745928 100 30.98993676098222 1.5363022601914489 1.5142729372437334 1.5049849103226043 1.505353260535326
0.00015135612484362088 100 30.562384358829654 1.5190870243076853 1.496829112901715 1.4872494252821935 1.4876117427204316
0.00015848931924611142 100 30.13918961286898 1.50203806919692 1.479551926185194 1.4696687217035376 1.470025670968015
0.00016595869074375615 100 29.72029611977614 1.485153813651566 1.4624407311483183 1.452240723947213 1.452593804955607
0.00017378008287493763 100 29.305647476227065 1.4684326764640359 1.4454948818452367 1.4349633563737954 1.4353149043607387
0.00018197008586099826 100 28.89518727889769 1.4518730764267427 1.4287137323300974 1.417834543343861 1.4181877288609408
0.00019054607179632481 100 28.488859124463925 1.4354734323320983 1.4120966366570482 1.400852209217985 1.4012110381337433
0.00019952623149688788 100 28.086606609601713 1.4192321629725155 1.3956429488802375 1.3840142783567428 1.3843835918566776
0.00020892961308540387 100 27.688674541752714 1.403154158026167 1.3793565880322438 1.3673280776161356 1.3677121842444206
0.00021877616239495518 100 27.295360083319117 1.3872459309791072 1.363241984492961 1.350802993569149 1.3512046492059582
0.00022908676527677723 100 26.906585681072748 1.3715062346144058 1.3472977261409855 1.3344369623816967 1.334858618601667
0.000239883291901949 100 26.522272884052903 1.3559338027778545 1.3315223870523145 1.3182278924935587 1.318671700096413
0.00025118864315095795 100 26.142343241298875 1.3405273693152455 1.3159145413029456 1.3021736923445142 1.3026415013550625
0.00026302679918953814 100 25.76671830185002 1.3252856680723732 1.3004727629688784 1.2862722703743459 1.2867656300424837
0.0002754228703338166 100 25.39531961474561 1.3102074328950284 1.2851956261261093 1.270521535022832 1.2710416938235418
0.00028840315031266055 100 25.028068729024962 1.2952913976290041 1.2700817048506368 1.2549193947297532 1.255467300363104
0.0003019951720402016 100 24.66488719372738 1.2805362961200928 1.2551295732184589 1.2394637579348897 1.240040057326037
0.00031622776601683794 100 24.305696557892183 1.2659408622140873 1.2403378053055736 1.2241525330780223 1.2247575723772075
0.0003311311214825911 100 23.95041837055866 1.2515038297567795 1.2257049751879785 1.2089836285989304 1.209617453181482
0.0003467368504525317 100 23.59897418076612 1.2372239325939618 1.2112296569416714 1.1939549529373938 1.1946173074037267
0.0003630780547701014 100 23.251285537553887 1.2230999045714273 1.1969104246426507 1.1790644145331937 1.179754742708809
0.00038018939632056124 100 22.90727398996127 1.2091304795349687 1.1827458523669148 1.1643099218261104 1.1650273667615958
0.00039810717055349735 100 22.566861087027547 1.1953143913303772 1.1687345141904601 1.149689383255923 1.1504327872269524
0.0004168693834703355 100 22.230242456986165 1.181655086555702 1.1548799495022832 1.1352088363380282 1.1359774873430788
0.0004365158322401661 100 21.897730160793596 1.1681578640350345 1.141187815493666 1.1208773462446078 1.1216714527309155
0.0004570881896148752 100 21.56922761229533 1.154820896430968 1.1276563717893646 1.1066915750313713 1.1075112575859236
0.00047863009232263854 100 21.24463457303454 1.1416422931636132 1.1142838118727303 1.0926480751732932 1.0934933570398333
0.0005011872336272725 100 20.92385080455441 1.1286201636530793 1.1010683292271146 1.0787433991453481 1.0796142062243756
0.0005248074602497723 100 20.606776068398123 1.1157526173194767 1.08800811733587 1.064974099422511 1.0658702602712817
0.0005495408738576248 100 20.29331012610885 1.103037763582915 1.0751013696823468 1.051336728479756 1.052257974312281
0.0005754399373371566 100 19.983352739229773 1.090473711863504 1.0623462797498973 1.0378278387920572 1.0387738034791048
0.0006025595860743581 100 19.676806027069816 1.078058612903246 1.0497410629777113 1.0244440635554464 1.0254142659564218
0.000630957344480193 100 19.373887236015108 1.0657962054122752 1.0372872940135343 1.0111928323899788 1.0121847276598828
0.0006606934480075965 100 19.07470281896134 1.053688503587399 1.024986933178094 0.9980778073088528 0.9990889946095172
0.0006918309709189362 100 18.779128674914467 1.0417335258934406 1.0128400869617016 0.9850947623078109 0.9861249973453726
0.0007244359600749898 100 18.487040702880396 1.0299292907952202 1.0008468618546644 0.9722394713825935 0.973290666407494
0.0007585775750291835 100 18.19831480186506 1.0182738167575596 0.9890073643472925 0.9595077085289417 0.9605839323359281
0.0007943282347242813 100 17.9128268708744 1.00676512224528 0.977321700929895 0.9468952477425968 0.9480027256707213
0.0008317637711026709 100 17.630631202356426 0.9954026863460333 0.9657908258860433 0.9344030319717753 0.9355491641686895
0.0008709635899560805 100 17.35190130966932 0.9841884840266607 0.9544151640612307 0.9220364505796537 0.9232268362615604
0.0009120108393559096 100 17.07648899484246 0.9731230030735705 0.9431927842894929 0.9097923199469858 0.9110307773129837
0.0009549925860214359 100 16.80423998318348 0.9622066921702033 0.9321217188445194 0.8976672873337688 0.8989558707500874
0.001 100 16.535 0.9514400000000001 0.9212 0.8856580000000001 0.886997
0.0010471285480508996 100 16.268927821834207 0.9408230066068886 0.9104292426228984 0.8737700976406946 0.8751589570893201
0.0010964781961431851 100 16.00623874570565 0.930355473415543 0.8998118992744628 0.8620098250990417 0.8634485434555733
0.0011481536214968829 100 15.746863277638036 0.9200373711805251 0.8893472587698107 0.8503747373573012 0.8518636566422791
0.001202264434617413 100 15.490731923655096 0.909868670656398 0.8790346099240609 0.838862389397735 0.8404021941929586
0.0012589254117941675 100 15.237775189780544 0.8998493425977236 0.8688732415523315 0.8274703362026032 0.829062053651132
0.0013182567385564075 100 14.987923582038107 0.8899793577590649 0.8588624424697408 0.8161961327541671 0.8178411325603198
0.0013803842646028853 100 14.741107606451482 0.8802586868949832 0.8490015014914062 0.8050373340346866 0.8067373284640417
0.001445439770745928 100 14.49725776904441 0.8706873007600417 0.8392897074324466 0.793991495026423 0.7957485389058188
0.0015135612484362072 100 14.256304575840609 0.8612651701088029 0.8297263491079802 0.7830561707116371 0.7848726614291713
0.001584893192461114 100 14.018178532863784 0.8519922656958285 0.8203107153331247 0.7722289160725894 0.7741075935776195
0.0016595869074375598 100 13.782810146137662 0.8428685582756813 0.8110420949229984 0.7615072860915405 0.7634512328946835
0.0017378008287493763 100 13.550129921685954 0.8338940186029233 0.8019197766927194 0.7508888357507513 0.7529014769238839
0.0018197008586099826 100 13.320068365532398 0.8250686174321176 0.7929430494574063 0.7403711200324828 0.7424562232087413
0.0019054607179632482 100 13.092555983700695 0.8163923255178259 0.7841112020321769 0.7299516939189955 0.7321133692927757
0.001995262314968879 100 12.86752328221457 0.8078651136146109 0.7754235232321492 0.7196281123925501 0.7218708127195075
0.0020892961308540407 100 12.645240132089153 0.799485537764074 0.7668839898312447 0.7094097747491893 0.7117363584995084
0.002187761623949552 100 12.42604342223212 0.7912523054186106 0.7584971683385486 0.6993084457501443 0.7017198676357549
0.0022908676527677745 100 12.209852516052205 0.7831661142744392 0.750261662816897 0.6893213332612732 0.6918190694886813
0.00239883291901949 100 11.996585771120621 0.7752276665217562 0.7421760631998219 0.67944561006177 0.6820316641236481
0.002511886431509582 100 11.786161545008568 0.7674376643507578 0.7342389594208555 0.6696784489308276 0.6723553516060157
0.0026302679918953813 100 11.578498195287267 0.7597968099516407 0.7264489414135304 0.6600170226476408 0.6627878320011448
0.002754228703338166 100 11.373514079527903 0.7523058055146002 0.7188045991113784 0.650458503991402 0.6533268053743954
0.0028840315031266055 100 11.17112755530168 0.7449653532298328 0.7113045224479314 0.6410000657413047 0.6439699717911275
0.003019951720402016 100 10.971256980179817 0.737776155287535 0.7039473013567221 0.6316388806765433 0.6347150313167021
0.0031622776601683794 100 10.773820711733514 0.7307389138779029 0.6967315257712826 0.6223721215763108 0.6255596840164797
0.003311311214825911 100 10.578737107533968 0.7238543311911325 0.6896557856251448 0.6131969612198007 0.6165016299558201
0.0034673685045253167 100 10.385924525152387 0.7171231094174199 0.6827186708518408 0.6041105723862065 0.6075385692000836
0.003630780547701014 100 10.19530132215998 0.7105459507469616 0.6759187713849031 0.5951101278547221 0.5986682018146311
0.0038018939632056127 100 10.006785856127951 0.7041235573699538 0.6692546771578639 0.5861928004045409 0.589888227864823
0.003981071705534973 100 9.8202964846275 0.6978566314765924 0.662724978104255 0.5773557628148562 0.5811963474160191
0.004168693834703355 100 9.636043018381523 0.691742283995403 0.6563355628811494 0.5686068266247302 0.5725985828401098
0.004365158322401661 100 9.45435585794539 0.6857766896611381 0.6500941920028609 0.5599579284860461 0.5641043432121708
0.004570881896148752 100 9.275128710874174 0.6799617693062572 0.6439969273883479 0.5514048808394115 0.5557105303881801
0.00478630092322638 100 9.098251391396813 0.6742994933570221 0.6380397300734229 0.5429433531936457 0.5474139348849317
0.005011872336272725 100 8.923613713742235 0.668791832239695 0.632218561093898 0.5345690150575679 0.5392113472192197
0.005248074602497723 100 8.751105492139404 0.6634407563805385 0.6265293814855866 0.5262775359399985 0.5310995579078394
0.005495408738576248 100 8.580616540817243 0.6582482362058144 0.6209681522843006 0.5180645853497565 0.523075357467584
0.005754399373371567 100 8.412036674004703 0.6532162421417851 0.6155308345258528 0.5099258327956616 0.5151355364152486
0.0060255958607435805 100 8.245257953765268 0.6483467003206965 0.6102134930376002 0.5018570385085126 0.507276949517896
0.00630957344480193 100 8.080479988600887 0.6436355742924712 0.6050258831443664 0.49386631850094165 0.4995052713966449
0.006606934480075964 100 7.917820495523423 0.6390807672908371 0.5999722763206434 0.48595829441353844 0.4918239333968791
0.006918309709189363 100 7.757182295941431 0.6346844845253559 0.595046669350759 0.47812887562194906 0.4842302446148579
0.007244359600749906 100 7.598468211263441 0.6304489312055885 0.5902430590190404 0.47037397150181837 0.47672151414683983
0.007585775750291836 100 7.44158106289802 0.626376312541097 0.5855554421098158 0.46268949142879284 0.4692950510890849
0.00794328234724282 100 7.286423672253702 0.6224688337414424 0.5809778154074127 0.4550713447785174 0.46194816453785176
0.008317637711026709 100 7.133032707349818 0.6187255434286902 0.5765139927610642 0.44752152750980334 0.4546816852813569
0.008709635899560805 100 6.981540688363216 0.6151433660258854 0.5721730483755209 0.44004587727793265 0.44749917704566444
0.009120108393559097 100 6.831843590374362 0.6117249074364726 0.5679453711798126 0.4326390847684567 0.4403981389054755
0.009549925860214359 100 6.683832874035778 0.6084728809859961 0.563821006584464 0.4252956317522032 0.433375952632888
0.01 100 6.5374 0.60539 0.55979 0.41801 0.42643
0.010471285480508996 100 6.392610194838288 0.6024752626774369 0.5558625987390011 0.41078680036897036 0.4195628146029715
0.01096478196143185 100 6.2495579003075425 0.5997265380675365 0.5520490242977137 0.40363130785245416 0.41277702576139474
0.01148153621496883 100 6.108178399838779 0.5971448457712599 0.5483392833621625 0.39653900042560586 0.4060701588325179
0.012022644346174132 100 5.9684069768630055 0.5947312053895678 0.544723382618372 0.3895053560635795 0.39943973917358905
0.012589254117941675 100 5.830178914811247 0.5924866365234213 0.5411913287523672 0.38252585274152984 0.3928832921418568
0.013182567385564075 100 5.693429497114512 0.5904121587737811 0.5377331284501723 0.3755959684346109 0.386398343094569
0.013803842646028852 100 5.558094007203818 0.5885087917416081 0.5343387883978122 0.368711181117977 0.37998241738897415
0.01445439770745928 100 5.424169727300256 0.5867779540158317 0.5310125228692921 0.36187276884685626 0.373636361276911
0.015135612484362087 100 5.291789207436969 0.5852204693238909 0.5277846082668209 0.3550931006266877 0.36736725442286866
0.01584893192461114 100 5.160927865434024 0.5838345981858681 0.5246440851966832 0.34836818951577897 0.3611726879985106
0.016595869074375613 100 5.031549465743658 0.5826184781644073 0.5215771622375532 0.34169290720526263 0.35504959585040075
0.017378008287493762 100 4.903617772818098 0.5815702468221519 0.5185700479681058 0.33506212538627034 0.3489949118251028
0.018197008586099843 100 4.777096551109581 0.5806880417217458 0.5156089509670155 0.3284707157499346 0.34300556976918106
0.019054607179632484 100 4.651949565070342 0.5799700004258329 0.5126800798129569 0.3219135499873874 0.3370785035291992
0.01995262314968881 100 4.528140579152606 0.579414260497057 0.5097696430846046 0.315385499789761 0.3312106469517211
0.020892961308540386 100 4.4056663024582345 0.5790301723834423 0.5068981765210729 0.30889377235262305 0.32540824094889786
0.02187761623949552 100 4.284561301399996 0.5788260141438908 0.5040937165743858 0.3024485000002312 0.31967866284998586
0.022908676527677724 100 4.164837782670324 0.578794363354933 0.5013424848812188 0.2960449220210629 0.314017432727267
0.023988329190194897 100 4.04650787721876 0.5789277620634395 0.4986306018408298 0.2896782414843022 0.30842004257790734
0.025118864315095794 100 3.929583715994842 0.5792187523162813 0.4959441878524769 0.2833436614591329 0.3028819843990732
0.026302679918953815 100 3.8140774299481137 0.5796598761603289 0.49326936331541843 0.2770363850147393 0.29739875018793105
0.02754228703338166 100 3.700001150028114 0.580243675642453 0.4905922486289123 0.27075161522030533 0.29196583194164705
0.028840315031266057 100 3.587367007184384 0.5809626928095246 0.4878989641922168 0.2644845551450152 0.2865787216573875
0.03019951720402016 100 3.4761848911900786 0.5818102600004945 0.4851765329646551 0.25823064049645483 0.2812333385342758
0.03162277660168379 100 3.3663487684124735 0.5828222975353927 0.4824635001232341 0.2519992429383898 0.2759488795313402
0.03311311214825911 100 3.257858590607586 0.5840025275220069 0.47977036356705716 0.24579448897864914 0.27072791182844647
0.034673685045253165 100 3.1508029208085038 0.5853243836202524 0.4770746452476792 0.2396123727661097 0.2655567733583657
0.03630780547701014 100 3.0452703220483244 0.5867612994900441 0.47435386711665534 0.2334488884496484 0.2604218020538694
0.038018939632056124 100 2.9413493573601355 0.5882867087912972 0.4715855511255405 0.22730003017814193 0.25530933584772875
0.039810717055349734 100 2.8391285897770353 0.5898740451839267 0.4687472192258899 0.2211617921004675 0.2502057126727155
0.04168693834703355 100 2.7385303280966 0.5915554637642967 0.46585526996971943 0.21503114265580242 0.24512618711754403
0.04365158322401661 100 2.639391255069751 0.5933879809802263 0.4629481436463376 0.2089095327232341 0.24009891834684888
0.04570881896148752 100 2.5417859708036104 0.5953410046455625 0.4600099877735163 0.20279966352140083 0.23510936346628977
0.04786300923226385 100 2.445791246644926 0.5973831598201348 0.4570244481025401 0.1967042352801336 0.23014259607518509
0.05011872336272725 100 2.3514838539404406 0.5994830715637727 0.4539751703846935 0.19062594822926326 0.2251836897728532
0.052480746024977286 100 2.2589405640369042 0.6016093649363058 0.45084580037126104 0.18456750259862126 0.22021771815861274
0.05495408738576248 100 2.1682381482810618 0.6037306649975636 0.44761998381352724 0.17853159861803852 0.21522975483178206
0.05754399373371572 100 2.07945337801966 0.6058155968073757 0.4442813664627767 0.17252093651734635 0.21020487339167973
0.06025595860743581 100 1.9926613208200914 0.6078337561105804 0.44081404084691134 0.16653804338421985 0.20512855173997493
0.06309573444801936 100 1.9077072162106257 0.609879663201507 0.4372605291590987 0.16056457218029058 0.2000392043778714
0.06606934480075957 100 1.8245093256348068 0.6119861644500534 0.4336380731383119 0.1545978784447311 0.19495257477032965
0.06918309709189363 100 1.74315105851599 0.6140878665452522 0.42991934016170036 0.14865381315952908 0.1898441122378779
0.07244359600749899 100 1.6637158242775296 0.6161193761761361 0.4260769976064132 0.1427482273066723 0.18468926610104394
0.07585775750291836 100 1.5862870323427853 0.6180153000317375 0.4220837128496001 0.1368969718681487 0.17946348568035622
0.07943282347242814 100 1.5109480921351095 0.6197102448010894 0.41791215326841014 0.13111589782594602 0.17414222029634258
0.08317637711026708 100 1.4376966022722135 0.6212405222682433 0.413576427882021 0.12539278906484935 0.16872987092859576
0.08709635899560805 100 1.3664354839299706 0.6227019786231904 0.409115985388533 0.1197024557681754 0.16325712932653916
0.09120108393559097 100 1.2971942367462295 0.6240006811887598 0.4044937615264401 0.11407468842915491 0.15770771539575473
0.09549925860214359 100 1.2300050217574265 0.6250391737270101 0.3996712638716324 0.10854027414176926 0.15206441149924177
0.1 100 1.1649 0.62572 0.39461 0.10313000000000005 0.14631
0.10471285480508996 100 1.1019022014199655 0.6261154267586566 0.38933509052968546 0.09782574727536575 0.1404374179452896
0.1096478196143185 100 1.0409901214754125 0.6262849110816404 0.3838701568165017 0.09260854380338412 0.13445796636088916
0.1148153621496883 100 0.9821291194708939 0.6261117822226099 0.37817445754284507 0.08750789652403501 0.12838197357757555
0.12022644346174131 100 0.9252845547109639 0.6254793694352233 0.37220725139111177 0.0825533123772989 0.12221976792612568
0.12589254117941676 100 0.8704235769954425 0.6242757784480083 0.36592930835575754 0.0777734271948991 0.11598070992405515
0.13182567385564073 100 0.8175976826093202 0.6226265967190321 0.3593785062312791 0.07314933562360981 0.1096328847020629
0.13803842646028852 100 0.766792267248209 0.6205180585543446 0.3525544625123624 0.06867500234070889 0.10319290535347383
0.1445439770745928 100 0.7179345611216665 0.617787920380405 0.3454108700769548 0.06436920163533566 0.0967111400499282
0.15135612484362088 100 0.6709555713973391 0.6142820303283046 0.3379034690874283 0.06025021694165145 0.09023479687684058
0.15848931924611143 100 0.6259078537566962 0.6101101422857095 0.33005767352452164 0.05631539105047323 0.08371519367977248
0.16595869074375613 100 0.5827652070673337 0.6052228971388999 0.32186661039229997 0.05255817840366239 0.0771854839082084
0.17378008287493762 100 0.54143531084151 0.5994308687682394 0.3132892832437381 0.04897829621022509 0.07073677150864613
0.18197008586099844 100 0.5018965442850333 0.5926878295008382 0.3043108757674344 0.045581594121827274 0.06438510608584402
0.19054607179632482 100 0.4641765877282259 0.5850516308170967 0.2949466324211453 0.04236480772055751 0.05810616483222758
0.19952623149688808 100 0.4281790557809603 0.5763320023209121 0.2851747089843857 0.039303868940903874 0.052016305842010474
0.2089296130854041 100 0.3938843650789897 0.5664861205973684 0.27498451325596607 0.03639686726973623 0.04613556618662046
0.21877616239495518 100 0.3612946718653515 0.5555240602669027 0.26438510074749433 0.03364023491725776 0.040466332923360576
0.22908676527677724 100 0.33032961555482104 0.5432997487493566 0.25337835054139496 0.031004010633774004 0.03511905044607905
0.239883291901949 100 0.30100658960898513 0.5298370339327462 0.2419578464217958 0.028496256191190228 0.030072151434596517
0.25118864315095796 100 0.273263345947265 0.515065224187415 0.23015797293852794 0.026085012038726707 0.025398442343560867
0.26302679918953814 100 0.24708420635988596 0.4989499850939523 0.21797874572172973 0.023758776259623804 0.021122276757019554
0.2754228703338166 100 0.2224418641653398 0.4815064388455179 0.20545742458071672 0.021516373907230102 0.017258309632716046
0.28840315031266056 100 0.19931692610985935 0.46271284461736334 0.1926048876616064 0.019351013093251712 0.013830335354573009
0.3019951720402016 100 0.17767335584572386 0.4426334025466662 0.1794902820245501 0.017264426899810226 0.010836492011206622
0.31622776601683794 100 0.15748716947927188 0.4212844516391335 0.16614676962250782 0.015255125869955755 0.008287267458039232
0.3311311214825911 100 0.13872732934524704 0.39877954221982886 0.1526639951669072 0.01332659655099444 0.006154139032562372
0.34673685045253166 100 0.12138094541275816 0.37516294159309743 0.1390774151489038 0.011481517024394927 0.004427577120893145
0.3630780547701014 100 0.10540832910695798 0.3506199816093462 0.1255195371353111 0.009746960981497299 0.0030668847335263982
0.38018939632056126 100 0.09078169955364364 0.32529567485388816 0.11208221164187074 0.00813125365236883 0.0020297323605876633
0.3981071705534973 100 0.07747184190471441 0.29934249011894165 0.0988635589047391 0.006644622833143099 0.0012742450261319649
0.41686938347033553 100 0.06543790352479596 0.2730042536059507 0.08602283696697029 0.005304055585574952 0.0007492904773295089
0.4365158322401661 100 0.05464512112403416 0.24650458402332862 0.07368671961855398 0.004131323226751582 0.00040866801627932603
0.4570881896148752 100 0.04505147479745251 0.22008587579536756 0.06199506919613353 0.0031262551811903905 0.00020658456411945525
0.47863009232263853 100 0.03660669820880974 0.19402648671437905 0.05109856932127471 0.002282617088076644 0.00009807601163527163
0.5011872336272725 100 0.029256759342291938 0.1686248861086159 0.04113252510031767 0.0016088947144857757 0.00004822908198436754
0.5248074602497729 100 0.022943390166831515 0.1441598497782442 0.03221643482440926 0.0010835933538311526 0.000032077896311259735
0.5495408738576248 100 0.017602485006425885 0.1209372986368582 0.024440011304455736 0.000705935296500218 0.00002901584253399425
0.5754399373371573 100 0.013166100191390218 0.09922092089706082 0.01785753690792373 0.0004261665027292527 0.000029989564222874382
0.6025595860743581 100 0.009554638344861767 0.07930628658926091 0.012480336848341678 0.00024407212474301943 0.000027642571296233875
0.6309573444801936 100 0.006687271694225004 0.061432021274962396 0.008267915658669371 0.00012878054497134778 0.000022259390986408348
0.6606934480075964 100 0.004478919585613086 0.04580278531014429 0.005131410002941326 0.00006211544776649897 0.000015530127587508845
0.6918309709189363 100 0.002841619936140778 0.032565816060001807 0.002939454560990054 0.000026525661015699975 8.873013120062716e-6
0.7244359600749899 100 0.0016816625426810759 0.021795889032712443 0.0015192090619568195 9.190587265440336e-6 3.8673199323057544e-6
0.7585775750291835 100 0.0009072573130120174 0.013472774813685537 0.000683971062639189 2.7598390383003907e-6 8.666237101943603e-7
0.7943282347242814 100 0.0004330837420496071 0.0074723315688902114 0.00025773868645878156 -1.143555887778841e-7 -3.426893539293179e-7
0.8317637711026709 100 0.00017154226934797446 0.0035339640859961673 0.00007296020576263602 -4.93632024180235e-7 -5.049584310949532e-7
0.8709635899560806 100 0.00005154473505855411 0.0013044609786494478 0.00001384473375949773 -3.220270642610712e-7 -2.630110914606364e-7
0.9120108393559097 100 9.30108649080704e-6 0.000304081183248801 1.109004850835916e-6 -4.788515730035645e-8 -4.653650448131267e-8
0.9549925860214359 100 2.757179198040884e-6 0.000021922881040425692 1.2393671416392827e-7 1.2299988089905508e-7 1.2204441033068675e-7
1. 100 0. -1.2705494208814505e-21 -1.0587911840678754e-22 -4.235164736271502e-22 -1.0820556387959293e-22

==> datafiles/rhic.252585.p12666.dat <==
0.	0.00017888188006948128
0.2617993877991494	0.00013654502744019743
0.5235987755982988	0.00009285330630939541
0.7853981633974483	0.00007851299056706581
1.0471975511965976	0.00008453667039233053
1.3089969389957472	0.00011119602911954964
1.5707963267948966	0.0001702487634209126
1.8325957145940461	0.00028899753962165686
2.0943951023931953	0.0005170703778957456
2.2252947962927703	0.0006931287429888249
2.356194490192345	0.0009197223479016426
2.4870941840919194	0.0011932655760230114
2.6179938779914944	0.0014858345799284285
2.6834437249412817	0.001618597875888681
2.748893571891069	0.0017245199724480822
2.8143434188408563	0.001788083066255075
2.8797932657906435	0.001797791713973684
2.945243112740431	0.0017544841183081323
2.9779680362153247	0.001718471015608938
3.0106929596902186	0.0016783644723507678
3.043417883165112	0.0016393420490971344
3.076142806640006	0.0016066878393468306
3.1088677301148997	0.0015849942233272473
3.141592653589793	0.0015773924224606272
3.174317577064687	0.0015849942233272473
3.2070425005395804	0.0016066878393468306
3.2397674240144743	0.0016393420490971344
3.272492347489368	0.0016783644723507678
3.305217270964261	0.001718471015608938
3.3379421944391554	0.0017544841183081323
3.4033920413889422	0.001797791713973684
3.46884188833873	0.001788083066255075
3.5342917352885173	0.0017245199724480822
3.5997415822383045	0.001618597875888681
3.6651914291880923	0.0014858345799284285
3.7960911230876664	0.0011932655760230114
3.9269908169872414	0.0009197223479016426
4.057890510886816	0.0006931287429888249
4.1887902047863905	0.0005170703778957456
4.4505895925855405	0.00028899753962165686
4.71238898038469	0.0001702487634209126
4.974188368183839	0.00011119602911954964
5.235987755982989	0.00008453667039233053
5.497787143782138	0.00007851299056706581
5.759586531581287	0.00009285330630939541
6.021385919380437	0.00013654502744019743
6.283185307179586	0.00017888188006948128

==> datafiles/rhic.252585.p16641.dat <==
0.	0.00035887046276588075
0.2617993877991494	0.00035694739118017103
0.5235987755982988	0.0003529468374031237
0.7853981633974483	0.00035133600848591195
1.0471975511965976	0.00035786128408656727
1.3089969389957472	0.0003796958927172
1.5707963267948966	0.0004287244966703256
1.8325957145940461	0.0005308069145294903
2.0943951023931953	0.0007495958800313115
2.2252947962927703	0.000945206750417761
2.356194490192345	0.0012376445096360775
2.4870941840919194	0.0016627246430816751
2.6179938779914944	0.0022286900267743923
2.6834437249412817	0.002537449510141424
2.748893571891069	0.002819474286614453
2.8143434188408563	0.0030175635770016826
2.8797932657906435	0.0030669948557702203
2.945243112740431	0.0029305940204220034
2.9779680362153247	0.002801147414570946
3.0106929596902186	0.002648389729813937
3.043417883165112	0.0024929593717456016
3.076142806640006	0.0023584047999648384
3.1088677301148997	0.00226685451590669
3.141592653589793	0.0022340367919804855
3.174317577064687	0.00226685451590669
3.2070425005395804	0.0023584047999648384
3.2397674240144743	0.0024929593717456016
3.272492347489368	0.002648389729813937
3.305217270964261	0.002801147414570946
3.3379421944391554	0.0029305940204220034
3.4033920413889422	0.0030669948557702203
3.46884188833873	0.0030175635770016826
3.5342917352885173	0.002819474286614453
3.5997415822383045	0.002537449510141424
3.6651914291880923	0.0022286900267743923
3.7960911230876664	0.0016627246430816751
3.9269908169872414	0.0012376445096360775
4.057890510886816	0.000945206750417761
4.1887902047863905	0.0007495958800313115
4.4505895925855405	0.0005308069145294903
4.71238898038469	0.0004287244966703256
4.974188368183839	0.0003796958927172
5.235987755982989	0.00035786128408656727
5.497787143782138	0.00035133600848591195
5.759586531581287	0.0003529468374031237
6.021385919380437	0.00035694739118017103
6.283185307179586	0.00035887046276588075

==> datafiles/rhic.252585.p17509.dat <==
0.	6.993569004646476e-6
0.2617993877991494	7.617940804725257e-6
0.5235987755982988	9.814487865781893e-6
0.7853981633974483	0.000014813308827747286
1.0471975511965976	0.00002578507364310114
1.3089969389957472	0.00005065471267072142
1.5707963267948966	0.00010929255316072667
1.8325957145940461	0.00025070395566869497
2.0943951023931953	0.0005880507299367043
2.2252947962927703	0.0008940346717406116
2.356194490192345	0.0013356967632332751
2.4870941840919194	0.001929731169155232
2.6179938779914944	0.002622254227551539
2.6834437249412817	0.0029459210341507953
2.748893571891069	0.0031951967813109937
2.8143434188408563	0.0033151180689918874
2.8797932657906435	0.0032641841909570794
2.945243112740431	0.0030454800918521046
2.9779680362153247	0.002893027987820652
3.0106929596902186	0.002731265459441136
3.043417883165112	0.0025783418714530153
3.076142806640006	0.002452627163537566
3.1088677301148997	0.002369979298876757
3.141592653589793	0.0023411594865727623
3.174317577064687	0.002369979298876757
3.2070425005395804	0.002452627163537566
3.2397674240144743	0.0025783418714530153
3.272492347489368	0.002731265459441136
3.305217270964261	0.002893027987820652
3.3379421944391554	0.0030454800918521046
3.4033920413889422	0.0032641841909570794
3.46884188833873	0.0033151180689918874
3.5342917352885173	0.0031951967813109937
3.5997415822383045	0.0029459210341507953
3.6651914291880923	0.002622254227551539
3.7960911230876664	0.001929731169155232
3.9269908169872414	0.0013356967632332751
4.057890510886816	0.0008940346717406116
4.1887902047863905	0.0005880507299367043
4.4505895925855405	0.00025070395566869497
4.71238898038469	0.00010929255316072667
4.974188368183839	0.00005065471267072142
5.235987755982989	0.00002578507364310114
5.497787143782138	0.000014813308827747286
5.759586531581287	9.814487865781893e-6
6.021385919380437	7.617940804725257e-6
6.283185307179586	6.993569004646476e-6

==> datafiles/rhic.252585.p20033.dat <==
0.	0.005274408234902748
0.2617993877991494	0.0027795992943173854
0.5235987755982988	0.001279511662324251
0.7853981633974483	0.0007432570640220665
1.0471975511965976	0.000525100805146714
1.3089969389957472	0.0004345071075204774
1.5707963267948966	0.0004148823737708721
1.8325957145940461	0.00045921936252949543
2.0943951023931953	0.0005971349218051324
2.2252947962927703	0.000722847701197314
2.356194490192345	0.0009037649959997224
2.4870941840919194	0.0011515069440174825
2.6179938779914944	0.0014607197208389923
2.6834437249412817	0.0016238075826785743
2.748893571891069	0.001773789620328335
2.8143434188408563	0.001888432432506375
2.8797932657906435	0.001943660832948317
2.945243112740431	0.0019259071508235044
2.9779680362153247	0.0018926065111241743
3.0106929596902186	0.0018491687561346067
3.043417883165112	0.0018027937444427549
3.076142806640006	0.0017616404900504315
3.1088677301148997	0.0017332977946888201
3.141592653589793	0.0017227866889250806
3.174317577064687	0.0017332977946888201
3.2070425005395804	0.0017616404900504315
3.2397674240144743	0.0018027937444427549
3.272492347489368	0.0018491687561346067
3.305217270964261	0.0018926065111241743
3.3379421944391554	0.0019259071508235044
3.4033920413889422	0.001943660832948317
3.46884188833873	0.001888432432506375
3.5342917352885173	0.001773789620328335
3.5997415822383045	0.0016238075826785743
3.6651914291880923	0.0014607197208389923
3.7960911230876664	0.0011515069440174825
3.9269908169872414	0.0009037649959997224
4.057890510886816	0.000722847701197314
4.1887902047863905	0.0005971349218051324
4.4505895925855405	0.00045921936252949543
4.71238898038469	0.0004148823737708721
4.974188368183839	0.0004345071075204774
5.235987755982989	0.000525100805146714
5.497787143782138	0.0007432570640220665
5.759586531581287	0.001279511662324251
6.021385919380437	0.0027795992943173854
6.283185307179586	0.005274408234902748

==> datafiles/rhic.252585.p27336.dat <==
0.	0.0029881199369386395
0.2617993877991494	0.001563087977485414
0.5235987755982988	0.0007174353139094776
0.7853981633974483	0.00041713079817996726
1.0471975511965976	0.00029656993269375063
1.3089969389957472	0.0002500812477380447
1.5707963267948966	0.0002501668256236025
1.8325957145940461	0.00030476655731603576
2.0943951023931953	0.00046165881235610447
2.2252947962927703	0.0006104927327682117
2.356194490192345	0.0008324945411710443
2.4870941840919194	0.0011467426491209402
2.6179938779914944	0.0015501460623172964
2.6834437249412817	0.0017668335538617548
2.748893571891069	0.001968694216163498
2.8143434188408563	0.002126080689796853
2.8797932657906435	0.0022069946701420173
2.945243112740431	0.002193506821466689
2.9779680362153247	0.0021551183055967716
3.0106929596902186	0.0021034429600004802
3.043417883165112	0.0020475371101650016
3.076142806640006	0.001997599521377952
3.1088677301148997	0.001963096357527776
3.141592653589793	0.0019503840670314304
3.174317577064687	0.001963096357527776
3.2070425005395804	0.001997599521377952
3.2397674240144743	0.0020475371101650016
3.272492347489368	0.0021034429600004802
3.305217270964261	0.0021551183055967716
3.3379421944391554	0.002193506821466689
3.4033920413889422	0.0022069946701420173
3.46884188833873	0.002126080689796853
3.5342917352885173	0.001968694216163498
3.5997415822383045	0.0017668335538617548
3.6651914291880923	0.0015501460623172964
3.7960911230876664	0.0011467426491209402
3.9269908169872414	0.0008324945411710443
4.057890510886816	0.0006104927327682117
4.1887902047863905	0.00046165881235610447
4.4505895925855405	0.00030476655731603576
4.71238898038469	0.0002501668256236025
4.974188368183839	0.0002500812477380447
5.235987755982989	0.00029656993269375063
5.497787143782138	0.00041713079817996726
5.759586531581287	0.0007174353139094776
6.021385919380437	0.001563087977485414
6.283185307179586	0.0029881199369386395

==> datafiles/rhic.252585.p27337.dat <==
0.	0.00011619471709198631
0.2617993877991494	0.0001158269748743969
0.5235987755982988	0.00011534255646676566
0.7853981633974483	0.00011640367869942997
1.0471975511965976	0.00012157306472164834
1.3089969389957472	0.00013528674049808855
1.5707963267948966	0.00016784194987780337
1.8325957145940461	0.0002477018727008899
2.0943951023931953	0.0004566252775281383
2.2252947962927703	0.0006686397371361435
2.356194490192345	0.0010097743398109283
2.4870941840919194	0.0015340837188577159
2.6179938779914944	0.0022578970675399775
2.6834437249412817	0.002658629008480337
2.748893571891069	0.0030264417814167837
2.8143434188408563	0.0032869928947137374
2.8797932657906435	0.0033603382447280005
2.945243112740431	0.0032065832111361652
2.9779680362153247	0.003057409576013265
3.0106929596902186	0.002881955380344601
3.043417883165112	0.002704548542104257
3.076142806640006	0.0025519954951824897
3.1088677301148997	0.002448803605017694
3.141592653589793	0.002412071630886796
3.174317577064687	0.002448803605017694
3.2070425005395804	0.0025519954951824897
3.2397674240144743	0.002704548542104257
3.272492347489368	0.002881955380344601
3.305217270964261	0.003057409576013265
3.3379421944391554	0.0032065832111361652
3.4033920413889422	0.0033603382447280005
3.46884188833873	0.0032869928947137374
3.5342917352885173	0.0030264417814167837
3.5997415822383045	0.002658629008480337
3.6651914291880923	0.0022578970675399775
3.7960911230876664	0.0015340837188577159
3.9269908169872414	0.0010097743398109283
4.057890510886816	0.0006686397371361435
4.1887902047863905	0.0004566252775281383
4.4505895925855405	0.0002477018727008899
4.71238898038469	0.00016784194987780337
4.974188368183839	0.00013528674049808855
5.235987755982989	0.00012157306472164834
5.497787143782138	0.00011640367869942997
5.759586531581287	0.00011534255646676566
6.021385919380437	0.0001158269748743969
6.283185307179586	0.00011619471709198631

==> datafiles/rhic.252585.p30742.dat <==
0.	0.00022637813195085894
0.2617993877991494	0.00022582243706124086
0.5235987755982988	0.0002252544381468264
0.7853981633974483	0.00022756772716930437
1.0471975511965976	0.00023690474828756285
1.3089969389957472	0.000259406365140526
1.5707963267948966	0.00030697805434842915
1.8325957145940461	0.0004080771538950474
2.0943951023931953	0.0006362581485675968
2.2252947962927703	0.0008479018873352579
2.356194490192345	0.0011707305935801293
2.4870941840919194	0.001645687667904458
2.6179938779914944	0.0022790520319888757
2.6834437249412817	0.0026220930364900174
2.748893571891069	0.002931872846756498
2.8143434188408563	0.003144884445342896
2.8797932657906435	0.003192739287841304
2.945243112740431	0.003041121213309962
2.9779680362153247	0.0029018324904632356
3.0106929596902186	0.0027396904553002835
3.043417883165112	0.0025765309880342504
3.076142806640006	0.0024365654121041407
3.1088677301148997	0.0023419852484498865
3.141592653589793	0.002308214746054271
3.174317577064687	0.0023419852484498865
3.2070425005395804	0.0024365654121041407
3.2397674240144743	0.0025765309880342504
3.272492347489368	0.0027396904553002835
3.305217270964261	0.0029018324904632356
3.3379421944391554	0.003041121213309962
3.4033920413889422	0.003192739287841304
3.46884188833873	0.003144884445342896
3.5342917352885173	0.002931872846756498
3.5997415822383045	0.0026220930364900174
3.6651914291880923	0.0022790520319888757
3.7960911230876664	0.001645687667904458
3.9269908169872414	0.0011707305935801293
4.057890510886816	0.0008479018873352579
4.1887902047863905	0.0006362581485675968
4.4505895925855405	0.0004080771538950474
4.71238898038469	0.00030697805434842915
4.974188368183839	0.000259406365140526
5.235987755982989	0.00023690474828756285
5.497787143782138	0.00022756772716930437
5.759586531581287	0.0002252544381468264
6.021385919380437	0.00022582243706124086
6.283185307179586	0.00022637813195085894

==> datafiles/rhic.252585.p6919.dat <==
0.	0.008144669916919643
0.2617993877991494	0.004221508353493509
0.5235987755982988	0.001913000010492197
0.7853981633974483	0.0010931942270916678
1.0471975511965976	0.0007557415513501784
1.3089969389957472	0.0006065350523353143
1.5707963267948966	0.0005539859084578921
1.8325957145940461	0.0005745770883157515
2.0943951023931953	0.00068369931873857
2.2252947962927703	0.000787307570873815
2.356194490192345	0.0009372669914201046
2.4870941840919194	0.0011434622016066845
2.6179938779914944	0.001403117590038995
2.6834437249412817	0.0015417834303987307
2.748893571891069	0.0016710126837863374
2.8143434188408563	0.0017717368457206115
2.8797932657906435	0.0018221394407004355
2.945243112740431	0.0018081757018920004
2.9779680362153247	0.001778840766326986
3.0106929596902186	0.0017397871167859752
3.043417883165112	0.0016974808061936133
3.076142806640006	0.0016595079059922569
3.1088677301148997	0.0016331345080846352
3.141592653589793	0.0016233069417722148
3.174317577064687	0.0016331345080846352
3.2070425005395804	0.0016595079059922569
3.2397674240144743	0.0016974808061936133
3.272492347489368	0.0017397871167859752
3.305217270964261	0.001778840766326986
3.3379421944391554	0.0018081757018920004
3.4033920413889422	0.0018221394407004355
3.46884188833873	0.0017717368457206115
3.5342917352885173	0.0016710126837863374
3.5997415822383045	0.0015417834303987307
3.6651914291880923	0.001403117590038995
3.7960911230876664	0.0011434622016066845
3.9269908169872414	0.0009372669914201046
4.057890510886816	0.000787307570873815
4.1887902047863905	0.00068369931873857
4.4505895925855405	0.0005745770883157515
4.71238898038469	0.0005539859084578921
4.974188368183839	0.0006065350523353143
5.235987755982989	0.0007557415513501784
5.497787143782138	0.0010931942270916678
5.759586531581287	0.001913000010492197
6.021385919380437	0.004221508353493509
6.283185307179586	0.008144669916919643

==> datafiles/rhicvsmu-dAu-rcBKL01.Y4.summary.dat <==
pT Y mu2factor lomean lostddev loerrbound nlomean nlostddev nloerrbound
2 4 0.25 1.6082429e-04 0 6.3016515e-09 -1.2658771e-04 2.9060478e-06 1.4038653e-06
2 4 0.50 6.2461914e-05 0 1.6959734e-09 -2.9663786e-05 5.4579482e-07 3.9234456e-07
2 4 10 7.2031229e-06 0 3.5610674e-11 5.3024386e-06 2.6881730e-08 2.3547293e-08
2 4 1 3.0643014e-05 0 5.4021407e-10 -5.5785443e-06 3.3108257e-07 1.5646674e-07
2 4 2 1.8006771e-05 0 2.1660332e-10 1.7950143e-06 1.2713753e-07 8.4275212e-08
2 4 4 1.1594514e-05 0 9.4188329e-11 4.2978471e-06 3.7751330e-08 4.5739680e-08
2 4 6 9.2913900e-06 0 6.1289814e-11 4.9346143e-06 5.1086834e-08 3.2574365e-08
2 4 8 8.0463843e-06 0 4.4977573e-11 5.2021857e-06 2.2765854e-08 2.7041193e-08


==> datafiles/star-dAu-mu10-rcBKL01-e.Y4.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.95 4 10 5.2709314e-03 1.4642683e-07 8.5350954e-08 1.5163571e-02 7.4578270e-06 7.4472153e-06 
1.03 4 10 3.3202157e-03 1.3510389e-07 5.2669951e-08 8.5300314e-03 1.2961210e-05 4.1539348e-06 
1.05 4 10 2.9629857e-03 1.2057684e-07 4.6619435e-08 7.4137314e-03 1.1274252e-05 3.6454572e-06 
1.1 4 10 2.2346071e-03 7.8869564e-08 3.4586284e-08 5.2489129e-03 1.4229446e-05 2.6951160e-06 
1.15 4 10 1.6903943e-03 5.7035614e-08 2.5867074e-08 3.7313886e-03 5.1606518e-06 1.8980924e-06 
1.21 4 10 1.2132157e-03 4.3377790e-08 1.8071359e-08 2.4994529e-03 9.0877810e-06 1.2935412e-06 
1.25 4 10 9.7402186e-04 4.0218789e-08 1.4359410e-08 1.9170329e-03 5.3579813e-06 9.9323409e-07 
1.3 4 10 7.4118857e-04 3.5131822e-08 1.1014443e-08 1.3806229e-03 1.5130359e-06 7.0988610e-07 
1.38 4 10 4.7971186e-04 1.9562563e-08 6.9082783e-09 8.2248857e-04 1.6304570e-06 4.1297091e-07 
1.43 4 10 3.6575514e-04 1.2005101e-08 5.1363495e-09 5.9684100e-04 5.9633979e-07 3.0125997e-07 
1.5 4 10 2.5020629e-04 8.9716106e-09 3.5118038e-09 3.8228414e-04 2.9091011e-07 1.9314107e-07 
1.55 4 10 1.9069186e-04 7.5295337e-09 2.6019824e-09 2.7875886e-04 9.9265091e-07 1.5464651e-07 
1.6 4 10 1.4523443e-04 6.0203736e-09 1.9779746e-09 2.0332500e-04 7.8004341e-07 1.1118216e-07 
1.67 4 10 9.9009971e-05 2.9566942e-09 1.2995807e-09 1.3080443e-04 3.7389947e-07 7.6296155e-08 
1.72 4 10 7.5180886e-05 2.0559520e-09 9.6457339e-10 9.5377814e-05 2.2683561e-07 5.7356454e-08 
1.78 4 10 5.3898471e-05 1.9136459e-09 6.7520880e-10 6.5217357e-05 1.4227875e-07 3.8723729e-08 
1.84 4 10 3.8522857e-05 1.3145962e-09 4.6622921e-10 4.4476143e-05 6.6355059e-08 2.4156333e-08 
1.91 4 10 2.5913757e-05 1.0083326e-09 2.9853835e-10 2.8408586e-05 3.9301197e-08 1.5849214e-08 
1.99 4 10 1.6353200e-05 4.8989795e-10 1.8138153e-10 1.6908414e-05 1.7416530e-08 9.7420097e-09 


==> datafiles/star-dAu-mu10-rcBKL01.Y4.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.95 4 10 5.2708739e-03 1.9096517e-07 3.5145775e-08 2.7056071e-03 2.6739898e-05 7.3876988e-06 
1.03 4 10 3.3202683e-03 1.4121256e-07 2.1677141e-08 1.6752971e-03 2.0238755e-05 4.7881197e-06 
1.05 4 10 2.9630090e-03 1.2719880e-07 1.9234476e-08 1.4877500e-03 2.2877110e-05 4.3863365e-06 
1.1 4 10 2.2346283e-03 9.2681001e-08 1.4318191e-08 1.1075668e-03 1.5022615e-05 3.1750229e-06 
1.15 4 10 1.6904439e-03 7.1290476e-08 1.0679594e-08 8.2615168e-04 9.9234920e-06 2.5237176e-06 
1.21 4 10 1.2132229e-03 5.2787836e-08 7.5050120e-09 5.8021780e-04 6.6974856e-06 1.8307232e-06 
1.25 4 10 9.7402493e-04 3.6045628e-08 5.9574971e-09 4.5711505e-04 7.2997134e-06 1.4850960e-06 
1.3 4 10 7.4118693e-04 2.8101202e-08 4.4901456e-09 3.3988956e-04 6.5068714e-06 1.1831219e-06 
1.38 4 10 4.7971832e-04 1.6103990e-08 2.8342126e-09 2.1089871e-04 2.5332469e-06 7.6140407e-07 
1.43 4 10 3.6575668e-04 1.2934052e-08 2.1332774e-09 1.5513180e-04 2.9544379e-06 6.0150140e-07 
1.5 4 10 2.5020663e-04 8.6525228e-09 1.4248450e-09 1.0099074e-04 1.9707504e-06 4.3054290e-07 
1.55 4 10 1.9069015e-04 6.1626767e-09 1.0776080e-09 7.3536959e-05 1.5346511e-06 3.3609263e-07 
1.6 4 10 1.4523105e-04 5.1083443e-09 8.0787817e-10 5.3390546e-05 9.8507014e-07 2.5427402e-07 
1.67 4 10 9.9011471e-05 2.8070681e-09 5.3375516e-10 3.3653300e-05 6.4036440e-07 1.7947047e-07 
1.72 4 10 7.5181624e-05 2.4258547e-09 3.9901552e-10 2.4022641e-05 5.2797789e-07 1.4403577e-07 
1.78 4 10 5.3899139e-05 1.5818911e-09 2.7758790e-10 1.5799937e-05 3.6302954e-07 1.0698515e-07 
1.84 4 10 3.8523141e-05 1.1115745e-09 1.9326062e-10 1.0216242e-05 2.7322371e-07 7.5431255e-08 
1.91 4 10 2.5913349e-05 7.5421481e-10 1.2392154e-10 5.9944271e-06 2.1438726e-07 5.3781995e-08 
1.99 4 10 1.6353210e-05 5.1551768e-10 7.5715331e-11 3.0702332e-06 1.0322134e-07 3.4018196e-08 


==> datafiles/star-dAu-mu50-rcBKL01-e.Y4.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.95 4 50 2.9561471e-03 7.4778585e-08 2.9212123e-08 7.7155186e-03 6.9769220e-06 3.5711864e-06 
1.03 4 50 1.8183586e-03 4.3236417e-08 1.7082082e-08 4.2633014e-03 6.2391561e-06 1.9801362e-06 
1.05 4 50 1.6132271e-03 3.6140316e-08 1.5087083e-08 3.6870157e-03 5.0327183e-06 1.8007267e-06 
1.1 4 50 1.1991200e-03 2.3299295e-08 1.0870314e-08 2.5857214e-03 7.4133035e-06 1.2898466e-06 
1.15 4 50 8.9418314e-04 1.7763756e-08 7.8859060e-09 1.8179786e-03 2.4172442e-06 9.1283478e-07 
1.21 4 50 6.3096614e-04 1.3829870e-08 5.3077713e-09 1.2038571e-03 5.1643661e-06 6.3168037e-07 
1.25 4 50 5.0093143e-04 1.1854561e-08 4.1393158e-09 9.1458657e-04 2.7905267e-06 4.4742328e-07 
1.3 4 50 3.7594514e-04 6.1278887e-09 2.9776167e-09 6.5131057e-04 9.2005650e-07 3.0611916e-07 
1.38 4 50 2.3806100e-04 6.2105900e-09 1.8212156e-09 3.8235343e-04 6.6439658e-07 1.8244680e-07 
1.43 4 50 1.7906857e-04 3.6977655e-09 1.3307213e-09 2.7481871e-04 6.0290457e-07 1.4088082e-07 
1.5 4 50 1.2022643e-04 2.1946131e-09 8.4669962e-10 1.7334929e-04 1.5103047e-07 8.1645336e-08 
1.55 4 50 9.0422171e-05 1.8069029e-09 6.1639698e-10 1.2519700e-04 5.0305637e-07 6.2344955e-08 
1.6 4 50 6.7965357e-05 9.2405495e-10 4.4178045e-10 9.0383643e-05 3.4846732e-07 4.5782319e-08 
1.67 4 50 4.5495214e-05 5.6170295e-10 2.8663923e-10 5.7337443e-05 1.5794762e-07 3.1238859e-08 
1.72 4 50 3.4099171e-05 5.9453292e-10 2.0734651e-10 4.1374429e-05 1.0298807e-07 2.2836143e-08 
1.78 4 50 2.4069786e-05 3.3135467e-10 1.3787847e-10 2.7952414e-05 6.3449044e-08 1.5138870e-08 
1.84 4 50 1.6939014e-05 2.2314999e-10 9.3841198e-11 1.8837543e-05 2.0715133e-08 9.9710174e-09 
1.91 4 50 1.1190957e-05 1.6781914e-10 5.7186737e-11 1.1844757e-05 1.5424920e-08 6.2166156e-09 
1.99 4 50 6.9183314e-06 1.0507529e-10 3.2499121e-11 6.9345443e-06 8.7281333e-09 3.7193490e-09 


==> datafiles/star-dAu-mu50-rcBKL01.Y4.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.95 4 50 2.9561544e-03 7.0608808e-08 1.2004942e-08 2.9059241e-03 1.0801605e-05 3.1300119e-06 
1.03 4 50 1.8183529e-03 3.9953870e-08 7.0623064e-09 1.7977395e-03 6.7583939e-06 2.1217074e-06 
1.05 4 50 1.6132202e-03 3.5094840e-08 6.2101565e-09 1.5958324e-03 6.2731020e-06 1.8132786e-06 
1.1 4 50 1.1991171e-03 3.2702943e-08 4.4795098e-09 1.1876756e-03 4.4645345e-06 1.3896082e-06 
1.15 4 50 8.9419232e-04 2.0401386e-08 3.2407729e-09 8.8690173e-04 3.2326273e-06 1.0101253e-06 
1.21 4 50 6.3096732e-04 1.7606040e-08 2.1933274e-09 6.2509937e-04 2.5914327e-06 7.3238067e-07 
1.25 4 50 5.0093541e-04 1.2670256e-08 1.6994184e-09 4.9563188e-04 2.4904125e-06 5.9890667e-07 
1.3 4 50 3.7594844e-04 7.3320173e-09 1.2307150e-09 3.7037954e-04 1.4298992e-06 4.5008664e-07 
1.38 4 50 2.3806139e-04 4.8079104e-09 7.4660010e-10 2.3271827e-04 8.9638638e-07 3.1498846e-07 
1.43 4 50 1.7907020e-04 3.4586019e-09 5.4551340e-10 1.7411590e-04 7.7548590e-07 2.2904711e-07 
1.5 4 50 1.2022615e-04 1.8287804e-09 3.4786149e-10 1.1560932e-04 4.8919104e-07 1.6235497e-07 
1.55 4 50 9.0422522e-05 1.4996767e-09 2.5287606e-10 8.6228176e-05 4.0167206e-07 1.2118375e-07 
1.6 4 50 6.7964739e-05 1.1903838e-09 1.8286771e-10 6.4063861e-05 3.7942395e-07 9.3004291e-08 
1.67 4 50 4.5495080e-05 7.0094692e-10 1.1760552e-10 4.2190266e-05 1.9186840e-07 6.5902274e-08 
1.72 4 50 3.4099129e-05 4.5971566e-10 8.4870769e-11 3.1181246e-05 1.6694063e-07 5.0478041e-08 
1.78 4 50 2.4069783e-05 3.3122275e-10 5.7298598e-11 2.1636963e-05 8.5095286e-08 3.4577323e-08 
1.84 4 50 1.6939117e-05 2.4584592e-10 3.8420799e-11 1.4940539e-05 8.7636026e-08 2.5470899e-08 
1.91 4 50 1.1190985e-05 1.6610454e-10 2.3720297e-11 9.6197656e-06 4.7884664e-08 1.7208052e-08 
1.99 4 50 6.9183017e-06 8.3224716e-11 1.3441360e-11 5.7532949e-06 3.0919717e-08 1.1345003e-08 


==> datafiles/star-pp-mu10-rcBKL01.Y4.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.95 4 10 2.5869069e-03 9.0153948e-08 1.9921894e-08 1.3332234e-03 1.2558379e-05 4.1993623e-06 
1.01 4 10 1.8259997e-03 7.7479206e-08 1.3861936e-08 9.3176303e-04 8.4626580e-06 2.9101943e-06 
1.05 4 10 1.4526347e-03 6.6801215e-08 1.0919383e-08 7.3494628e-04 1.0822541e-05 2.4653386e-06 
1.1 4 10 1.0949372e-03 4.7317701e-08 8.1177483e-09 5.4497869e-04 6.8401434e-06 1.7676789e-06 
1.15 4 10 8.2783363e-04 3.8745766e-08 6.0628307e-09 4.0680581e-04 5.2789521e-06 1.4189299e-06 
1.19 4 10 6.6306447e-04 2.9492567e-08 4.7934147e-09 3.2193266e-04 4.5436683e-06 1.1657894e-06 
1.25 4 10 4.7644897e-04 1.7054113e-08 3.3806730e-09 2.2525272e-04 3.5332349e-06 8.3748312e-07 
1.3 4 10 3.6234266e-04 1.3801289e-08 2.5538552e-09 1.6776284e-04 2.5892182e-06 6.5786488e-07 
1.37 4 10 2.4739659e-04 8.3060948e-09 1.7018731e-09 1.0974091e-04 1.3367571e-06 4.4627874e-07 
1.43 4 10 1.7852791e-04 7.0770729e-09 1.2079832e-09 7.6334216e-05 1.7092790e-06 3.4317663e-07 
1.5 4 10 1.2201972e-04 4.2296156e-09 8.1006744e-10 4.9640050e-05 9.7004083e-07 2.4139144e-07 
1.56 4 10 8.8003838e-05 3.0730431e-09 5.7937281e-10 3.3856359e-05 6.4417709e-07 1.7632218e-07 
1.6 4 10 7.0734703e-05 2.4729138e-09 4.5821851e-10 2.6250988e-05 6.2951664e-07 1.4170353e-07 
1.67 4 10 4.8178678e-05 1.4063993e-09 3.0286810e-10 1.6622712e-05 3.2204044e-07 9.9688478e-08 
1.73 4 10 3.4587994e-05 1.2688424e-09 2.1291110e-10 1.1013347e-05 2.0000203e-07 7.2415590e-08 
1.78 4 10 2.6187994e-05 8.2345974e-10 1.5729887e-10 7.7432344e-06 1.6516436e-07 6.0225364e-08 
1.84 4 10 1.8701769e-05 6.0541179e-10 1.0957934e-10 5.0375500e-06 1.2804140e-07 4.2179309e-08 
1.94 4 10 1.0581056e-05 3.8400643e-10 5.8395802e-11 2.3176637e-06 7.5086247e-08 2.4276419e-08 
1.99 4 10 7.9221769e-06 2.6248140e-10 4.2983444e-11 1.5299322e-06 5.4228586e-08 1.8725917e-08 


==> datafiles/star-pp-mu10-rcBKL01pp.Y4.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.95 4 10 1.2401186e-03 8.8225129e-08 3.5508224e-08 2.8059843e-04 5.3486746e-05 2.6373845e-05 
1.01 4 10 8.3942986e-04 5.6374839e-08 2.3719152e-08 1.4799386e-04 3.2248424e-05 1.8842226e-05 
1.05 4 10 6.5033500e-04 3.7374552e-08 1.8064518e-08 1.0300777e-04 1.4942325e-05 1.4575693e-05 
1.1 4 10 4.7510557e-04 3.9423913e-08 1.2920243e-08 5.7896029e-05 1.8520589e-05 1.1339230e-05 
1.15 4 10 3.4875071e-04 2.0111932e-08 9.2512140e-09 2.9463667e-05 1.2638194e-05 7.3889303e-06 
1.19 4 10 2.7318814e-04 1.3705354e-08 7.1252420e-09 1.2783259e-05 1.2826268e-05 6.6613271e-06 
1.25 4 10 1.9023643e-04 9.9406401e-09 4.8356756e-09 8.7500086e-07 8.6571563e-06 4.8385232e-06 
1.3 4 10 1.4120557e-04 1.0513354e-08 3.4975333e-09 2.4150314e-06 5.5302342e-06 3.8841893e-06 
1.37 4 10 9.3428686e-05 7.0507200e-09 2.2702118e-09 -7.4153100e-06 2.1847088e-06 2.4214114e-06 
1.43 4 10 6.5783157e-05 3.5708571e-09 1.5661737e-09 -6.3996757e-06 2.4140699e-06 1.7854435e-06 
1.5 4 10 4.3806943e-05 2.0742346e-09 1.0114779e-09 -7.5145900e-06 2.7187533e-06 1.2776713e-06 
1.56 4 10 3.0963386e-05 2.1708646e-09 6.9150354e-10 -5.8911586e-06 1.3073400e-06 9.8642443e-07 
1.6 4 10 2.4579886e-05 1.2766346e-09 5.3640625e-10 -4.9858614e-06 6.5040503e-07 8.2515447e-07 
1.67 4 10 1.6412043e-05 9.8829889e-10 3.4556600e-10 -4.8981814e-06 7.7574179e-07 5.7824786e-07 
1.73 4 10 1.1604986e-05 6.2204403e-10 2.3377155e-10 -3.8157029e-06 6.3242628e-07 4.4798911e-07 
1.78 4 10 8.6863900e-06 2.9655161e-10 1.7057510e-10 -3.0993886e-06 2.6758755e-07 3.3906285e-07 
1.84 4 10 6.1266729e-06 2.8996129e-10 1.1457388e-10 -2.7121843e-06 3.2490918e-07 2.4350880e-07 
1.94 4 10 3.4058557e-06 1.3393571e-10 6.1537878e-11 -1.8087871e-06 2.5537725e-07 1.4567357e-07 
1.99 4 10 2.5309143e-06 1.4821386e-10 4.3884300e-11 -1.3263743e-06 1.9411306e-07 1.0550450e-07 


==> datafiles/star-pp-mu50-rcBKL01.Y4.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.95 4 50 1.4477908e-03 3.4233573e-08 6.0809132e-09 1.4278693e-03 5.5104598e-06 1.5697942e-06 
1.01 4 50 1.0036690e-03 2.2226111e-08 4.0742519e-09 9.9433633e-04 4.1555326e-06 1.1467250e-06 
1.05 4 50 7.8904455e-04 1.7804424e-08 3.1461746e-09 7.8356945e-04 2.7586353e-06 9.1035761e-07 
1.1 4 50 5.8611380e-04 1.6219125e-08 2.2690614e-09 5.8303422e-04 2.3379274e-06 6.9164981e-07 
1.15 4 50 4.3677890e-04 1.0170546e-08 1.6412562e-09 4.3505027e-04 1.6612655e-06 5.0867996e-07 
1.19 4 50 3.4587530e-04 9.1738760e-09 1.2641087e-09 3.4450525e-04 1.2982551e-06 4.1808216e-07 
1.25 4 50 2.4435777e-04 6.3972162e-09 8.6084622e-10 2.4261090e-04 1.3384551e-06 3.0223467e-07 
1.3 4 50 1.8326323e-04 3.6502568e-09 6.2330924e-10 1.8128910e-04 5.7131982e-07 2.2585429e-07 
1.37 4 50 1.2273600e-04 2.3664319e-09 4.0228870e-10 1.2081013e-04 5.9218769e-07 1.6172091e-07 
1.43 4 50 8.7133085e-05 1.7235936e-09 2.7639004e-10 8.5124780e-05 4.4577040e-07 1.1433723e-07 
1.5 4 50 5.8442235e-05 9.0954659e-10 1.7599094e-10 5.6437063e-05 1.9379653e-07 8.1802995e-08 
1.56 4 50 4.1481810e-05 6.0241182e-10 1.1940140e-10 3.9605927e-05 2.1777533e-07 5.7259721e-08 
1.6 4 50 3.2990142e-05 6.0203301e-10 9.2642487e-11 3.1224670e-05 1.8703784e-07 4.6512107e-08 
1.67 4 50 2.2060800e-05 3.4713110e-10 5.9599172e-11 2.0537062e-05 1.0547620e-07 3.2683531e-08 
1.73 4 50 1.5591465e-05 2.1857493e-10 4.0294028e-11 1.4282705e-05 7.0292499e-08 2.3477499e-08 
1.78 4 50 1.1652692e-05 1.5714245e-10 2.9020955e-11 1.0512885e-05 4.6646857e-08 1.7197526e-08 
1.84 4 50 8.1933400e-06 1.2407659e-10 1.9457260e-11 7.2586758e-06 3.9793508e-08 1.2702618e-08 
1.94 4 50 4.5175410e-06 5.4488531e-11 9.7260883e-12 3.8528557e-06 2.0800816e-08 7.4223308e-09 
1.99 4 50 3.3389940e-06 4.2532341e-11 6.8059069e-12 2.7973155e-06 1.8027318e-08 5.5963687e-09 


==> datafiles/star-pp-mu50-rcBKL01pp.Y4.summary.dat <==
pT Y mu2 lo-mean lo-stddev lo-errbound nlo-mean nlo-stddev nlo-errbound 
0.95 4 50 6.5234186e-04 2.9043950e-08 1.1975972e-08 4.3937500e-04 4.5600807e-05 1.2187943e-05 
1.01 4 50 4.3422414e-04 1.6940472e-08 7.6382057e-09 2.9275071e-04 6.0481746e-06 8.6746176e-06 
1.05 4 50 3.3282743e-04 1.4361229e-08 5.7356559e-09 2.1069757e-04 1.3096669e-05 6.8485454e-06 
1.1 4 50 2.3996343e-04 4.9528388e-09 3.9409381e-09 1.5352029e-04 5.8238901e-06 4.7381539e-06 
1.15 4 50 1.7392643e-04 8.4152437e-09 2.7299978e-09 1.0314626e-04 3.7845614e-06 3.7049872e-06 
1.19 4 50 1.3488629e-04 5.7993666e-09 2.0387050e-09 7.4560443e-05 1.7997349e-06 3.0969654e-06 
1.25 4 50 9.2566843e-05 3.9737917e-09 1.3572305e-09 4.9597471e-05 3.5927504e-06 2.1092832e-06 
1.3 4 50 6.7892514e-05 2.2395335e-09 9.5528253e-10 3.3735629e-05 3.0913550e-06 1.6631268e-06 
1.37 4 50 4.4195300e-05 1.7768351e-09 5.8430971e-10 2.1614943e-05 2.3500985e-06 1.0806247e-06 
1.43 4 50 3.0694629e-05 1.0911518e-09 3.8642924e-10 1.3914614e-05 1.4205248e-06 8.1316429e-07 
1.5 4 50 2.0121314e-05 7.4148224e-10 2.4193974e-10 7.9749714e-06 1.1444497e-06 5.9708021e-07 
1.56 4 50 1.4033514e-05 3.8332594e-10 1.5886791e-10 5.3105543e-06 5.1235220e-07 4.4393611e-07 
1.6 4 50 1.1042514e-05 2.5314350e-10 1.2070642e-10 3.7730229e-06 5.0738929e-07 3.4427395e-07 
1.67 4 50 7.2612086e-06 1.7414514e-10 7.5375114e-11 2.6744786e-06 2.3691689e-07 2.4422185e-07 
1.73 4 50 5.0675814e-06 7.9179465e-11 5.0294929e-11 1.6440829e-06 1.4153743e-07 1.7328596e-07 
1.78 4 50 3.7520486e-06 8.5092986e-11 3.5172353e-11 9.3438486e-07 2.4538870e-07 1.4274902e-07 
1.84 4 50 2.6121714e-06 6.4238078e-11 2.2785718e-11 5.9646929e-07 1.1428528e-07 9.6773412e-08 
1.94 4 50 1.4206529e-06 2.9137254e-11 1.1126571e-11 2.6845286e-07 7.5002772e-08 5.8375501e-08 
1.99 4 50 1.0441271e-06 1.9794866e-11 7.6166067e-12 1.7804914e-07 5.1168351e-08 4.5697916e-08 


==> datafiles/xgdist/results0.35.dat <==
ygmin ygmax lo lo-errbound nlo nlo-errbound
4.0 4.1 0 0 0 0
4.1 4.2 0 0 0 0
4.2 4.3 0 0 0 0
4.3 4.4 0 0 0 0
4.5 4.6 1.62229e-63 7.30649e-67 0.000484696 7.82092e-05
4.6 4.7 4.34058e-08 1.35045e-10 0.00190534 0.00019755
4.7 4.8 5.15444e-07 3.76259e-10 0.00437766 0.000684893
4.8 4.9 2.58116e-06 5.64235e-09 0.00743349 0.0013112
4.9 5.0 8.85366e-06 2.65127e-08 0.0116545 0.0024923
5.0 5.1 2.4524e-05 4.11185e-08 0.0217941 0.00251341
5.1 5.2 5.91107e-05 1.03855e-07 0.022969 0.00370033
5.2 5.3 0.000130744 5.97556e-08 0.0144023 0.00516442
5.3 5.4 0.000272411 9.46589e-08 0.0164814 0.00609357
5.4 5.5 0.000541224 2.90768e-07 0.0267879 0.00558459
5.5 5.6 0.00104444 7.26728e-07 0.0246145 0.00868517
5.6 5.7 0.00199543 1.03646e-06 0.0170875 0.00606576
5.7 5.8 0.0037234 2.36367e-06 0.0251596 0.00839659
5.8 5.9 0.00666324 9.2388e-06 0.00941985 0.0126614
5.9 6.0 0.0114423 2.92554e-05 0.0239343 0.0104831
6.0 6.1 0.0190707 2.66568e-05 0.0201277 0.0142881
6.1 6.2 0.0304744 1.31505e-05 0.0248836 0.0102091
6.2 6.3 0.0461716 5.52276e-05 -0.0042516 0.0178361
6.3 6.4 0.0665697 2.45476e-05 0.0377688 0.0106122
6.4 6.5 0.0904408 0.000136164 0.0752891 0.0127114
6.5 6.6 0.115431 3.68272e-05 0.11607 0.0143166
6.6 6.7 0.138724 6.21862e-05 0.148214 0.00938921
6.7 6.8 0.157232 0.00032991 0.178022 0.010225
6.8 6.9 0.16747 9.76411e-05 0.195489 0.00778049
6.9 7.0 0.169783 0.000142394 0.222711 0.00701619
7.0 7.1 0.163064 0.000279181 0.228114 0.00978529
7.1 7.2 0.148095 6.83942e-05 0.204339 0.00666575
7.2 7.3 0.131027 5.37517e-05 0.179257 0.00429074
7.3 7.4 0.181568 8.02621e-05 0.150356 0.00383492
7.4 7.5 0.0886047 0.000198099 0.0545332 0.00606435
7.5 7.6 0.0682256 3.6449e-05 0.0977835 0.00210919
7.6 7.7 0.0893726 1.8182e-05 0.0748812 0.00193195
7.7 7.8 0.0362851 3.82962e-05 0.0538967 0.00157904
7.8 7.9 0.0458542 2.02127e-05 0.00753223 0.00096065
7.9 8.0 0.0166425 6.43687e-06 0.025158 0.000549438
8.0 8.1 0.0199531 6.02769e-06 0.0163951 0.000353736
8.1 8.2 0.00605684 2.19077e-06 0.000682094 0.000372129
8.2 8.3 0.00645026 2.69501e-06 0.00533989 0.000150403
8.3 8.4 0.00281496 6.30756e-07 -8.28884e-05 6.93185e-05
8.4 8.5 0.000767424 9.89178e-08 0.000498685 1.15362e-05
8.5 8.6 5.82431e-05 7.4771e-09 -1.39288e-05 8.59246e-07
8.6 8.7 0 0 0 0
8.7 8.8 0 0 0 0
8.8 8.9 0 0 0 0
8.9 9.0 0 0 0 0


==> datafiles/xgdist/results0.55.dat <==
ygmin ygmax lo lo-errbound nlo nlo-errbound
4.0 4.1 0 0 0 0
4.1 4.2 0 0 0 0
4.2 4.3 0 0 0 0
4.3 4.4 0 0 0 0
4.5 4.6 7.47878e-64 1.59772e-66 0.000208295 4.50527e-05
4.6 4.7 1.95748e-08 2.00229e-11 0.00104106 0.000177055
4.7 4.8 2.25904e-07 1.51959e-10 0.00213009 0.00032539
4.8 4.9 1.1091e-06 1.27213e-09 0.00408026 0.000626651
4.9 5.0 3.70675e-06 4.33704e-09 0.00540323 0.000990011
5.0 5.1 1.00663e-05 5.50628e-09 0.00799203 0.000961819
5.1 5.2 2.39104e-05 1.66446e-08 0.00856915 0.00238628
5.2 5.3 5.21306e-05 1.19201e-07 0.00971014 0.00179829
5.3 5.4 0.000107082 1.00989e-07 0.0101993 0.00246708
5.4 5.5 0.00021067 1.35855e-07 0.00599872 0.00315367
5.5 5.6 0.000400819 2.55454e-07 0.0102649 0.00279053
5.6 5.7 0.000755404 4.81206e-07 0.0113267 0.00316196
5.7 5.8 0.0013928 5.39752e-07 0.0114349 0.00465058
5.8 5.9 0.00245587 4.59908e-06 0.00402865 0.00514952
5.9 6.0 0.00414991 2.04851e-06 0.00629557 0.00283826
6.0 6.1 0.00681739 2.41351e-06 0.0092701 0.00399228
6.1 6.2 0.0106286 1.25546e-05 0.00405924 0.00825272
6.2 6.3 0.0157695 7.93443e-06 0.0128295 0.00359752
6.3 6.4 0.0220016 3.21398e-05 0.0136996 0.00459357
6.4 6.5 0.0289643 4.10544e-05 0.0267118 0.00406719
6.5 6.6 0.0352956 7.00526e-05 0.0361774 0.00283315
6.6 6.7 0.0405053 7.5395e-05 0.0443906 0.00409426
6.7 6.8 0.0434081 1.5771e-05 0.0506282 0.00355036
6.8 6.9 0.0436133 2.52427e-05 0.0562042 0.00273577
6.9 7.0 0.0616592 5.24897e-05 0.0534334 0.00307553
7.0 7.1 0.036583 4.38433e-05 0.0332857 0.00156118
7.1 7.2 0.0309043 7.91798e-06 0.0423663 0.000885456
7.2 7.3 0.0405385 1.71305e-05 0.0353957 0.00105781
7.3 7.4 0.0188632 1.11075e-05 0.0277239 0.000675874
7.4 7.5 0.0237433 1.17781e-05 0.00869191 0.000382367
7.5 7.6 0.0093935 6.44185e-06 0.0140698 0.000428998
7.6 7.7 0.0111775 1.88733e-06 0.00924013 0.000243186
7.7 7.8 0.00673683 1.98705e-06 0.00532798 0.000112566
7.8 7.9 0.0034652 8.20939e-07 0.00254652 5.10588e-05
7.9 8.0 0.00130057 2.13724e-07 6.29305e-05 2.04257e-05
8.0 8.1 0.000223919 3.9973e-08 -6.38597e-06 2.34554e-06
8.1 8.2 0 0 0 0
8.2 8.3 0 0 0 0
8.3 8.4 0 0 0 0
8.4 8.5 0 0 0 0
8.5 8.6 0 0 0 0
8.6 8.7 0 0 0 0
8.7 8.8 0 0 0 0
8.8 8.9 0 0 0 0
8.9 9.0 0 0 0 0


==> datafiles/xgdist/results0.75.dat <==
ygmin ygmax lo lo-errbound nlo nlo-errbound
4.0 4.1 0 0 0 0
4.1 4.2 0 0 0 0
4.2 4.3 0 0 0 0
4.3 4.4 0 0 0 0
4.4 4.5 1.08529e-80 8.87957e-84 8.52583e-06 8.346e-07
4.5 4.6 4.07423e-64 1.53517e-66 0.000126737 1.7716e-05
4.6 4.7 1.06485e-08 8.64897e-12 0.000532726 9.61781e-05
4.7 4.8 1.21489e-07 2.24111e-10 0.001259 0.000186346
4.8 4.9 5.9064e-07 6.73045e-10 0.00204309 0.000396937
4.9 5.0 1.96536e-06 2.14124e-09 0.0032614 0.000404818
5.0 5.1 5.26315e-06 6.59494e-09 0.0022549 0.000917063
5.1 5.2 1.24161e-05 8.45136e-09 0.00483031 0.00113667
5.2 5.3 2.68656e-05 2.24129e-08 0.00442395 0.00143454
5.3 5.4 5.46597e-05 3.82038e-08 0.0060251 0.00130666
5.4 5.5 0.000106486 6.1139e-08 0.00530764 0.00116876
5.5 5.6 0.000200378 1.10046e-07 0.00337182 0.00292066
5.6 5.7 0.000373765 2.10004e-07 0.00545815 0.0011568
5.7 5.8 0.000678885 6.54666e-07 0.00334718 0.00122368
5.8 5.9 0.00117973 6.44742e-07 0.00597467 0.00208662
5.9 6.0 0.00195915 5.22377e-06 0.00284499 0.0028531
6.0 6.1 0.00313399 2.0748e-06 0.00325736 0.00119548
6.1 6.2 0.00476282 2.48063e-06 0.00195402 0.0021115
6.2 6.3 0.00684114 1.67202e-06 0.00630234 0.00153584
6.3 6.4 0.00921674 6.33069e-06 0.00648867 0.00136771
6.4 6.5 0.0115897 6.05963e-06 0.0090118 0.00226812
6.5 6.6 0.0135438 1.44274e-05 0.0137867 0.00139616
6.6 6.7 0.0206936 3.46562e-06 0.0172386 0.000988291
6.7 6.8 0.0148743 7.7763e-06 0.0130101 0.00113078
6.8 6.9 0.0140385 1.07293e-05 0.0183223 0.000971737
6.9 7.0 0.018824 3.40032e-05 0.0169066 0.00076357
7.0 7.1 0.010354 8.86089e-06 0.0141329 0.000405586
7.1 7.2 0.0131601 2.79421e-06 0.00668197 0.000320764
7.2 7.3 0.00593228 1.17231e-05 0.00854264 0.000219986
7.3 7.4 0.00705672 4.98007e-06 0.00583486 9.95057e-05
7.4 7.5 0.00445441 8.27583e-07 0.0035771 0.000131492
7.5 7.6 0.00236052 4.94226e-07 0.00184769 4.33759e-05
7.6 7.7 0.00087767 1.70326e-07 0.000183467 1.08004e-05
7.7 7.8 0.000136707 2.49818e-08 1.50638e-05 1.13026e-06
7.8 7.9 0 0 0 0
7.9 8.0 0 0 0 0
8.0 8.1 0 0 0 0
8.1 8.2 0 0 0 0
8.2 8.3 0 0 0 0
8.3 8.4 0 0 0 0
8.4 8.5 0 0 0 0
8.5 8.6 0 0 0 0
8.6 8.7 0 0 0 0
8.7 8.8 0 0 0 0
8.8 8.9 0 0 0 0
8.9 9.0 0 0 0 0


==> datafiles/xgdist/results0.95.dat <==
ygmin ygmax lo lo-errbound nlo nlo-errbound
4.0 4.1 0 0 0 0
4.1 4.2 0 0 0 0
4.2 4.3 0 0 0 0
4.3 4.4 0 0 0 0
4.5 4.6 2.52649e-64 1.63169e-67 9.64756e-05 9.23341e-06
4.6 4.7 6.53979e-09 4.38708e-12 0.000249465 6.20194e-05
4.7 4.8 7.41975e-08 9.21922e-11 0.000489507 0.000125787
4.8 4.9 3.58496e-07 1.56456e-10 0.00123239 0.000194326
4.9 5.0 1.18543e-06 5.90941e-10 0.00196334 0.00028408
5.0 5.1 3.16275e-06 1.3777e-09 0.0024522 0.000397299
5.1 5.2 7.38518e-06 5.71255e-09 0.00278169 0.000621581
5.2 5.3 1.58647e-05 7.93116e-09 0.00289523 0.000489423
5.3 5.4 3.20177e-05 1.98756e-08 0.00329406 0.000530623
5.4 5.5 6.18871e-05 3.92538e-08 0.00320896 0.000984464
5.5 5.6 0.00011505 6.03767e-08 0.00402663 0.000718384
5.6 5.7 0.000211207 1.15001e-07 0.002444 0.000584594
5.7 5.8 0.000377524 2.46602e-07 -6.32783e-05 0.000963125
5.8 5.9 0.000642037 3.46557e-07 0.00273338 0.00101657
5.9 6.0 0.00104759 4.78634e-07 0.000350522 0.000962597
6.0 6.1 0.00162744 2.04873e-06 0.000741058 0.000844365
6.1 6.2 0.00239694 1.40969e-06 0.00264026 0.000752147
6.2 6.3 0.00331425 7.535e-06 0.00302665 0.000885485
6.3 6.4 0.00430434 1.60948e-06 0.003517 0.000592245
6.4 6.5 0.0071741 3.16855e-06 0.00402089 0.000685346
6.5 6.6 0.00578579 3.27069e-06 0.00580241 0.000611252
6.6 6.7 0.00847493 5.04531e-06 0.00614018 0.000424383
6.7 6.8 0.00576546 3.58743e-06 0.00770289 0.00099674
6.8 6.9 0.00766175 7.39868e-06 0.0042429 0.000205214
6.9 7.0 0.00428477 2.92089e-06 0.00564082 0.000240503
7.0 7.1 0.00529955 2.44486e-06 0.00454271 0.000118872
7.1 7.2 0.00226015 2.32082e-06 0.00188663 7.36333e-05
7.2 7.3 0.00244952 4.3675e-07 0.00203123 6.55662e-05
7.3 7.4 0.00123577 2.58652e-07 0.000427509 2.56541e-05
7.4 7.5 0.00038229 4.3948e-08 0.000272079 3.89582e-06
7.5 7.6 3.30426e-05 2.50716e-09 6.74736e-06 5.70609e-07
7.6 7.7 0 0 0 0
7.7 7.8 0 0 0 0
7.8 7.9 0 0 0 0
7.9 8.0 0 0 0 0
8.0 8.1 0 0 0 0
8.1 8.2 0 0 0 0
8.2 8.3 0 0 0 0
8.3 8.4 0 0 0 0
8.4 8.5 0 0 0 0
8.5 8.6 0 0 0 0
8.6 8.7 0 0 0 0
8.7 8.8 0 0 0 0
8.8 8.9 0 0 0 0
8.9 9.0 0 0 0 0


==> datafiles/xgdist/results1.29.dat <==
ygmin ygmax lo lo-errbound nlo nlo-errbound
4.0 4.1 0 0 0 0
4.1 4.2 0 0 0 0
4.2 4.3 0 0 0 0
4.3 4.4 0 0 0 0
4.5 4.6 1.32496e-64 3.63873e-68 5.13013e-05 9.49329e-06
4.6 4.7 3.41204e-09 2.14305e-12 0.000218967 3.02429e-05
4.7 4.8 3.84287e-08 2.5021e-11 0.000406006 6.45892e-05
4.8 4.9 1.83588e-07 1.31197e-10 0.000698426 0.000107153
4.9 5.0 6.0122e-07 4.89667e-10 0.00103418 0.000135178
5.0 5.1 1.58066e-06 5.0187e-09 0.0011168 0.000269108
5.1 5.2 9.53966e-06 5.41385e-09 0.00197675 0.000268984
5.2 5.3 7.76911e-06 7.00176e-09 0.00171107 0.000274071
5.3 5.4 1.5392e-05 2.47602e-08 0.00179178 0.000250704
5.4 5.5 2.90782e-05 1.30468e-08 0.00138531 0.000426477
5.5 5.6 5.27868e-05 3.45993e-08 0.0016129 0.000298279
5.6 5.7 9.432e-05 6.00194e-08 0.00162021 0.000352536
5.7 5.8 0.000163045 7.1222e-08 0.0011604 0.0003781
5.8 5.9 0.00043644 1.34004e-07 0.00122497 0.000318312
5.9 6.0 0.000417454 5.04684e-07 0.000828016 0.000287934
6.0 6.1 0.000615031 5.53359e-07 0.000301233 0.000315351
6.1 6.2 0.00124255 5.91898e-07 0.000259731 0.000397001
6.2 6.3 0.0011193 2.8351e-06 1.06003e-05 0.000242791
6.3 6.4 0.00137114 3.98381e-07 0.00120711 0.000227462
6.4 6.5 0.00216321 5.75881e-07 0.00133156 0.000271272
6.5 6.6 0.00160883 1.81232e-06 0.00156246 0.000147789
6.6 6.7 0.00222818 2.17046e-06 0.00112334 9.7025e-05
6.7 6.8 0.00199893 1.21441e-06 0.00177553 0.000222494
6.8 6.9 0.0010254 4.10765e-07 0.000855294 6.71253e-05
6.9 7.0 0.0011218 4.31439e-07 0.00094885 2.8838e-05
7.0 7.1 0.000604403 1.51083e-07 0.000306918 1.49111e-05
7.1 7.2 0.000191454 2.56168e-08 0.000138933 4.46281e-06
7.2 7.3 1.48669e-05 8.92874e-09 5.38477e-06 1.83919e-07
7.3 7.4 0 0 0 0
7.4 7.5 0 0 0 0
7.5 7.6 0 0 0 0
7.6 7.7 0 0 0 0
7.7 7.8 0 0 0 0
7.8 7.9 0 0 0 0
7.9 8.0 0 0 0 0
8.0 8.1 0 0 0 0
8.1 8.2 0 0 0 0
8.2 8.3 0 0 0 0
8.3 8.4 0 0 0 0
8.4 8.5 0 0 0 0
8.5 8.6 0 0 0 0
8.6 8.7 0 0 0 0
8.7 8.8 0 0 0 0
8.8 8.9 0 0 0 0
8.9 9.0 0 0 0 0


==> datafiles/xgdist/results1.69.dat <==
ygmin ygmax lo lo-errbound nlo nlo-errbound
4.0 4.1 0 0 0 0
4.1 4.2 0 0 0 0
4.2 4.3 0 0 0 0
4.3 4.4 0 0 0 0
4.5 4.6 7.3408e-65 9.12757e-68 2.67488e-05 4.06937e-06
4.6 4.7 1.87357e-09 1.87195e-12 9.413e-05 1.57661e-05
4.7 4.8 2.0919e-08 1.16472e-11 0.00021169 3.12597e-05
4.8 4.9 9.91821e-08 8.50875e-11 0.000443701 6.36872e-05
4.9 5.0 3.2093e-07 2.79935e-10 0.000524108 7.27998e-05
5.0 5.1 8.33671e-07 6.89062e-10 0.000783881 0.00015223
5.1 5.2 1.89221e-06 1.8022e-09 0.000981162 0.000118738
5.2 5.3 3.909e-06 4.37378e-09 0.000936428 0.000195244
5.3 5.4 7.59637e-06 9.68051e-09 0.000847372 0.000175809
5.4 5.5 1.39229e-05 2.14992e-08 0.000867934 0.000143284
5.5 5.6 2.44589e-05 1.40965e-08 0.000687587 0.000223558
5.6 5.7 7.70188e-05 3.03249e-08 0.000660664 0.000402067
5.7 5.8 6.95833e-05 5.28248e-08 0.000470902 0.000117676
5.8 5.9 0.000108917 8.77185e-08 0.000446958 0.000161485
5.9 6.0 0.000252648 8.19855e-08 0.000287636 0.000110529
6.0 6.1 0.000225164 1.1043e-07 0.000168939 9.04713e-05
6.1 6.2 0.000435209 7.30874e-08 0.000260925 9.30145e-05
6.2 6.3 0.000366041 1.53237e-07 0.00015483 0.000119319
6.3 6.4 0.000593485 1.71096e-07 8.38294e-05 6.89938e-05
6.4 6.5 0.00043225 1.60213e-07 0.000388624 5.71674e-05
6.5 6.6 0.000585786 2.77926e-07 0.000421211 5.3296e-05
6.6 6.7 0.00047812 7.2248e-08 0.000360324 2.00648e-05
6.7 6.8 0.000312409 1.43499e-07 0.000241117 9.99507e-06
6.8 6.9 0.000131728 2.82635e-08 6.20933e-05 5.758e-06
6.9 7.0 2.00585e-05 2.6457e-09 8.31067e-06 4.88145e-07
7.0 7.1 0 0 0 0
7.1 7.2 0 0 0 0
7.2 7.3 0 0 0 0
7.3 7.4 0 0 0 0
7.4 7.5 0 0 0 0
7.5 7.6 0 0 0 0
7.6 7.7 0 0 0 0
7.7 7.8 0 0 0 0
7.8 7.9 0 0 0 0
7.9 8.0 0 0 0 0
8.0 8.1 0 0 0 0
8.1 8.2 0 0 0 0
8.2 8.3 0 0 0 0
8.3 8.4 0 0 0 0
8.4 8.5 0 0 0 0
8.5 8.6 0 0 0 0
8.6 8.7 0 0 0 0
8.7 8.8 0 0 0 0
8.8 8.9 0 0 0 0
8.9 9.0 0 0 0 0


==> datafiles/xgdist/results2.13.dat <==
ygmin ygmax lo lo-errbound nlo nlo-errbound
4.0 4.1 0 0 0 0
4.1 4.2 0 0 0 0
4.2 4.3 0 0 0 0
4.3 4.4 0 0 0 0
4.5 4.6 4.31789e-65 4.50326e-68 1.97867e-05 2.31453e-06
4.6 4.7 4.07867e-09 1.34161e-12 7.19902e-05 7.64296e-06
4.7 4.8 1.21174e-08 1.49671e-11 0.000136012 1.72785e-05
4.8 4.9 5.66207e-08 5.00267e-11 0.00023624 3.78016e-05
4.9 5.0 1.80177e-07 2.02563e-10 0.000439541 0.000105817
5.0 5.1 4.58756e-07 5.0087e-10 0.000377823 5.89305e-05
5.1 5.2 1.01582e-06 1.89926e-09 0.00040693 9.11929e-05
5.2 5.3 2.05653e-06 1.03425e-09 0.000491546 7.69109e-05
5.3 5.4 3.85739e-06 2.37629e-09 -7.87278e-05 7.82486e-05
5.4 5.5 1.44269e-05 6.74433e-09 0.000478823 6.5412e-05
5.5 5.6 1.15553e-05 6.25743e-09 0.00035676 8.2011e-05
5.6 5.7 1.89961e-05 2.76522e-08 0.000255236 5.69599e-05
5.7 5.8 5.26055e-05 3.25981e-08 0.000215002 6.57278e-05
5.8 5.9 4.48781e-05 2.74289e-08 0.000152941 5.15406e-05
5.9 6.0 0.000100527 4.25607e-08 0.000157529 5.44728e-05
6.0 6.1 8.38612e-05 5.01705e-08 7.98912e-05 3.71465e-05
6.1 6.2 0.000154642 1.58045e-07 -5.93382e-05 4.09327e-05
6.2 6.3 0.000172955 1.13223e-07 9.13531e-05 2.98083e-05
6.3 6.4 0.000116634 5.94355e-08 2.60462e-05 1.60759e-05
6.4 6.5 0.000148641 4.57035e-08 9.40046e-05 1.30946e-05
6.5 6.6 9.62553e-05 2.25199e-08 4.04602e-05 4.41097e-06
6.6 6.7 3.49956e-05 5.39767e-09 2.18713e-05 1.42111e-06
6.7 6.8 2.93921e-06 6.73905e-10 1.2206e-06 9.06054e-08
6.8 6.9 0 0 0 0
6.9 7.0 0 0 0 0
7.0 7.1 0 0 0 0
7.1 7.2 0 0 0 0
7.2 7.3 0 0 0 0
7.3 7.4 0 0 0 0
7.4 7.5 0 0 0 0
7.5 7.6 0 0 0 0
7.6 7.7 0 0 0 0
7.7 7.8 0 0 0 0
7.8 7.9 0 0 0 0
7.9 8.0 0 0 0 0
8.0 8.1 0 0 0 0
8.1 8.2 0 0 0 0
8.2 8.3 0 0 0 0
8.3 8.4 0 0 0 0
8.4 8.5 0 0 0 0
8.5 8.6 0 0 0 0
8.6 8.7 0 0 0 0
8.7 8.8 0 0 0 0
8.8 8.9 0 0 0 0
8.9 9.0 0 0 0 0


==> datafiles/xgdist/results2.55.dat <==
ygmin ygmax lo lo-errbound nlo nlo-errbound
4.0 4.1 0 0 0 0
4.1 4.2 0 0 0 0
4.2 4.3 0 0 0 0
4.3 4.4 0 0 0 0
4.5 4.6 2.82382e-65 7.81364e-68 1.05593e-05 1.32029e-06
4.6 4.7 7.0837e-10 4.32091e-13 4.70599e-05 6.66255e-06
4.7 4.8 7.72566e-09 7.56899e-12 9.33872e-05 1.93033e-05
4.8 4.9 1.16161e-07 2.08088e-11 0.000157205 2.25767e-05
4.9 5.0 1.11308e-07 1.899e-10 0.000169373 2.90234e-05
5.0 5.1 2.77414e-07 1.33122e-10 0.000179329 4.60387e-05
5.1 5.2 6.00549e-07 1.79693e-09 0.000304298 4.47443e-05
5.2 5.3 1.17952e-06 1.45666e-09 0.000257385 3.78549e-05
5.3 5.4 4.90927e-06 2.05551e-09 0.000198087 4.83327e-05
5.4 5.5 3.67835e-06 2.21104e-09 0.000201995 3.93102e-05
5.5 5.6 5.99738e-06 5.94015e-09 0.000190432 4.38859e-05
5.6 5.7 9.52893e-06 1.02806e-08 -7.89778e-05 2.2732e-05
5.7 5.8 2.57204e-05 1.16051e-08 9.39861e-05 2.14316e-05
5.8 5.9 2.07329e-05 7.90533e-09 5.93363e-05 2.55918e-05
5.9 6.0 4.509e-05 1.04382e-08 -5.58848e-05 1.97489e-05
6.0 6.1 3.44947e-05 2.99074e-08 4.21575e-05 1.55365e-05
6.1 6.2 5.98115e-05 3.52221e-08 1.01497e-05 1.82515e-05
6.2 6.3 5.69016e-05 3.02195e-08 -1.04312e-05 9.83388e-06
6.3 6.4 4.27625e-05 1.4104e-08 1.97536e-05 5.92955e-06
6.4 6.5 1.93633e-05 4.54752e-09 4.97017e-06 3.94242e-06
6.5 6.6 2.77302e-06 2.58091e-10 6.2212e-07 1.14376e-07
6.6 6.7 0 0 0 0
6.7 6.8 0 0 0 0
6.8 6.9 0 0 0 0
6.9 7.0 0 0 0 0
7.0 7.1 0 0 0 0
7.1 7.2 0 0 0 0
7.2 7.3 0 0 0 0
7.3 7.4 0 0 0 0
7.4 7.5 0 0 0 0
7.5 7.6 0 0 0 0
7.6 7.7 0 0 0 0
7.7 7.8 0 0 0 0
7.8 7.9 0 0 0 0
7.9 8.0 0 0 0 0
8.0 8.1 0 0 0 0
8.1 8.2 0 0 0 0
8.2 8.3 0 0 0 0
8.3 8.4 0 0 0 0
8.4 8.5 0 0 0 0
8.5 8.6 0 0 0 0
8.6 8.7 0 0 0 0
8.7 8.8 0 0 0 0
8.8 8.9 0 0 0 0
8.9 9.0 0 0 0 0


==> datafiles/xgdist/results3.33.dat <==
ygmin ygmax lo lo-errbound nlo nlo-errbound
4.0 4.1 0 0 0 0
4.1 4.2 0 0 0 0
4.2 4.3 0 0 0 0
4.3 4.4 0 0 0 0
4.5 4.6 1.42502e-65 9.82769e-69 5.78555e-06 8.29798e-07
4.6 4.7 3.5176e-10 4.03906e-13 2.5793e-05 2.29568e-06
4.7 4.8 1.35812e-08 2.34287e-12 3.75332e-05 6.32292e-06
4.8 4.9 1.66979e-08 1.43484e-11 4.72045e-05 1.17272e-05
4.9 5.0 5.03234e-08 2.34775e-11 8.02189e-05 1.38256e-05
5.0 5.1 1.1932e-07 7.39011e-11 -1.63586e-05 2.19155e-05
5.1 5.2 6.62598e-07 2.16053e-10 0.000120311 1.60098e-05
5.2 5.3 4.65125e-07 3.88386e-10 9.24851e-05 1.61163e-05
5.3 5.4 1.86846e-06 3.60791e-10 0.000101164 1.72901e-05
5.4 5.5 1.30381e-06 9.04168e-10 -3.16156e-05 1.68636e-05
5.5 5.6 4.088e-06 1.10045e-09 4.83864e-05 1.07569e-05
5.6 5.7 2.97623e-06 1.47991e-09 4.37703e-05 1.13047e-05
5.7 5.8 7.6989e-06 5.93797e-09 -2.80516e-05 8.29663e-06
5.8 5.9 9.4973e-06 1.95146e-09 2.4337e-05 5.72223e-06
5.9 6.0 5.92816e-06 2.25324e-09 -1.94921e-05 4.47729e-06
6.0 6.1 9.48594e-06 2.48237e-09 9.21675e-06 3.10699e-06
6.1 6.2 5.93355e-06 1.50271e-09 -2.61424e-06 9.24456e-07
6.2 6.3 1.54088e-06 2.30847e-10 -5.80947e-07 1.97578e-07
6.3 6.4 0 0 0 0
6.4 6.5 0 0 0 0
6.5 6.6 0 0 0 0
6.6 6.7 0 0 0 0
6.7 6.8 0 0 0 0
6.8 6.9 0 0 0 0
6.9 7.0 0 0 0 0
7.0 7.1 0 0 0 0
7.1 7.2 0 0 0 0
7.2 7.3 0 0 0 0
7.3 7.4 0 0 0 0
7.4 7.5 0 0 0 0
7.5 7.6 0 0 0 0
7.6 7.7 0 0 0 0
7.7 7.8 0 0 0 0
7.8 7.9 0 0 0 0
7.9 8.0 0 0 0 0
8.0 8.1 0 0 0 0
8.1 8.2 0 0 0 0
8.2 8.3 0 0 0 0
8.3 8.4 0 0 0 0
8.4 8.5 0 0 0 0
8.5 8.6 0 0 0 0
8.6 8.7 0 0 0 0
8.7 8.8 0 0 0 0
8.8 8.9 0 0 0 0
8.9 9.0 0 0 0 0

